Wireless Node Ranking via Fourier-Driven Maximum-Likelihood Estimation (extended version)

We apply non-abelian Fourier theory to the problem of maximum-likelihood estimation of the order of a line topology, based on signal strength measurements under shadowing only. This yields up to a 60-fold speedup over standard methods for uncorrelated shadowing. Moreover, for correlated Gaussian shadowing with a singular covariance (e.g. the joint path-loss model), maximum-likelihood recovery is exact and independent of the shadowing variance (an infinite Le Cam threshold), which our implementation confirms for $\sigma/\alpha$ as high as 7.0. The key object is the covariance's null space. Its dimension is fixed by the topology; its orientation depends on the correlation function only through the per-link variances. Although the mechanism formally requires an exact line, it is robust to small perturbations of the formation: an approximate kernel recovers as well as the exact one. We explore the dependence on the perturbation in detail for five nodes.

==> data/aod_n11_d0.4.csv <==
r,p
0.1000,1.000000
0.2000,1.000000
0.3000,1.000000
0.4000,1.000000
0.5000,1.000000
0.6000,1.000000
0.7000,1.000000
0.8000,1.000000
0.9000,1.000000
1.0000,1.000000
1.1000,1.000000
1.2000,1.000000
1.3000,1.000000
1.4000,0.999998
1.5000,0.999996
1.6000,0.999992
1.7000,0.999978
1.8000,0.999946
1.9000,0.999872
2.0000,0.999674
2.1000,0.999278
2.2000,0.998596
2.3000,0.997346
2.4000,0.995344
2.5000,0.992264
2.6000,0.987818
2.7000,0.981826
2.8000,0.973824
2.9000,0.963618
3.0000,0.951134
3.1000,0.936398
3.2000,0.919038
3.3000,0.899556
3.4000,0.877740
3.5000,0.853700
3.6000,0.827834
3.7000,0.800270
3.8000,0.771226
3.9000,0.741158
4.0000,0.710392
4.1000,0.679064
4.2000,0.647524
4.3000,0.615974
4.4000,0.584646
4.5000,0.553758
4.6000,0.523154
4.7000,0.493438
4.8000,0.464436
4.9000,0.436560
5.0000,0.409756
5.1000,0.384130
5.2000,0.359686
5.3000,0.336420
5.4000,0.314670
5.5000,0.294212
5.6000,0.275142
5.7000,0.257240
5.8000,0.240804
5.9000,0.225024
6.0000,0.210142
6.1000,0.196198
6.2000,0.183200
6.3000,0.170956
6.4000,0.159364
6.5000,0.148622
6.6000,0.138518
6.7000,0.128926
6.8000,0.119932
6.9000,0.111626
7.0000,0.103426


==> data/aod_n15_d0.4.csv <==
r,p
0.0100,1.000000
0.0200,1.000000
0.0300,1.000000
0.0400,1.000000
0.0500,1.000000
0.0600,1.000000
0.0700,1.000000
0.0800,1.000000
0.0900,1.000000
0.1000,1.000000
0.1100,1.000000
0.1200,1.000000
0.1300,1.000000
0.1400,1.000000
0.1500,1.000000
0.1600,1.000000
0.1700,1.000000
0.1800,1.000000
0.1900,1.000000
0.2000,1.000000
0.2100,1.000000
0.2200,1.000000
0.2300,1.000000
0.2400,1.000000
0.2500,1.000000
0.2600,1.000000
0.2700,1.000000
0.2800,1.000000
0.2900,1.000000
0.3000,1.000000
0.3100,1.000000
0.3200,1.000000
0.3300,1.000000
0.3400,1.000000
0.3500,1.000000
0.3600,1.000000
0.3700,1.000000
0.3800,1.000000
0.3900,1.000000
0.4000,1.000000
0.4100,1.000000
0.4200,1.000000
0.4300,1.000000
0.4400,1.000000
0.4500,1.000000
0.4600,1.000000
0.4700,1.000000
0.4800,1.000000
0.4900,1.000000
0.5000,1.000000
0.5100,1.000000
0.5200,1.000000
0.5300,1.000000
0.5400,1.000000
0.5500,1.000000
0.5600,1.000000
0.5700,1.000000
0.5800,1.000000
0.5900,1.000000
0.6000,1.000000
0.6100,1.000000
0.6200,1.000000
0.6300,1.000000
0.6400,1.000000
0.6500,1.000000
0.6600,1.000000
0.6700,1.000000
0.6800,1.000000
0.6900,1.000000
0.7000,1.000000
0.7100,1.000000
0.7200,1.000000
0.7300,1.000000
0.7400,1.000000
0.7500,1.000000
0.7600,1.000000
0.7700,1.000000
0.7800,1.000000
0.7900,1.000000
0.8000,1.000000
0.8100,1.000000
0.8200,1.000000
0.8300,1.000000
0.8400,1.000000
0.8500,1.000000
0.8600,1.000000
0.8700,1.000000
0.8800,1.000000
0.8900,1.000000
0.9000,1.000000
0.9100,1.000000
0.9200,1.000000
0.9300,1.000000
0.9400,1.000000
0.9500,1.000000
0.9600,1.000000
0.9700,1.000000
0.9800,1.000000
0.9900,1.000000
1.0000,1.000000
1.0100,1.000000
1.0200,1.000000
1.0300,1.000000
1.0400,1.000000
1.0500,1.000000
1.0600,1.000000
1.0700,1.000000
1.0800,1.000000
1.0900,1.000000
1.1000,1.000000
1.1100,1.000000
1.1200,1.000000
1.1300,1.000000
1.1400,1.000000
1.1500,1.000000
1.1600,1.000000
1.1700,1.000000
1.1800,1.000000
1.1900,1.000000
1.2000,1.000000
1.2100,1.000000
1.2200,1.000000
1.2300,1.000000
1.2400,1.000000
1.2500,1.000000
1.2600,1.000000
1.2700,1.000000
1.2800,1.000000
1.2900,1.000000
1.3000,1.000000
1.3100,1.000000
1.3200,1.000000
1.3300,1.000000
1.3400,1.000000
1.3500,1.000000
1.3600,1.000000
1.3700,1.000000
1.3800,1.000000
1.3900,1.000000
1.4000,1.000000
1.4100,1.000000
1.4200,1.000000
1.4300,1.000000
1.4400,1.000000
1.4500,1.000000
1.4600,1.000000
1.4700,1.000000
1.4800,1.000000
1.4900,1.000000
1.5000,1.000000
1.5100,1.000000
1.5200,1.000000
1.5300,1.000000
1.5400,1.000000
1.5500,1.000000
1.5600,1.000000
1.5700,1.000000
1.5800,1.000000
1.5900,1.000000
1.6000,1.000000
1.6100,1.000000
1.6200,1.000000
1.6300,1.000000
1.6400,1.000000
1.6500,1.000000
1.6600,1.000000
1.6700,1.000000
1.6800,1.000000
1.6900,1.000000
1.7000,1.000000
1.7100,1.000000
1.7200,1.000000
1.7300,1.000000
1.7400,1.000000
1.7500,1.000000
1.7600,1.000000
1.7700,0.999996
1.7800,0.999992
1.7900,0.999984
1.8000,0.999976
1.8100,0.999968
1.8200,0.999964
1.8300,0.999952
1.8400,0.999944
1.8500,0.999936
1.8600,0.999928
1.8700,0.999916
1.8800,0.999912
1.8900,0.999908
1.9000,0.999904
1.9100,0.999900
1.9200,0.999892
1.9300,0.999884
1.9400,0.999876
1.9500,0.999868
1.9600,0.999864
1.9700,0.999860
1.9800,0.999848
1.9900,0.999828
2.0000,0.999804
2.0100,0.999772
2.0200,0.999744
2.0300,0.999720
2.0400,0.999696
2.0500,0.999672
2.0600,0.999636
2.0700,0.999592
2.0800,0.999544
2.0900,0.999492
2.1000,0.999436
2.1100,0.999372
2.1200,0.999288
2.1300,0.999208
2.1400,0.999124
2.1500,0.999028
2.1600,0.998916
2.1700,0.998812
2.1800,0.998688
2.1900,0.998552
2.2000,0.998400
2.2100,0.998292
2.2200,0.998172
2.2300,0.998028
2.2400,0.997876
2.2500,0.997716
2.2600,0.997496
2.2700,0.997268
2.2800,0.997056
2.2900,0.996812
2.3000,0.996580
2.3100,0.996376
2.3200,0.996140
2.3300,0.995896
2.3400,0.995676
2.3500,0.995396
2.3600,0.995092
2.3700,0.994788
2.3800,0.994448
2.3900,0.994076
2.4000,0.993732
2.4100,0.993368
2.4200,0.992996
2.4300,0.992652
2.4400,0.992308
2.4500,0.991928
2.4600,0.991512
2.4700,0.991056
2.4800,0.990544
2.4900,0.990016
2.5000,0.989524
2.5100,0.989032
2.5200,0.988612
2.5300,0.988176
2.5400,0.987688
2.5500,0.987168
2.5600,0.986636
2.5700,0.986012
2.5800,0.985320
2.5900,0.984596
2.6000,0.983816
2.6100,0.983016
2.6200,0.982180
2.6300,0.981320
2.6400,0.980516
2.6500,0.979708
2.6600,0.978884
2.6700,0.978052
2.6800,0.977236
2.6900,0.976304
2.7000,0.975292
2.7100,0.974240
2.7200,0.973244
2.7300,0.972228
2.7400,0.971232
2.7500,0.970256
2.7600,0.969220
2.7700,0.968116
2.7800,0.966908
2.7900,0.965584
2.8000,0.964156
2.8100,0.962732
2.8200,0.961288
2.8300,0.959904
2.8400,0.958568
2.8500,0.957084
2.8600,0.955616
2.8700,0.954116
2.8800,0.952528
2.8900,0.950896
2.9000,0.949260
2.9100,0.947432
2.9200,0.945412
2.9300,0.943368
2.9400,0.941260
2.9500,0.939268
2.9600,0.937404
2.9700,0.935612
2.9800,0.933848
2.9900,0.932128
3.0000,0.930444
3.0100,0.928568
3.0200,0.926684
3.0300,0.924744
3.0400,0.922716
3.0500,0.920612
3.0600,0.918592
3.0700,0.916628
3.0800,0.914688
3.0900,0.912824
3.1000,0.910868
3.1100,0.908772
3.1200,0.906568
3.1300,0.904260
3.1400,0.901796
3.1500,0.899312
3.1600,0.896756
3.1700,0.894144
3.1800,0.891432
3.1900,0.888776
3.2000,0.886088
3.2100,0.883464
3.2200,0.880764
3.2300,0.878000
3.2400,0.875160
3.2500,0.872132
3.2600,0.869036
3.2700,0.865960
3.2800,0.862976
3.2900,0.859912
3.3000,0.857016
3.3100,0.854196
3.3200,0.851392
3.3300,0.848464
3.3400,0.845420
3.3500,0.842444
3.3600,0.839508
3.3700,0.836412
3.3800,0.833320
3.3900,0.830252
3.4000,0.827120
3.4100,0.823812
3.4200,0.820576
3.4300,0.817492
3.4400,0.814452
3.4500,0.811152
3.4600,0.807852
3.4700,0.804500
3.4800,0.801020
3.4900,0.797464
3.5000,0.793988
3.5100,0.790512
3.5200,0.786920
3.5300,0.783220
3.5400,0.779588
3.5500,0.776080
3.5600,0.772444
3.5700,0.768944
3.5800,0.765580
3.5900,0.762152
3.6000,0.758716
3.6100,0.755392
3.6200,0.751960
3.6300,0.748440
3.6400,0.744740
3.6500,0.740840
3.6600,0.737040
3.6700,0.733272
3.6800,0.729368
3.6900,0.725652
3.7000,0.721892
3.7100,0.717892
3.7200,0.713872
3.7300,0.710048
3.7400,0.706184
3.7500,0.702648
3.7600,0.699296
3.7700,0.695948
3.7800,0.692500
3.7900,0.688828
3.8000,0.684812
3.8100,0.680656
3.8200,0.676484
3.8300,0.672368
3.8400,0.668416
3.8500,0.664664
3.8600,0.660936
3.8700,0.657140
3.8800,0.653320
3.8900,0.649548
3.9000,0.645704
3.9100,0.641884
3.9200,0.638148
3.9300,0.634132
3.9400,0.630032
3.9500,0.625992
3.9600,0.621820
3.9700,0.617792
3.9800,0.613824
3.9900,0.609784
4.0000,0.605672
4.0100,0.601456
4.0200,0.597116
4.0300,0.592896
4.0400,0.588760
4.0500,0.584612
4.0600,0.580792
4.0700,0.576832
4.0800,0.572812
4.0900,0.568980
4.1000,0.564988
4.1100,0.560888
4.1200,0.556888
4.1300,0.553016
4.1400,0.549172
4.1500,0.545428
4.1600,0.541664
4.1700,0.537716
4.1800,0.533880
4.1900,0.529988
4.2000,0.526136
4.2100,0.522312
4.2200,0.518744
4.2300,0.514960
4.2400,0.511096
4.2500,0.507244
4.2600,0.503500
4.2700,0.499576
4.2800,0.495524
4.2900,0.491452
4.3000,0.487600
4.3100,0.483568
4.3200,0.479776
4.3300,0.476264
4.3400,0.472660
4.3500,0.468724
4.3600,0.464840
4.3700,0.460868
4.3800,0.457028
4.3900,0.453368
4.4000,0.449904
4.4100,0.446532
4.4200,0.443040
4.4300,0.439456
4.4400,0.435920
4.4500,0.432432
4.4600,0.428992
4.4700,0.425684
4.4800,0.422368
4.4900,0.419128
4.5000,0.415908
4.5100,0.412644
4.5200,0.409428
4.5300,0.406244
4.5400,0.402940
4.5500,0.399780
4.5600,0.396624
4.5700,0.393588
4.5800,0.390588
4.5900,0.387568
4.6000,0.384500
4.6100,0.381516
4.6200,0.378436
4.6300,0.375516
4.6400,0.372644
4.6500,0.369764
4.6600,0.367016
4.6700,0.364204
4.6800,0.361300
4.6900,0.358708
4.7000,0.355944
4.7100,0.352984
4.7200,0.350020
4.7300,0.347092
4.7400,0.344176
4.7500,0.341376
4.7600,0.338584
4.7700,0.335936
4.7800,0.333452
4.7900,0.330808
4.8000,0.328236
4.8100,0.325720
4.8200,0.323320
4.8300,0.320624
4.8400,0.317816
4.8500,0.315224
4.8600,0.312752
4.8700,0.310188
4.8800,0.307832
4.8900,0.305484
4.9000,0.303036
4.9100,0.300604
4.9200,0.298272
4.9300,0.295916
4.9400,0.293816
4.9500,0.291576
4.9600,0.289284
4.9700,0.286856
4.9800,0.284412
4.9900,0.281744
5.0000,0.279116
5.0100,0.276220
5.0200,0.273416
5.0300,0.270452
5.0400,0.267556
5.0500,0.264720
5.0600,0.262284
5.0700,0.259920
5.0800,0.257728
5.0900,0.255484
5.1000,0.253164
5.1100,0.250736
5.1200,0.248236
5.1300,0.245664
5.1400,0.243212
5.1500,0.240796
5.1600,0.238256
5.1700,0.235936
5.1800,0.233632
5.1900,0.231320
5.2000,0.229164
5.2100,0.227260
5.2200,0.225244
5.2300,0.223328
5.2400,0.221392
5.2500,0.219428
5.2600,0.217292
5.2700,0.215180
5.2800,0.213012
5.2900,0.210880
5.3000,0.208712
5.3100,0.206872
5.3200,0.204852
5.3300,0.202968
5.3400,0.201208
5.3500,0.199544
5.3600,0.197632
5.3700,0.195960
5.3800,0.194256
5.3900,0.192420
5.4000,0.190484
5.4100,0.188476
5.4200,0.186344
5.4300,0.184268
5.4400,0.182256
5.4500,0.180244
5.4600,0.178304
5.4700,0.176444
5.4800,0.174560
5.4900,0.172752
5.5000,0.171016
5.5100,0.169468
5.5200,0.168012
5.5300,0.166656
5.5400,0.165292
5.5500,0.163892
5.5600,0.162364
5.5700,0.160820
5.5800,0.159120
5.5900,0.157568
5.6000,0.156120
5.6100,0.154820
5.6200,0.153568
5.6300,0.152368
5.6400,0.151032
5.6500,0.149584
5.6600,0.148016
5.6700,0.146348
5.6800,0.144904
5.6900,0.143448
5.7000,0.142152
5.7100,0.141052
5.7200,0.139968
5.7300,0.138588
5.7400,0.137128
5.7500,0.135600
5.7600,0.133888
5.7700,0.132252
5.7800,0.130816
5.7900,0.129504
5.8000,0.128232
5.8100,0.126980
5.8200,0.125744
5.8300,0.124320
5.8400,0.122828
5.8500,0.121296
5.8600,0.120004
5.8700,0.118680
5.8800,0.117676
5.8900,0.116736
5.9000,0.115904
5.9100,0.114964
5.9200,0.114128
5.9300,0.113032
5.9400,0.111996
5.9500,0.110984
5.9600,0.109896
5.9700,0.108732
5.9800,0.107732
5.9900,0.106712
6.0000,0.105712
6.0100,0.104804
6.0200,0.103760
6.0300,0.102680
6.0400,0.101772
6.0500,0.100840
6.0600,0.099924
6.0700,0.099068
6.0800,0.098196
6.0900,0.097184
6.1000,0.096168
6.1100,0.095112
6.1200,0.094012
6.1300,0.092976
6.1400,0.092076
6.1500,0.091228
6.1600,0.090464
6.1700,0.089788
6.1800,0.089020
6.1900,0.088192
6.2000,0.087208
6.2100,0.086116
6.2200,0.085100
6.2300,0.084180
6.2400,0.083272
6.2500,0.082468
6.2600,0.081724
6.2700,0.081024
6.2800,0.080360
6.2900,0.079596
6.3000,0.078844
6.3100,0.078040
6.3200,0.077132
6.3300,0.076196
6.3400,0.075360
6.3500,0.074544
6.3600,0.073752
6.3700,0.072892
6.3800,0.072040
6.3900,0.071232
6.4000,0.070412
6.4100,0.069584
6.4200,0.068868
6.4300,0.068260
6.4400,0.067608
6.4500,0.066972
6.4600,0.066400
6.4700,0.065884
6.4800,0.065220
6.4900,0.064608
6.5000,0.063980
6.5100,0.063324
6.5200,0.062684
6.5300,0.062060
6.5400,0.061324
6.5500,0.060728
6.5600,0.060180
6.5700,0.059636
6.5800,0.059144
6.5900,0.058720
6.6000,0.058200
6.6100,0.057720
6.6200,0.057268
6.6300,0.056756
6.6400,0.056184
6.6500,0.055520
6.6600,0.054808
6.6700,0.054064
6.6800,0.053376
6.6900,0.052756
6.7000,0.052276
6.7100,0.051856
6.7200,0.051452
6.7300,0.051016
6.7400,0.050552
6.7500,0.050052
6.7600,0.049548
6.7700,0.048996
6.7800,0.048464
6.7900,0.047980
6.8000,0.047500
6.8100,0.046940
6.8200,0.046432
6.8300,0.045984
6.8400,0.045508
6.8500,0.045000
6.8600,0.044588
6.8700,0.044160
6.8800,0.043680
6.8900,0.043204
6.9000,0.042752
6.9100,0.042348
6.9200,0.041904
6.9300,0.041500
6.9400,0.041108
6.9500,0.040700
6.9600,0.040208
6.9700,0.039688
6.9800,0.039152
6.9900,0.038616
7.0000,0.037941


==> data/aod_n21_d0.4.csv <==
r,p
0.0100,1.000000
0.0200,1.000000
0.0300,1.000000
0.0400,1.000000
0.0500,1.000000
0.0600,1.000000
0.0700,1.000000
0.0800,1.000000
0.0900,1.000000
0.1000,1.000000
0.1100,1.000000
0.1200,1.000000
0.1300,1.000000
0.1400,1.000000
0.1500,1.000000
0.1600,1.000000
0.1700,1.000000
0.1800,1.000000
0.1900,1.000000
0.2000,1.000000
0.2100,1.000000
0.2200,1.000000
0.2300,1.000000
0.2400,1.000000
0.2500,1.000000
0.2600,1.000000
0.2700,1.000000
0.2800,1.000000
0.2900,1.000000
0.3000,1.000000
0.3100,1.000000
0.3200,1.000000
0.3300,1.000000
0.3400,1.000000
0.3500,1.000000
0.3600,1.000000
0.3700,1.000000
0.3800,1.000000
0.3900,1.000000
0.4000,1.000000
0.4100,1.000000
0.4200,1.000000
0.4300,1.000000
0.4400,1.000000
0.4500,1.000000
0.4600,1.000000
0.4700,1.000000
0.4800,1.000000
0.4900,1.000000
0.5000,1.000000
0.5100,1.000000
0.5200,1.000000
0.5300,1.000000
0.5400,1.000000
0.5500,1.000000
0.5600,1.000000
0.5700,1.000000
0.5800,1.000000
0.5900,1.000000
0.6000,1.000000
0.6100,1.000000
0.6200,1.000000
0.6300,1.000000
0.6400,1.000000
0.6500,1.000000
0.6600,1.000000
0.6700,1.000000
0.6800,1.000000
0.6900,1.000000
0.7000,1.000000
0.7100,1.000000
0.7200,1.000000
0.7300,1.000000
0.7400,1.000000
0.7500,1.000000
0.7600,1.000000
0.7700,1.000000
0.7800,1.000000
0.7900,1.000000
0.8000,1.000000
0.8100,1.000000
0.8200,1.000000
0.8300,1.000000
0.8400,1.000000
0.8500,1.000000
0.8600,1.000000
0.8700,1.000000
0.8800,1.000000
0.8900,1.000000
0.9000,1.000000
0.9100,1.000000
0.9200,1.000000
0.9300,1.000000
0.9400,1.000000
0.9500,1.000000
0.9600,1.000000
0.9700,1.000000
0.9800,1.000000
0.9900,1.000000
1.0000,1.000000
1.0100,1.000000
1.0200,1.000000
1.0300,1.000000
1.0400,1.000000
1.0500,1.000000
1.0600,1.000000
1.0700,1.000000
1.0800,1.000000
1.0900,1.000000
1.1000,1.000000
1.1100,1.000000
1.1200,1.000000
1.1300,1.000000
1.1400,1.000000
1.1500,1.000000
1.1600,1.000000
1.1700,1.000000
1.1800,1.000000
1.1900,1.000000
1.2000,1.000000
1.2100,1.000000
1.2200,1.000000
1.2300,1.000000
1.2400,1.000000
1.2500,1.000000
1.2600,1.000000
1.2700,1.000000
1.2800,1.000000
1.2900,1.000000
1.3000,1.000000
1.3100,1.000000
1.3200,1.000000
1.3300,1.000000
1.3400,1.000000
1.3500,1.000000
1.3600,1.000000
1.3700,1.000000
1.3800,1.000000
1.3900,1.000000
1.4000,1.000000
1.4100,1.000000
1.4200,1.000000
1.4300,1.000000
1.4400,1.000000
1.4500,1.000000
1.4600,1.000000
1.4700,1.000000
1.4800,1.000000
1.4900,1.000000
1.5000,1.000000
1.5100,1.000000
1.5200,1.000000
1.5300,0.999996
1.5400,0.999992
1.5500,0.999988
1.5600,0.999984
1.5700,0.999980
1.5800,0.999980
1.5900,0.999980
1.6000,0.999980
1.6100,0.999980
1.6200,0.999980
1.6300,0.999980
1.6400,0.999980
1.6500,0.999980
1.6600,0.999980
1.6700,0.999980
1.6800,0.999980
1.6900,0.999980
1.7000,0.999980
1.7100,0.999980
1.7200,0.999980
1.7300,0.999980
1.7400,0.999980
1.7500,0.999980
1.7600,0.999980
1.7700,0.999976
1.7800,0.999972
1.7900,0.999968
1.8000,0.999964
1.8100,0.999960
1.8200,0.999960
1.8300,0.999956
1.8400,0.999952
1.8500,0.999948
1.8600,0.999948
1.8700,0.999948
1.8800,0.999952
1.8900,0.999952
1.9000,0.999952
1.9100,0.999936
1.9200,0.999920
1.9300,0.999892
1.9400,0.999868
1.9500,0.999840
1.9600,0.999816
1.9700,0.999788
1.9800,0.999764
1.9900,0.999736
2.0000,0.999696
2.0100,0.999640
2.0200,0.999576
2.0300,0.999500
2.0400,0.999416
2.0500,0.999332
2.0600,0.999268
2.0700,0.999212
2.0800,0.999168
2.0900,0.999140
2.1000,0.999128
2.1100,0.999092
2.1200,0.999032
2.1300,0.998960
2.1400,0.998856
2.1500,0.998720
2.1600,0.998608
2.1700,0.998504
2.1800,0.998388
2.1900,0.998264
2.2000,0.998148
2.2100,0.997980
2.2200,0.997800
2.2300,0.997616
2.2400,0.997412
2.2500,0.997176
2.2600,0.996924
2.2700,0.996660
2.2800,0.996392
2.2900,0.996128
2.3000,0.995848
2.3100,0.995564
2.3200,0.995228
2.3300,0.994820
2.3400,0.994364
2.3500,0.993892
2.3600,0.993424
2.3700,0.992968
2.3800,0.992528
2.3900,0.992048
2.4000,0.991540
2.4100,0.991004
2.4200,0.990420
2.4300,0.989792
2.4400,0.989208
2.4500,0.988580
2.4600,0.987916
2.4700,0.987212
2.4800,0.986456
2.4900,0.985604
2.5000,0.984804
2.5100,0.983968
2.5200,0.983120
2.5300,0.982232
2.5400,0.981360
2.5500,0.980376
2.5600,0.979364
2.5700,0.978276
2.5800,0.977228
2.5900,0.976116
2.6000,0.974960
2.6100,0.973748
2.6200,0.972508
2.6300,0.971240
2.6400,0.969952
2.6500,0.968636
2.6600,0.967272
2.6700,0.965920
2.6800,0.964444
2.6900,0.963028
2.7000,0.961680
2.7100,0.960276
2.7200,0.958888
2.7300,0.957480
2.7400,0.955916
2.7500,0.954248
2.7600,0.952588
2.7700,0.950816
2.7800,0.949100
2.7900,0.947300
2.8000,0.945500
2.8100,0.943612
2.8200,0.941648
2.8300,0.939632
2.8400,0.937592
2.8500,0.935404
2.8600,0.933284
2.8700,0.931100
2.8800,0.928844
2.8900,0.926532
2.9000,0.924216
2.9100,0.921792
2.9200,0.919292
2.9300,0.916796
2.9400,0.914232
2.9500,0.911576
2.9600,0.908912
2.9700,0.906232
2.9800,0.903372
2.9900,0.900612
3.0000,0.897808
3.0100,0.894908
3.0200,0.891908
3.0300,0.888948
3.0400,0.885864
3.0500,0.882832
3.0600,0.879656
3.0700,0.876544
3.0800,0.873248
3.0900,0.869984
3.1000,0.866700
3.1100,0.863444
3.1200,0.860180
3.1300,0.857048
3.1400,0.853868
3.1500,0.850656
3.1600,0.847420
3.1700,0.844188
3.1800,0.840788
3.1900,0.837200
3.2000,0.833484
3.2100,0.829752
3.2200,0.825876
3.2300,0.822152
3.2400,0.818516
3.2500,0.814792
3.2600,0.810960
3.2700,0.807092
3.2800,0.803068
3.2900,0.798876
3.3000,0.794780
3.3100,0.790912
3.3200,0.787012
3.3300,0.783036
3.3400,0.779064
3.3500,0.775128
3.3600,0.771060
3.3700,0.766880
3.3800,0.762836
3.3900,0.758868
3.4000,0.754604
3.4100,0.750160
3.4200,0.745664
3.4300,0.740896
3.4400,0.736088
3.4500,0.731348
3.4600,0.726688
3.4700,0.721944
3.4800,0.717248
3.4900,0.712456
3.5000,0.707744
3.5100,0.703048
3.5200,0.698572
3.5300,0.694088
3.5400,0.689592
3.5500,0.684960
3.5600,0.680084
3.5700,0.675252
3.5800,0.670464
3.5900,0.665584
3.6000,0.660836
3.6100,0.656352
3.6200,0.651680
3.6300,0.646848
3.6400,0.642036
3.6500,0.637160
3.6600,0.632152
3.6700,0.627336
3.6800,0.622620
3.6900,0.617976
3.7000,0.613340
3.7100,0.608812
3.7200,0.604100
3.7300,0.599268
3.7400,0.594404
3.7500,0.589440
3.7600,0.584372
3.7700,0.579164
3.7800,0.574044
3.7900,0.568980
3.8000,0.563980
3.8100,0.558916
3.8200,0.553936
3.8300,0.548824
3.8400,0.543668
3.8500,0.538628
3.8600,0.533712
3.8700,0.528968
3.8800,0.524320
3.8900,0.519748
3.9000,0.515084
3.9100,0.510400
3.9200,0.505720
3.9300,0.501216
3.9400,0.496692
3.9500,0.492336
3.9600,0.488092
3.9700,0.483876
3.9800,0.479668
3.9900,0.475424
4.0000,0.471076
4.0100,0.466620
4.0200,0.462156
4.0300,0.457604
4.0400,0.453156
4.0500,0.448588
4.0600,0.443960
4.0700,0.439124
4.0800,0.434460
4.0900,0.429916
4.1000,0.425528
4.1100,0.421192
4.1200,0.417076
4.1300,0.413312
4.1400,0.409384
4.1500,0.405616
4.1600,0.401720
4.1700,0.397828
4.1800,0.393576
4.1900,0.389380
4.2000,0.385160
4.2100,0.381128
4.2200,0.377156
4.2300,0.373128
4.2400,0.369340
4.2500,0.365424
4.2600,0.361568
4.2700,0.357684
4.2800,0.354004
4.2900,0.350072
4.3000,0.346512
4.3100,0.343020
4.3200,0.339704
4.3300,0.336308
4.3400,0.333200
4.3500,0.329636
4.3600,0.326092
4.3700,0.322516
4.3800,0.319168
4.3900,0.315588
4.4000,0.312224
4.4100,0.308856
4.4200,0.305384
4.4300,0.301752
4.4400,0.298288
4.4500,0.294828
4.4600,0.291372
4.4700,0.288068
4.4800,0.284756
4.4900,0.281320
4.5000,0.277960
4.5100,0.274596
4.5200,0.271188
4.5300,0.267984
4.5400,0.264972
4.5500,0.261664
4.5600,0.258476
4.5700,0.255504
4.5800,0.252376
4.5900,0.249336
4.6000,0.246460
4.6100,0.243624
4.6200,0.240648
4.6300,0.237688
4.6400,0.234600
4.6500,0.231664
4.6600,0.228824
4.6700,0.226096
4.6800,0.223460
4.6900,0.221060
4.7000,0.218624
4.7100,0.216136
4.7200,0.213636
4.7300,0.211132
4.7400,0.208648
4.7500,0.206344
4.7600,0.204024
4.7700,0.201736
4.7800,0.199376
4.7900,0.196848
4.8000,0.194160
4.8100,0.191564
4.8200,0.188876
4.8300,0.186336
4.8400,0.183664
4.8500,0.181120
4.8600,0.178564
4.8700,0.176116
4.8800,0.173804
4.8900,0.171732
4.9000,0.169708
4.9100,0.167576
4.9200,0.165468
4.9300,0.163272
4.9400,0.161180
4.9500,0.159000
4.9600,0.156960
4.9700,0.155044
4.9800,0.153200
4.9900,0.151228
5.0000,0.149408
5.0100,0.147656
5.0200,0.145872
5.0300,0.144004
5.0400,0.142216
5.0500,0.140436
5.0600,0.138616
5.0700,0.136856
5.0800,0.135144
5.0900,0.133284
5.1000,0.131352
5.1100,0.129428
5.1200,0.127368
5.1300,0.125268
5.1400,0.123364
5.1500,0.121584
5.1600,0.119804
5.1700,0.118112
5.1800,0.116516
5.1900,0.114724
5.2000,0.112884
5.2100,0.111056
5.2200,0.109136
5.2300,0.107128
5.2400,0.105360
5.2500,0.103608
5.2600,0.101992
5.2700,0.100444
5.2800,0.099044
5.2900,0.097704
5.3000,0.096480
5.3100,0.095168
5.3200,0.094036
5.3300,0.092800
5.3400,0.091664
5.3500,0.090564
5.3600,0.089584
5.3700,0.088468
5.3800,0.087432
5.3900,0.086296
5.4000,0.085108
5.4100,0.083868
5.4200,0.082736
5.4300,0.081648
5.4400,0.080568
5.4500,0.079528
5.4600,0.078580
5.4700,0.077704
5.4800,0.076932
5.4900,0.076092
5.5000,0.075280
5.5100,0.074408
5.5200,0.073488
5.5300,0.072544
5.5400,0.071712
5.5500,0.070812
5.5600,0.069872
5.5700,0.068924
5.5800,0.067856
5.5900,0.066752
5.6000,0.065656
5.6100,0.064596
5.6200,0.063576
5.6300,0.062632
5.6400,0.061664
5.6500,0.060752
5.6600,0.059896
5.6700,0.059008
5.6800,0.058140
5.6900,0.057268
5.7000,0.056444
5.7100,0.055616
5.7200,0.054904
5.7300,0.054280
5.7400,0.053664
5.7500,0.053032
5.7600,0.052432
5.7700,0.051716
5.7800,0.050944
5.7900,0.050212
5.8000,0.049468
5.8100,0.048784
5.8200,0.048088
5.8300,0.047404
5.8400,0.046792
5.8500,0.046220
5.8600,0.045512
5.8700,0.044936
5.8800,0.044376
5.8900,0.043796
5.9000,0.043108
5.9100,0.042528
5.9200,0.041828
5.9300,0.041128
5.9400,0.040428
5.9500,0.039820
5.9600,0.039156
5.9700,0.038496
5.9800,0.037772
5.9900,0.037100
6.0000,0.036380
6.0100,0.035744
6.0200,0.035144
6.0300,0.034596
6.0400,0.034028
6.0500,0.033540
6.0600,0.033020
6.0700,0.032548
6.0800,0.032108
6.0900,0.031604
6.1000,0.031116
6.1100,0.030616
6.1200,0.030120
6.1300,0.029636
6.1400,0.029208
6.1500,0.028740
6.1600,0.028324
6.1700,0.027944
6.1800,0.027568
6.1900,0.027184
6.2000,0.026772
6.2100,0.026368
6.2200,0.025912
6.2300,0.025440
6.2400,0.025008
6.2500,0.024708
6.2600,0.024428
6.2700,0.024244
6.2800,0.024048
6.2900,0.023824
6.3000,0.023520
6.3100,0.023152
6.3200,0.022760
6.3300,0.022376
6.3400,0.021952
6.3500,0.021536
6.3600,0.021168
6.3700,0.020732
6.3800,0.020364
6.3900,0.020060
6.4000,0.019812
6.4100,0.019560
6.4200,0.019424
6.4300,0.019244
6.4400,0.019092
6.4500,0.018928
6.4600,0.018780
6.4700,0.018536
6.4800,0.018252
6.4900,0.017952
6.5000,0.017660
6.5100,0.017376
6.5200,0.017072
6.5300,0.016816
6.5400,0.016556
6.5500,0.016268
6.5600,0.015968
6.5700,0.015724
6.5800,0.015488
6.5900,0.015272
6.6000,0.015088
6.6100,0.014884
6.6200,0.014668
6.6300,0.014424
6.6400,0.014156
6.6500,0.013892
6.6600,0.013680
6.6700,0.013504
6.6800,0.013352
6.6900,0.013248
6.7000,0.013176
6.7100,0.013068
6.7200,0.012940
6.7300,0.012792
6.7400,0.012612
6.7500,0.012344
6.7600,0.012076
6.7700,0.011832
6.7800,0.011620
6.7900,0.011432
6.8000,0.011296
6.8100,0.011192
6.8200,0.011072
6.8300,0.010956
6.8400,0.010856
6.8500,0.010760
6.8600,0.010668
6.8700,0.010588
6.8800,0.010512
6.8900,0.010408
6.9000,0.010336
6.9100,0.010248
6.9200,0.010140
6.9300,0.010032
6.9400,0.009928
6.9500,0.009760
6.9600,0.009608
6.9700,0.009476
6.9800,0.009372
6.9900,0.009300
7.0000,0.009234


==> data/aod_n31_d0.4.csv <==
r,p
0.0100,1.000000
0.0200,1.000000
0.0300,1.000000
0.0400,1.000000
0.0500,1.000000
0.0600,1.000000
0.0700,1.000000
0.0800,1.000000
0.0900,1.000000
0.1000,1.000000
0.1100,1.000000
0.1200,1.000000
0.1300,1.000000
0.1400,1.000000
0.1500,1.000000
0.1600,1.000000
0.1700,1.000000
0.1800,1.000000
0.1900,1.000000
0.2000,1.000000
0.2100,1.000000
0.2200,1.000000
0.2300,1.000000
0.2400,1.000000
0.2500,1.000000
0.2600,1.000000
0.2700,1.000000
0.2800,1.000000
0.2900,1.000000
0.3000,1.000000
0.3100,1.000000
0.3200,1.000000
0.3300,1.000000
0.3400,1.000000
0.3500,1.000000
0.3600,1.000000
0.3700,1.000000
0.3800,1.000000
0.3900,1.000000
0.4000,1.000000
0.4100,1.000000
0.4200,1.000000
0.4300,1.000000
0.4400,1.000000
0.4500,1.000000
0.4600,1.000000
0.4700,1.000000
0.4800,1.000000
0.4900,1.000000
0.5000,1.000000
0.5100,1.000000
0.5200,1.000000
0.5300,1.000000
0.5400,1.000000
0.5500,1.000000
0.5600,1.000000
0.5700,1.000000
0.5800,1.000000
0.5900,1.000000
0.6000,1.000000
0.6100,1.000000
0.6200,1.000000
0.6300,1.000000
0.6400,1.000000
0.6500,1.000000
0.6600,1.000000
0.6700,1.000000
0.6800,1.000000
0.6900,1.000000
0.7000,1.000000
0.7100,1.000000
0.7200,1.000000
0.7300,1.000000
0.7400,1.000000
0.7500,1.000000
0.7600,1.000000
0.7700,1.000000
0.7800,1.000000
0.7900,1.000000
0.8000,1.000000
0.8100,1.000000
0.8200,1.000000
0.8300,1.000000
0.8400,1.000000
0.8500,1.000000
0.8600,1.000000
0.8700,1.000000
0.8800,1.000000
0.8900,1.000000
0.9000,1.000000
0.9100,1.000000
0.9200,1.000000
0.9300,1.000000
0.9400,1.000000
0.9500,1.000000
0.9600,1.000000
0.9700,1.000000
0.9800,1.000000
0.9900,1.000000
1.0000,1.000000
1.0100,1.000000
1.0200,1.000000
1.0300,1.000000
1.0400,1.000000
1.0500,1.000000
1.0600,1.000000
1.0700,1.000000
1.0800,1.000000
1.0900,1.000000
1.1000,1.000000
1.1100,1.000000
1.1200,1.000000
1.1300,1.000000
1.1400,1.000000
1.1500,1.000000
1.1600,1.000000
1.1700,1.000000
1.1800,1.000000
1.1900,1.000000
1.2000,1.000000
1.2100,1.000000
1.2200,1.000000
1.2300,1.000000
1.2400,1.000000
1.2500,1.000000
1.2600,1.000000
1.2700,1.000000
1.2800,1.000000
1.2900,1.000000
1.3000,1.000000
1.3100,1.000000
1.3200,1.000000
1.3300,1.000000
1.3400,1.000000
1.3500,1.000000
1.3600,1.000000
1.3700,1.000000
1.3800,1.000000
1.3900,1.000000
1.4000,1.000000
1.4100,1.000000
1.4200,1.000000
1.4300,1.000000
1.4400,1.000000
1.4500,1.000000
1.4600,1.000000
1.4700,1.000000
1.4800,1.000000
1.4900,1.000000
1.5000,1.000000
1.5100,1.000000
1.5200,1.000000
1.5300,1.000000
1.5400,1.000000
1.5500,1.000000
1.5600,1.000000
1.5700,1.000000
1.5800,1.000000
1.5900,1.000000
1.6000,1.000000
1.6100,1.000000
1.6200,1.000000
1.6300,1.000000
1.6400,1.000000
1.6500,1.000000
1.6600,1.000000
1.6700,1.000000
1.6800,1.000000
1.6900,1.000000
1.7000,1.000000
1.7100,1.000000
1.7200,1.000000
1.7300,1.000000
1.7400,1.000000
1.7500,1.000000
1.7600,0.999996
1.7700,0.999992
1.7800,0.999984
1.7900,0.999976
1.8000,0.999968
1.8100,0.999960
1.8200,0.999948
1.8300,0.999932
1.8400,0.999916
1.8500,0.999900
1.8600,0.999884
1.8700,0.999860
1.8800,0.999840
1.8900,0.999816
1.9000,0.999780
1.9100,0.999736
1.9200,0.999696
1.9300,0.999660
1.9400,0.999624
1.9500,0.999588
1.9600,0.999568
1.9700,0.999536
1.9800,0.999496
1.9900,0.999456
2.0000,0.999420
2.0100,0.999364
2.0200,0.999292
2.0300,0.999216
2.0400,0.999144
2.0500,0.999056
2.0600,0.998952
2.0700,0.998864
2.0800,0.998756
2.0900,0.998608
2.1000,0.998456
2.1100,0.998312
2.1200,0.998140
2.1300,0.997940
2.1400,0.997740
2.1500,0.997516
2.1600,0.997264
2.1700,0.997008
2.1800,0.996772
2.1900,0.996536
2.2000,0.996284
2.2100,0.996048
2.2200,0.995768
2.2300,0.995476
2.2400,0.995148
2.2500,0.994780
2.2600,0.994344
2.2700,0.993924
2.2800,0.993440
2.2900,0.992864
2.3000,0.992312
2.3100,0.991812
2.3200,0.991284
2.3300,0.990796
2.3400,0.990312
2.3500,0.989820
2.3600,0.989264
2.3700,0.988692
2.3800,0.988072
2.3900,0.987444
2.4000,0.986744
2.4100,0.985988
2.4200,0.985164
2.4300,0.984308
2.4400,0.983460
2.4500,0.982500
2.4600,0.981448
2.4700,0.980392
2.4800,0.979268
2.4900,0.978036
2.5000,0.976884
2.5100,0.975740
2.5200,0.974552
2.5300,0.973304
2.5400,0.971956
2.5500,0.970548
2.5600,0.969028
2.5700,0.967440
2.5800,0.965828
2.5900,0.964188
2.6000,0.962424
2.6100,0.960696
2.6200,0.958924
2.6300,0.957028
2.6400,0.955100
2.6500,0.953080
2.6600,0.950904
2.6700,0.948680
2.6800,0.946360
2.6900,0.943960
2.7000,0.941544
2.7100,0.939216
2.7200,0.936848
2.7300,0.934492
2.7400,0.932228
2.7500,0.929860
2.7600,0.927280
2.7700,0.924584
2.7800,0.921856
2.7900,0.918976
2.8000,0.916148
2.8100,0.913336
2.8200,0.910424
2.8300,0.907484
2.8400,0.904532
2.8500,0.901504
2.8600,0.898476
2.8700,0.895492
2.8800,0.892420
2.8900,0.889256
2.9000,0.885856
2.9100,0.882392
2.9200,0.878760
2.9300,0.875144
2.9400,0.871360
2.9500,0.867740
2.9600,0.863956
2.9700,0.860232
2.9800,0.856412
2.9900,0.852688
3.0000,0.848812
3.0100,0.844884
3.0200,0.840848
3.0300,0.836724
3.0400,0.832460
3.0500,0.828168
3.0600,0.823964
3.0700,0.819744
3.0800,0.815300
3.0900,0.810980
3.1000,0.806536
3.1100,0.801812
3.1200,0.796824
3.1300,0.791912
3.1400,0.786672
3.1500,0.781272
3.1600,0.775760
3.1700,0.770424
3.1800,0.764992
3.1900,0.759580
3.2000,0.754352
3.2100,0.749068
3.2200,0.743624
3.2300,0.738120
3.2400,0.732704
3.2500,0.727104
3.2600,0.721584
3.2700,0.716156
3.2800,0.710668
3.2900,0.705176
3.3000,0.699556
3.3100,0.693944
3.3200,0.688428
3.3300,0.683160
3.3400,0.677724
3.3500,0.672488
3.3600,0.667192
3.3700,0.661816
3.3800,0.656264
3.3900,0.650640
3.4000,0.644888
3.4100,0.639048
3.4200,0.633000
3.4300,0.626988
3.4400,0.621060
3.4500,0.615392
3.4600,0.609812
3.4700,0.604324
3.4800,0.598832
3.4900,0.593240
3.5000,0.587580
3.5100,0.581992
3.5200,0.576432
3.5300,0.570764
3.5400,0.565260
3.5500,0.559588
3.5600,0.553836
3.5700,0.547960
3.5800,0.542164
3.5900,0.536120
3.6000,0.530060
3.6100,0.524056
3.6200,0.518240
3.6300,0.512568
3.6400,0.506944
3.6500,0.501260
3.6600,0.495620
3.6700,0.489952
3.6800,0.483968
3.6900,0.478304
3.7000,0.472764
3.7100,0.467164
3.7200,0.461632
3.7300,0.456400
3.7400,0.451104
3.7500,0.445888
3.7600,0.440568
3.7700,0.435080
3.7800,0.429464
3.7900,0.423716
3.8000,0.418060
3.8100,0.412544
3.8200,0.407016
3.8300,0.401640
3.8400,0.396652
3.8500,0.391640
3.8600,0.386632
3.8700,0.381672
3.8800,0.376664
3.8900,0.371456
3.9000,0.366308
3.9100,0.361376
3.9200,0.356672
3.9300,0.351808
3.9400,0.346892
3.9500,0.342108
3.9600,0.337344
3.9700,0.332640
3.9800,0.328108
3.9900,0.323548
4.0000,0.318840
4.0100,0.314132
4.0200,0.309228
4.0300,0.304532
4.0400,0.299960
4.0500,0.295524
4.0600,0.291088
4.0700,0.286752
4.0800,0.282352
4.0900,0.277996
4.1000,0.273680
4.1100,0.269256
4.1200,0.264936
4.1300,0.260660
4.1400,0.256544
4.1500,0.252424
4.1600,0.248604
4.1700,0.244876
4.1800,0.241340
4.1900,0.237648
4.2000,0.234044
4.2100,0.230380
4.2200,0.226668
4.2300,0.222820
4.2400,0.219068
4.2500,0.215284
4.2600,0.211484
4.2700,0.207828
4.2800,0.204180
4.2900,0.200740
4.3000,0.197412
4.3100,0.194204
4.3200,0.190976
4.3300,0.187816
4.3400,0.184540
4.3500,0.181172
4.3600,0.177804
4.3700,0.174504
4.3800,0.171324
4.3900,0.168292
4.4000,0.165536
4.4100,0.162924
4.4200,0.160292
4.4300,0.157716
4.4400,0.155228
4.4500,0.152588
4.4600,0.149900
4.4700,0.147236
4.4800,0.144688
4.4900,0.142132
4.5000,0.139668
4.5100,0.137308
4.5200,0.135164
4.5300,0.132976
4.5400,0.130840
4.5500,0.128840
4.5600,0.126824
4.5700,0.124788
4.5800,0.122776
4.5900,0.120824
4.6000,0.118684
4.6100,0.116464
4.6200,0.114168
4.6300,0.112044
4.6400,0.109980
4.6500,0.108020
4.6600,0.106068
4.6700,0.104164
4.6800,0.102236
4.6900,0.100364
4.7000,0.098504
4.7100,0.096828
4.7200,0.095156
4.7300,0.093408
4.7400,0.091524
4.7500,0.089692
4.7600,0.087896
4.7700,0.086272
4.7800,0.084640
4.7900,0.083024
4.8000,0.081540
4.8100,0.080128
4.8200,0.078568
4.8300,0.077088
4.8400,0.075608
4.8500,0.074092
4.8600,0.072580
4.8700,0.071204
4.8800,0.069768
4.8900,0.068440
4.9000,0.067076
4.9100,0.065732
4.9200,0.064380
4.9300,0.063160
4.9400,0.061940
4.9500,0.060768
4.9600,0.059564
4.9700,0.058432
4.9800,0.057252
4.9900,0.056164
5.0000,0.055112
5.0100,0.054192
5.0200,0.053180
5.0300,0.052140
5.0400,0.051056
5.0500,0.049964
5.0600,0.048932
5.0700,0.047908
5.0800,0.046976
5.0900,0.045976
5.1000,0.045052
5.1100,0.044080
5.1200,0.043176
5.1300,0.042252
5.1400,0.041504
5.1500,0.040760
5.1600,0.039936
5.1700,0.039180
5.1800,0.038460
5.1900,0.037596
5.2000,0.036700
5.2100,0.035856
5.2200,0.034996
5.2300,0.034144
5.2400,0.033424
5.2500,0.032680
5.2600,0.032028
5.2700,0.031352
5.2800,0.030708
5.2900,0.030112
5.3000,0.029644
5.3100,0.029128
5.3200,0.028656
5.3300,0.028200
5.3400,0.027696
5.3500,0.027184
5.3600,0.026704
5.3700,0.026284
5.3800,0.025868
5.3900,0.025468
5.4000,0.025028
5.4100,0.024528
5.4200,0.024020
5.4300,0.023516
5.4400,0.023004
5.4500,0.022512
5.4600,0.022088
5.4700,0.021620
5.4800,0.021108
5.4900,0.020592
5.5000,0.020080
5.5100,0.019580
5.5200,0.019076
5.5300,0.018616
5.5400,0.018200
5.5500,0.017848
5.5600,0.017392
5.5700,0.016988
5.5800,0.016580
5.5900,0.016180
5.6000,0.015732
5.6100,0.015352
5.6200,0.014992
5.6300,0.014704
5.6400,0.014380
5.6500,0.014052
5.6600,0.013744
5.6700,0.013444
5.6800,0.013084
5.6900,0.012748
5.7000,0.012460
5.7100,0.012208
5.7200,0.011940
5.7300,0.011708
5.7400,0.011472
5.7500,0.011232
5.7600,0.010940
5.7700,0.010660
5.7800,0.010416
5.7900,0.010136
5.8000,0.009820
5.8100,0.009600
5.8200,0.009340
5.8300,0.009088
5.8400,0.008900
5.8500,0.008732
5.8600,0.008536
5.8700,0.008352
5.8800,0.008144
5.8900,0.007900
5.9000,0.007680
5.9100,0.007456
5.9200,0.007216
5.9300,0.006988
5.9400,0.006788
5.9500,0.006612
5.9600,0.006436
5.9700,0.006340
5.9800,0.006240
5.9900,0.006164
6.0000,0.006048
6.0100,0.005936
6.0200,0.005792
6.0300,0.005636
6.0400,0.005464
6.0500,0.005320
6.0600,0.005200
6.0700,0.005080
6.0800,0.004996
6.0900,0.004928
6.1000,0.004884
6.1100,0.004800
6.1200,0.004724
6.1300,0.004660
6.1400,0.004584
6.1500,0.004480
6.1600,0.004408
6.1700,0.004348
6.1800,0.004296
6.1900,0.004256
6.2000,0.004224
6.2100,0.004176
6.2200,0.004140
6.2300,0.004068
6.2400,0.003988
6.2500,0.003896
6.2600,0.003824
6.2700,0.003748
6.2800,0.003672
6.2900,0.003612
6.3000,0.003564
6.3100,0.003488
6.3200,0.003408
6.3300,0.003328
6.3400,0.003252
6.3500,0.003188
6.3600,0.003132
6.3700,0.003076
6.3800,0.003020
6.3900,0.002980
6.4000,0.002932
6.4100,0.002900
6.4200,0.002868
6.4300,0.002848
6.4400,0.002808
6.4500,0.002764
6.4600,0.002708
6.4700,0.002628
6.4800,0.002552
6.4900,0.002480
6.5000,0.002412
6.5100,0.002340
6.5200,0.002288
6.5300,0.002228
6.5400,0.002156
6.5500,0.002096
6.5600,0.002052
6.5700,0.002000
6.5800,0.001952
6.5900,0.001896
6.6000,0.001844
6.6100,0.001784
6.6200,0.001736
6.6300,0.001692
6.6400,0.001664
6.6500,0.001624
6.6600,0.001600
6.6700,0.001576
6.6800,0.001532
6.6900,0.001476
6.7000,0.001428
6.7100,0.001364
6.7200,0.001312
6.7300,0.001268
6.7400,0.001244
6.7500,0.001216
6.7600,0.001200
6.7700,0.001160
6.7800,0.001132
6.7900,0.001092
6.8000,0.001056
6.8100,0.001016
6.8200,0.000984
6.8300,0.000948
6.8400,0.000924
6.8500,0.000896
6.8600,0.000864
6.8700,0.000836
6.8800,0.000816
6.8900,0.000796
6.9000,0.000792
6.9100,0.000792
6.9200,0.000796
6.9300,0.000804
6.9400,0.000816
6.9500,0.000824
6.9600,0.000828
6.9700,0.000828
6.9800,0.000828
6.9900,0.000828
7.0000,0.000818


==> data/aod_n41_d0.4.csv <==
r,p
0.0100,1.000000
0.0200,1.000000
0.0300,1.000000
0.0400,1.000000
0.0500,1.000000
0.0600,1.000000
0.0700,1.000000
0.0800,1.000000
0.0900,1.000000
0.1000,1.000000
0.1100,1.000000
0.1200,1.000000
0.1300,1.000000
0.1400,1.000000
0.1500,1.000000
0.1600,1.000000
0.1700,1.000000
0.1800,1.000000
0.1900,1.000000
0.2000,1.000000
0.2100,1.000000
0.2200,1.000000
0.2300,1.000000
0.2400,1.000000
0.2500,1.000000
0.2600,1.000000
0.2700,1.000000
0.2800,1.000000
0.2900,1.000000
0.3000,1.000000
0.3100,1.000000
0.3200,1.000000
0.3300,1.000000
0.3400,1.000000
0.3500,1.000000
0.3600,1.000000
0.3700,1.000000
0.3800,1.000000
0.3900,1.000000
0.4000,1.000000
0.4100,1.000000
0.4200,1.000000
0.4300,1.000000
0.4400,1.000000
0.4500,1.000000
0.4600,1.000000
0.4700,1.000000
0.4800,1.000000
0.4900,1.000000
0.5000,1.000000
0.5100,1.000000
0.5200,1.000000
0.5300,1.000000
0.5400,1.000000
0.5500,1.000000
0.5600,1.000000
0.5700,1.000000
0.5800,1.000000
0.5900,1.000000
0.6000,1.000000
0.6100,1.000000
0.6200,1.000000
0.6300,1.000000
0.6400,1.000000
0.6500,1.000000
0.6600,1.000000
0.6700,1.000000
0.6800,1.000000
0.6900,1.000000
0.7000,1.000000
0.7100,1.000000
0.7200,1.000000
0.7300,1.000000
0.7400,1.000000
0.7500,1.000000
0.7600,1.000000
0.7700,1.000000
0.7800,1.000000
0.7900,1.000000
0.8000,1.000000
0.8100,1.000000
0.8200,1.000000
0.8300,1.000000
0.8400,1.000000
0.8500,1.000000
0.8600,1.000000
0.8700,1.000000
0.8800,1.000000
0.8900,1.000000
0.9000,1.000000
0.9100,1.000000
0.9200,1.000000
0.9300,1.000000
0.9400,1.000000
0.9500,1.000000
0.9600,1.000000
0.9700,1.000000
0.9800,1.000000
0.9900,1.000000
1.0000,1.000000
1.0100,1.000000
1.0200,1.000000
1.0300,1.000000
1.0400,1.000000
1.0500,1.000000
1.0600,1.000000
1.0700,1.000000
1.0800,1.000000
1.0900,1.000000
1.1000,1.000000
1.1100,1.000000
1.1200,1.000000
1.1300,1.000000
1.1400,1.000000
1.1500,1.000000
1.1600,1.000000
1.1700,1.000000
1.1800,1.000000
1.1900,1.000000
1.2000,1.000000
1.2100,1.000000
1.2200,1.000000
1.2300,1.000000
1.2400,1.000000
1.2500,1.000000
1.2600,1.000000
1.2700,1.000000
1.2800,1.000000
1.2900,1.000000
1.3000,1.000000
1.3100,1.000000
1.3200,1.000000
1.3300,1.000000
1.3400,1.000000
1.3500,1.000000
1.3600,1.000000
1.3700,1.000000
1.3800,1.000000
1.3900,1.000000
1.4000,1.000000
1.4100,1.000000
1.4200,1.000000
1.4300,1.000000
1.4400,1.000000
1.4500,1.000000
1.4600,1.000000
1.4700,1.000000
1.4800,1.000000
1.4900,1.000000
1.5000,1.000000
1.5100,1.000000
1.5200,1.000000
1.5300,1.000000
1.5400,1.000000
1.5500,1.000000
1.5600,1.000000
1.5700,1.000000
1.5800,1.000000
1.5900,1.000000
1.6000,1.000000
1.6100,1.000000
1.6200,1.000000
1.6300,0.999996
1.6400,0.999992
1.6500,0.999988
1.6600,0.999984
1.6700,0.999976
1.6800,0.999972
1.6900,0.999968
1.7000,0.999964
1.7100,0.999960
1.7200,0.999956
1.7300,0.999944
1.7400,0.999932
1.7500,0.999920
1.7600,0.999908
1.7700,0.999900
1.7800,0.999900
1.7900,0.999896
1.8000,0.999892
1.8100,0.999888
1.8200,0.999880
1.8300,0.999872
1.8400,0.999856
1.8500,0.999824
1.8600,0.999788
1.8700,0.999748
1.8800,0.999700
1.8900,0.999660
1.9000,0.999632
1.9100,0.999600
1.9200,0.999572
1.9300,0.999540
1.9400,0.999504
1.9500,0.999468
1.9600,0.999424
1.9700,0.999364
1.9800,0.999304
1.9900,0.999236
2.0000,0.999136
2.0100,0.999028
2.0200,0.998936
2.0300,0.998848
2.0400,0.998752
2.0500,0.998668
2.0600,0.998572
2.0700,0.998440
2.0800,0.998280
2.0900,0.998116
2.1000,0.997940
2.1100,0.997764
2.1200,0.997580
2.1300,0.997356
2.1400,0.997136
2.1500,0.996880
2.1600,0.996584
2.1700,0.996288
2.1800,0.995968
2.1900,0.995608
2.2000,0.995232
2.2100,0.994832
2.2200,0.994416
2.2300,0.994036
2.2400,0.993612
2.2500,0.993224
2.2600,0.992828
2.2700,0.992420
2.2800,0.991892
2.2900,0.991396
2.3000,0.990820
2.3100,0.990208
2.3200,0.989576
2.3300,0.989012
2.3400,0.988368
2.3500,0.987688
2.3600,0.986900
2.3700,0.986000
2.3800,0.984980
2.3900,0.983928
2.4000,0.982868
2.4100,0.981808
2.4200,0.980636
2.4300,0.979332
2.4400,0.977952
2.4500,0.976472
2.4600,0.974988
2.4700,0.973556
2.4800,0.972168
2.4900,0.970752
2.5000,0.969276
2.5100,0.967684
2.5200,0.966036
2.5300,0.964268
2.5400,0.962416
2.5500,0.960428
2.5600,0.958452
2.5700,0.956380
2.5800,0.954320
2.5900,0.952176
2.6000,0.950060
2.6100,0.947872
2.6200,0.945540
2.6300,0.943032
2.6400,0.940392
2.6500,0.937708
2.6600,0.934912
2.6700,0.932148
2.6800,0.929448
2.6900,0.926780
2.7000,0.923976
2.7100,0.921124
2.7200,0.918196
2.7300,0.915104
2.7400,0.911784
2.7500,0.908472
2.7600,0.905040
2.7700,0.901472
2.7800,0.897876
2.7900,0.894260
2.8000,0.890540
2.8100,0.886644
2.8200,0.882720
2.8300,0.878680
2.8400,0.874680
2.8500,0.870572
2.8600,0.866600
2.8700,0.862668
2.8800,0.858660
2.8900,0.854448
2.9000,0.850208
2.9100,0.845912
2.9200,0.841288
2.9300,0.836556
2.9400,0.831824
2.9500,0.826920
2.9600,0.821660
2.9700,0.816372
2.9800,0.811004
2.9900,0.805428
3.0000,0.799764
3.0100,0.794188
3.0200,0.788736
3.0300,0.783284
3.0400,0.777792
3.0500,0.772324
3.0600,0.766700
3.0700,0.760968
3.0800,0.755156
3.0900,0.749436
3.1000,0.743432
3.1100,0.737260
3.1200,0.730920
3.1300,0.724584
3.1400,0.718012
3.1500,0.711416
3.1600,0.704980
3.1700,0.698524
3.1800,0.692000
3.1900,0.685664
3.2000,0.679508
3.2100,0.673116
3.2200,0.666672
3.2300,0.660268
3.2400,0.653656
3.2500,0.646936
3.2600,0.640228
3.2700,0.633684
3.2800,0.627156
3.2900,0.620820
3.3000,0.614696
3.3100,0.608760
3.3200,0.602600
3.3300,0.596456
3.3400,0.590236
3.3500,0.583808
3.3600,0.577096
3.3700,0.570280
3.3800,0.563388
3.3900,0.556460
3.4000,0.549536
3.4100,0.542676
3.4200,0.535908
3.4300,0.528980
3.4400,0.522192
3.4500,0.515444
3.4600,0.508896
3.4700,0.502456
3.4800,0.496312
3.4900,0.490132
3.5000,0.483900
3.5100,0.477692
3.5200,0.471596
3.5300,0.465448
3.5400,0.459192
3.5500,0.452892
3.5600,0.446548
3.5700,0.439996
3.5800,0.433380
3.5900,0.426728
3.6000,0.420072
3.6100,0.413444
3.6200,0.406912
3.6300,0.400348
3.6400,0.393968
3.6500,0.387908
3.6600,0.381932
3.6700,0.376032
3.6800,0.370220
3.6900,0.364592
3.7000,0.359044
3.7100,0.353652
3.7200,0.348172
3.7300,0.342720
3.7400,0.337188
3.7500,0.331432
3.7600,0.325476
3.7700,0.319700
3.7800,0.313960
3.7900,0.308256
3.8000,0.302600
3.8100,0.297128
3.8200,0.291688
3.8300,0.286604
3.8400,0.281652
3.8500,0.276940
3.8600,0.272276
3.8700,0.267704
3.8800,0.262928
3.8900,0.258200
3.9000,0.253492
3.9100,0.248896
3.9200,0.244436
3.9300,0.239956
3.9400,0.235444
3.9500,0.230852
3.9600,0.226368
3.9700,0.221908
3.9800,0.217528
3.9900,0.213196
4.0000,0.209104
4.0100,0.204928
4.0200,0.200800
4.0300,0.196880
4.0400,0.193024
4.0500,0.189188
4.0600,0.185512
4.0700,0.181936
4.0800,0.178416
4.0900,0.175116
4.1000,0.171784
4.1100,0.168476
4.1200,0.165164
4.1300,0.161860
4.1400,0.158492
4.1500,0.155252
4.1600,0.152184
4.1700,0.149236
4.1800,0.146420
4.1900,0.143612
4.2000,0.140804
4.2100,0.137936
4.2200,0.134936
4.2300,0.131808
4.2400,0.128692
4.2500,0.125720
4.2600,0.122904
4.2700,0.120340
4.2800,0.117848
4.2900,0.115512
4.3000,0.113220
4.3100,0.110900
4.3200,0.108592
4.3300,0.106352
4.3400,0.104072
4.3500,0.101688
4.3600,0.099396
4.3700,0.097140
4.3800,0.094948
4.3900,0.092796
4.4000,0.090792
4.4100,0.088736
4.4200,0.086628
4.4300,0.084556
4.4400,0.082540
4.4500,0.080672
4.4600,0.078780
4.4700,0.076992
4.4800,0.075276
4.4900,0.073568
4.5000,0.071792
4.5100,0.070160
4.5200,0.068488
4.5300,0.066916
4.5400,0.065424
4.5500,0.063928
4.5600,0.062508
4.5700,0.061208
4.5800,0.059884
4.5900,0.058592
4.6000,0.057296
4.6100,0.055952
4.6200,0.054648
4.6300,0.053300
4.6400,0.051920
4.6500,0.050620
4.6600,0.049300
4.6700,0.047964
4.6800,0.046704
4.6900,0.045564
4.7000,0.044424
4.7100,0.043296
4.7200,0.042284
4.7300,0.041308
4.7400,0.040288
4.7500,0.039328
4.7600,0.038360
4.7700,0.037280
4.7800,0.036272
4.7900,0.035284
4.8000,0.034324
4.8100,0.033500
4.8200,0.032764
4.8300,0.031964
4.8400,0.031220
4.8500,0.030504
4.8600,0.029724
4.8700,0.028960
4.8800,0.028280
4.8900,0.027652
4.9000,0.026912
4.9100,0.026276
4.9200,0.025580
4.9300,0.024776
4.9400,0.023900
4.9500,0.023112
4.9600,0.022344
4.9700,0.021648
4.9800,0.021008
4.9900,0.020428
5.0000,0.019880
5.0100,0.019328
5.0200,0.018796
5.0300,0.018324
5.0400,0.017856
5.0500,0.017372
5.0600,0.016916
5.0700,0.016504
5.0800,0.016088
5.0900,0.015608
5.1000,0.015152
5.1100,0.014716
5.1200,0.014260
5.1300,0.013816
5.1400,0.013480
5.1500,0.013144
5.1600,0.012796
5.1700,0.012464
5.1800,0.012144
5.1900,0.011804
5.2000,0.011516
5.2100,0.011236
5.2200,0.010972
5.2300,0.010684
5.2400,0.010396
5.2500,0.010136
5.2600,0.009892
5.2700,0.009644
5.2800,0.009420
5.2900,0.009232
5.3000,0.009016
5.3100,0.008764
5.3200,0.008504
5.3300,0.008252
5.3400,0.008012
5.3500,0.007772
5.3600,0.007564
5.3700,0.007352
5.3800,0.007160
5.3900,0.006948
5.4000,0.006764
5.4100,0.006568
5.4200,0.006400
5.4300,0.006232
5.4400,0.006064
5.4500,0.005884
5.4600,0.005728
5.4700,0.005576
5.4800,0.005424
5.4900,0.005280
5.5000,0.005144
5.5100,0.005000
5.5200,0.004860
5.5300,0.004752
5.5400,0.004644
5.5500,0.004564
5.5600,0.004464
5.5700,0.004360
5.5800,0.004236
5.5900,0.004140
5.6000,0.004028
5.6100,0.003952
5.6200,0.003896
5.6300,0.003844
5.6400,0.003768
5.6500,0.003680
5.6600,0.003600
5.6700,0.003520
5.6800,0.003448
5.6900,0.003404
5.7000,0.003380
5.7100,0.003348
5.7200,0.003288
5.7300,0.003232
5.7400,0.003144
5.7500,0.003068
5.7600,0.002996
5.7700,0.002912
5.7800,0.002816
5.7900,0.002720
5.8000,0.002600
5.8100,0.002476
5.8200,0.002376
5.8300,0.002284
5.8400,0.002200
5.8500,0.002128
5.8600,0.002068
5.8700,0.002020
5.8800,0.001976
5.8900,0.001956
5.9000,0.001924
5.9100,0.001884
5.9200,0.001848
5.9300,0.001804
5.9400,0.001756
5.9500,0.001732
5.9600,0.001700
5.9700,0.001672
5.9800,0.001636
5.9900,0.001592
6.0000,0.001532
6.0100,0.001500
6.0200,0.001444
6.0300,0.001412
6.0400,0.001388
6.0500,0.001364
6.0600,0.001328
6.0700,0.001300
6.0800,0.001256
6.0900,0.001208
6.1000,0.001168
6.1100,0.001120
6.1200,0.001080
6.1300,0.001048
6.1400,0.001024
6.1500,0.000996
6.1600,0.000980
6.1700,0.000964
6.1800,0.000944
6.1900,0.000912
6.2000,0.000884
6.2100,0.000848
6.2200,0.000824
6.2300,0.000800
6.2400,0.000784
6.2500,0.000772
6.2600,0.000772
6.2700,0.000764
6.2800,0.000764
6.2900,0.000760
6.3000,0.000744
6.3100,0.000720
6.3200,0.000692
6.3300,0.000656
6.3400,0.000620
6.3500,0.000588
6.3600,0.000548
6.3700,0.000512
6.3800,0.000480
6.3900,0.000448
6.4000,0.000420
6.4100,0.000400
6.4200,0.000380
6.4300,0.000364
6.4400,0.000348
6.4500,0.000332
6.4600,0.000316
6.4700,0.000300
6.4800,0.000288
6.4900,0.000276
6.5000,0.000268
6.5100,0.000264
6.5200,0.000264
6.5300,0.000248
6.5400,0.000236
6.5500,0.000216
6.5600,0.000196
6.5700,0.000176
6.5800,0.000168
6.5900,0.000160
6.6000,0.000160
6.6100,0.000156
6.6200,0.000148
6.6300,0.000140
6.6400,0.000132
6.6500,0.000120
6.6600,0.000112
6.6700,0.000108
6.6800,0.000104
6.6900,0.000100
6.7000,0.000100
6.7100,0.000104
6.7200,0.000100
6.7300,0.000096
6.7400,0.000088
6.7500,0.000076
6.7600,0.000060
6.7700,0.000056
6.7800,0.000052
6.7900,0.000056
6.8000,0.000064
6.8100,0.000072
6.8200,0.000080
6.8300,0.000092
6.8400,0.000100
6.8500,0.000108
6.8600,0.000116
6.8700,0.000120
6.8800,0.000120
6.8900,0.000120
6.9000,0.000116
6.9100,0.000112
6.9200,0.000108
6.9300,0.000104
6.9400,0.000100
6.9500,0.000100
6.9600,0.000100
6.9700,0.000104
6.9800,0.000108
6.9900,0.000112
7.0000,0.000124


==> data/aod_n51_d0.4.csv <==
r,p
0.0100,1.000000
0.0200,1.000000
0.0300,1.000000
0.0400,1.000000
0.0500,1.000000
0.0600,1.000000
0.0700,1.000000
0.0800,1.000000
0.0900,1.000000
0.1000,1.000000
0.1100,1.000000
0.1200,1.000000
0.1300,1.000000
0.1400,1.000000
0.1500,1.000000
0.1600,1.000000
0.1700,1.000000
0.1800,1.000000
0.1900,1.000000
0.2000,1.000000
0.2100,1.000000
0.2200,1.000000
0.2300,1.000000
0.2400,1.000000
0.2500,1.000000
0.2600,1.000000
0.2700,1.000000
0.2800,1.000000
0.2900,1.000000
0.3000,1.000000
0.3100,1.000000
0.3200,1.000000
0.3300,1.000000
0.3400,1.000000
0.3500,1.000000
0.3600,1.000000
0.3700,1.000000
0.3800,1.000000
0.3900,1.000000
0.4000,1.000000
0.4100,1.000000
0.4200,1.000000
0.4300,1.000000
0.4400,1.000000
0.4500,1.000000
0.4600,1.000000
0.4700,1.000000
0.4800,1.000000
0.4900,1.000000
0.5000,1.000000
0.5100,1.000000
0.5200,1.000000
0.5300,1.000000
0.5400,1.000000
0.5500,1.000000
0.5600,1.000000
0.5700,1.000000
0.5800,1.000000
0.5900,1.000000
0.6000,1.000000
0.6100,1.000000
0.6200,1.000000
0.6300,1.000000
0.6400,1.000000
0.6500,1.000000
0.6600,1.000000
0.6700,1.000000
0.6800,1.000000
0.6900,1.000000
0.7000,1.000000
0.7100,1.000000
0.7200,1.000000
0.7300,1.000000
0.7400,1.000000
0.7500,1.000000
0.7600,1.000000
0.7700,1.000000
0.7800,1.000000
0.7900,1.000000
0.8000,1.000000
0.8100,1.000000
0.8200,1.000000
0.8300,1.000000
0.8400,1.000000
0.8500,1.000000
0.8600,1.000000
0.8700,1.000000
0.8800,1.000000
0.8900,1.000000
0.9000,1.000000
0.9100,1.000000
0.9200,1.000000
0.9300,1.000000
0.9400,1.000000
0.9500,1.000000
0.9600,1.000000
0.9700,1.000000
0.9800,1.000000
0.9900,1.000000
1.0000,1.000000
1.0100,1.000000
1.0200,1.000000
1.0300,1.000000
1.0400,1.000000
1.0500,1.000000
1.0600,1.000000
1.0700,1.000000
1.0800,1.000000
1.0900,1.000000
1.1000,1.000000
1.1100,1.000000
1.1200,1.000000
1.1300,1.000000
1.1400,1.000000
1.1500,1.000000
1.1600,1.000000
1.1700,1.000000
1.1800,1.000000
1.1900,1.000000
1.2000,1.000000
1.2100,1.000000
1.2200,1.000000
1.2300,1.000000
1.2400,1.000000
1.2500,1.000000
1.2600,1.000000
1.2700,1.000000
1.2800,1.000000
1.2900,1.000000
1.3000,1.000000
1.3100,1.000000
1.3200,1.000000
1.3300,1.000000
1.3400,1.000000
1.3500,1.000000
1.3600,1.000000
1.3700,1.000000
1.3800,1.000000
1.3900,1.000000
1.4000,1.000000
1.4100,1.000000
1.4200,1.000000
1.4300,1.000000
1.4400,1.000000
1.4500,1.000000
1.4600,1.000000
1.4700,1.000000
1.4800,1.000000
1.4900,1.000000
1.5000,1.000000
1.5100,1.000000
1.5200,1.000000
1.5300,1.000000
1.5400,1.000000
1.5500,1.000000
1.5600,1.000000
1.5700,1.000000
1.5800,1.000000
1.5900,1.000000
1.6000,1.000000
1.6100,1.000000
1.6200,1.000000
1.6300,1.000000
1.6400,1.000000
1.6500,1.000000
1.6600,1.000000
1.6700,1.000000
1.6800,1.000000
1.6900,1.000000
1.7000,1.000000
1.7100,0.999996
1.7200,0.999988
1.7300,0.999972
1.7400,0.999956
1.7500,0.999940
1.7600,0.999924
1.7700,0.999916
1.7800,0.999912
1.7900,0.999908
1.8000,0.999904
1.8100,0.999892
1.8200,0.999876
1.8300,0.999860
1.8400,0.999832
1.8500,0.999800
1.8600,0.999772
1.8700,0.999736
1.8800,0.999692
1.8900,0.999652
1.9000,0.999608
1.9100,0.999568
1.9200,0.999528
1.9300,0.999492
1.9400,0.999452
1.9500,0.999408
1.9600,0.999348
1.9700,0.999272
1.9800,0.999180
1.9900,0.999088
2.0000,0.998980
2.0100,0.998852
2.0200,0.998704
2.0300,0.998564
2.0400,0.998392
2.0500,0.998212
2.0600,0.998020
2.0700,0.997844
2.0800,0.997664
2.0900,0.997492
2.1000,0.997296
2.1100,0.997096
2.1200,0.996872
2.1300,0.996604
2.1400,0.996280
2.1500,0.995936
2.1600,0.995584
2.1700,0.995228
2.1800,0.994864
2.1900,0.994472
2.2000,0.994104
2.2100,0.993712
2.2200,0.993228
2.2300,0.992664
2.2400,0.992096
2.2500,0.991440
2.2600,0.990716
2.2700,0.990016
2.2800,0.989320
2.2900,0.988580
2.3000,0.987836
2.3100,0.987036
2.3200,0.986184
2.3300,0.985252
2.3400,0.984308
2.3500,0.983320
2.3600,0.982316
2.3700,0.981244
2.3800,0.980136
2.3900,0.978888
2.4000,0.977556
2.4100,0.976116
2.4200,0.974516
2.4300,0.972872
2.4400,0.971196
2.4500,0.969396
2.4600,0.967564
2.4700,0.965752
2.4800,0.963928
2.4900,0.961972
2.5000,0.960076
2.5100,0.958052
2.5200,0.955908
2.5300,0.953632
2.5400,0.951416
2.5500,0.949064
2.5600,0.946684
2.5700,0.944352
2.5800,0.941860
2.5900,0.939196
2.6000,0.936480
2.6100,0.933664
2.6200,0.930768
2.6300,0.927944
2.6400,0.925016
2.6500,0.922048
2.6600,0.918956
2.6700,0.915732
2.6800,0.912364
2.6900,0.909040
2.7000,0.905488
2.7100,0.901860
2.7200,0.898132
2.7300,0.894220
2.7400,0.890180
2.7500,0.886076
2.7600,0.881776
2.7700,0.877412
2.7800,0.872920
2.7900,0.868240
2.8000,0.863520
2.8100,0.858792
2.8200,0.854048
2.8300,0.849196
2.8400,0.844324
2.8500,0.839276
2.8600,0.834256
2.8700,0.829032
2.8800,0.823688
2.8900,0.818188
2.9000,0.812644
2.9100,0.806996
2.9200,0.801256
2.9300,0.795680
2.9400,0.789964
2.9500,0.784104
2.9600,0.778032
2.9700,0.771800
2.9800,0.765188
2.9900,0.758744
3.0000,0.752372
3.0100,0.746000
3.0200,0.739548
3.0300,0.733172
3.0400,0.726600
3.0500,0.719708
3.0600,0.712896
3.0700,0.705996
3.0800,0.699112
3.0900,0.692304
3.1000,0.685660
3.1100,0.678912
3.1200,0.672172
3.1300,0.665404
3.1400,0.658468
3.1500,0.651532
3.1600,0.644568
3.1700,0.637808
3.1800,0.630876
3.1900,0.623784
3.2000,0.616564
3.2100,0.609232
3.2200,0.601980
3.2300,0.594884
3.2400,0.587796
3.2500,0.580816
3.2600,0.573764
3.2700,0.566328
3.2800,0.558780
3.2900,0.551236
3.3000,0.543740
3.3100,0.536200
3.3200,0.528860
3.3300,0.521680
3.3400,0.514560
3.3500,0.507316
3.3600,0.500328
3.3700,0.493388
3.3800,0.486264
3.3900,0.479140
3.4000,0.472124
3.4100,0.464900
3.4200,0.457488
3.4300,0.450144
3.4400,0.442924
3.4500,0.435544
3.4600,0.428468
3.4700,0.421536
3.4800,0.414736
3.4900,0.407832
3.5000,0.401288
3.5100,0.394700
3.5200,0.387968
3.5300,0.381108
3.5400,0.374472
3.5500,0.367680
3.5600,0.361004
3.5700,0.354724
3.5800,0.348532
3.5900,0.342236
3.6000,0.336000
3.6100,0.329664
3.6200,0.323228
3.6300,0.316864
3.6400,0.310616
3.6500,0.304452
3.6600,0.298520
3.6700,0.292668
3.6800,0.286960
3.6900,0.281348
3.7000,0.275888
3.7100,0.270404
3.7200,0.265024
3.7300,0.259792
3.7400,0.254628
3.7500,0.249192
3.7600,0.243984
3.7700,0.238848
3.7800,0.233600
3.7900,0.228324
3.8000,0.223388
3.8100,0.218296
3.8200,0.213088
3.8300,0.208116
3.8400,0.203280
3.8500,0.198448
3.8600,0.193788
3.8700,0.189292
3.8800,0.185004
3.8900,0.180852
3.9000,0.176880
3.9100,0.173072
3.9200,0.169404
3.9300,0.165576
3.9400,0.161892
3.9500,0.158256
3.9600,0.154600
3.9700,0.151044
3.9800,0.147796
3.9900,0.144660
4.0000,0.141580
4.0100,0.138468
4.0200,0.135224
4.0300,0.131856
4.0400,0.128476
4.0500,0.125040
4.0600,0.121824
4.0700,0.118784
4.0800,0.115816
4.0900,0.112932
4.1000,0.110284
4.1100,0.107672
4.1200,0.105100
4.1300,0.102616
4.1400,0.100180
4.1500,0.097696
4.1600,0.095184
4.1700,0.092804
4.1800,0.090368
4.1900,0.087968
4.2000,0.085624
4.2100,0.083192
4.2200,0.080884
4.2300,0.078660
4.2400,0.076472
4.2500,0.074312
4.2600,0.072432
4.2700,0.070568
4.2800,0.068872
4.2900,0.067160
4.3000,0.065396
4.3100,0.063604
4.3200,0.061732
4.3300,0.059840
4.3400,0.057956
4.3500,0.056268
4.3600,0.054588
4.3700,0.053020
4.3800,0.051408
4.3900,0.049800
4.4000,0.048260
4.4100,0.046804
4.4200,0.045372
4.4300,0.044044
4.4400,0.042848
4.4500,0.041628
4.4600,0.040432
4.4700,0.039264
4.4800,0.038196
4.4900,0.037208
4.5000,0.036244
4.5100,0.035304
4.5200,0.034424
4.5300,0.033512
4.5400,0.032584
4.5500,0.031684
4.5600,0.030788
4.5700,0.029892
4.5800,0.028960
4.5900,0.027980
4.6000,0.027020
4.6100,0.026104
4.6200,0.025204
4.6300,0.024432
4.6400,0.023796
4.6500,0.023224
4.6600,0.022660
4.6700,0.022064
4.6800,0.021416
4.6900,0.020744
4.7000,0.020056
4.7100,0.019352
4.7200,0.018724
4.7300,0.018120
4.7400,0.017508
4.7500,0.016920
4.7600,0.016352
4.7700,0.015804
4.7800,0.015308
4.7900,0.014888
4.8000,0.014500
4.8100,0.014188
4.8200,0.013884
4.8300,0.013552
4.8400,0.013200
4.8500,0.012820
4.8600,0.012392
4.8700,0.011976
4.8800,0.011628
4.8900,0.011308
4.9000,0.010980
4.9100,0.010672
4.9200,0.010400
4.9300,0.010148
4.9400,0.009888
4.9500,0.009664
4.9600,0.009436
4.9700,0.009140
4.9800,0.008780
4.9900,0.008396
5.0000,0.008020
5.0100,0.007604
5.0200,0.007240
5.0300,0.006900
5.0400,0.006596
5.0500,0.006348
5.0600,0.006208
5.0700,0.006076
5.0800,0.005960
5.0900,0.005848
5.1000,0.005692
5.1100,0.005492
5.1200,0.005284
5.1300,0.005076
5.1400,0.004872
5.1500,0.004664
5.1600,0.004476
5.1700,0.004308
5.1800,0.004160
5.1900,0.004008
5.2000,0.003864
5.2100,0.003736
5.2200,0.003612
5.2300,0.003492
5.2400,0.003400
5.2500,0.003324
5.2600,0.003228
5.2700,0.003128
5.2800,0.003020
5.2900,0.002904
5.3000,0.002780
5.3100,0.002672
5.3200,0.002564
5.3300,0.002456
5.3400,0.002360
5.3500,0.002296
5.3600,0.002240
5.3700,0.002176
5.3800,0.002120
5.3900,0.002056
5.4000,0.001980
5.4100,0.001920
5.4200,0.001876
5.4300,0.001840
5.4400,0.001792
5.4500,0.001764
5.4600,0.001700
5.4700,0.001660
5.4800,0.001616
5.4900,0.001596
5.5000,0.001548
5.5100,0.001516
5.5200,0.001472
5.5300,0.001424
5.5400,0.001368
5.5500,0.001308
5.5600,0.001244
5.5700,0.001176
5.5800,0.001112
5.5900,0.001056
5.6000,0.001020
5.6100,0.001000
5.6200,0.000984
5.6300,0.000952
5.6400,0.000908
5.6500,0.000856
5.6600,0.000808
5.6700,0.000756
5.6800,0.000716
5.6900,0.000684
5.7000,0.000656
5.7100,0.000608
5.7200,0.000564
5.7300,0.000528
5.7400,0.000496
5.7500,0.000460
5.7600,0.000440
5.7700,0.000420
5.7800,0.000400
5.7900,0.000388
5.8000,0.000372
5.8100,0.000360
5.8200,0.000348
5.8300,0.000328
5.8400,0.000296
5.8500,0.000280
5.8600,0.000264
5.8700,0.000260
5.8800,0.000260
5.8900,0.000272
5.9000,0.000284
5.9100,0.000292
5.9200,0.000288
5.9300,0.000288
5.9400,0.000288
5.9500,0.000280
5.9600,0.000268
5.9700,0.000256
5.9800,0.000240
5.9900,0.000224
6.0000,0.000208
6.0100,0.000196
6.0200,0.000188
6.0300,0.000184
6.0400,0.000180
6.0500,0.000180
6.0600,0.000180
6.0700,0.000176
6.0800,0.000172
6.0900,0.000168
6.1000,0.000164
6.1100,0.000152
6.1200,0.000140
6.1300,0.000128
6.1400,0.000116
6.1500,0.000104
6.1600,0.000092
6.1700,0.000084
6.1800,0.000076
6.1900,0.000068
6.2000,0.000060
6.2100,0.000060
6.2200,0.000060
6.2300,0.000060
6.2400,0.000060
6.2500,0.000060
6.2600,0.000060
6.2700,0.000060
6.2800,0.000060
6.2900,0.000060
6.3000,0.000060
6.3100,0.000056
6.3200,0.000052
6.3300,0.000048
6.3400,0.000044
6.3500,0.000040
6.3600,0.000040
6.3700,0.000036
6.3800,0.000032
6.3900,0.000028
6.4000,0.000024
6.4100,0.000016
6.4200,0.000012
6.4300,0.000008
6.4400,0.000004
6.4500,0.000000
6.4600,0.000000
6.4700,0.000000
6.4800,0.000000
6.4900,0.000000
6.5000,0.000000
6.5100,0.000000
6.5200,0.000000
6.5300,0.000000
6.5400,0.000000
6.5500,0.000000
6.5600,0.000000
6.5700,0.000000
6.5800,0.000000
6.5900,0.000000
6.6000,0.000000
6.6100,0.000000
6.6200,0.000000
6.6300,0.000000
6.6400,0.000000
6.6500,0.000000
6.6600,0.000000
6.6700,0.000000
6.6800,0.000000
6.6900,0.000000
6.7000,0.000000
6.7100,0.000000
6.7200,0.000000
6.7300,0.000000
6.7400,0.000000
6.7500,0.000000
6.7600,0.000000
6.7700,0.000000
6.7800,0.000000
6.7900,0.000000
6.8000,0.000000
6.8100,0.000000
6.8200,0.000000
6.8300,0.000000
6.8400,0.000000
6.8500,0.000000
6.8600,0.000000
6.8700,0.000000
6.8800,0.000000
6.8900,0.000000
6.9000,0.000000
6.9100,0.000000
6.9200,0.000000
6.9300,0.000000
6.9400,0.000000
6.9500,0.000000
6.9600,0.000000
6.9700,0.000000
6.9800,0.000000
6.9900,0.000000
7.0000,-0.000000


==> data/aod_n9_d0.4.csv <==
r,p
0.1000,1.000000
0.2000,1.000000
0.3000,1.000000
0.4000,1.000000
0.5000,1.000000
0.6000,1.000000
0.7000,1.000000
0.8000,1.000000
0.9000,1.000000
1.0000,1.000000
1.1000,1.000000
1.2000,1.000000
1.3000,1.000000
1.4000,1.000000
1.5000,1.000000
1.6000,0.999996
1.7000,0.999986
1.8000,0.999958
1.9000,0.999894
2.0000,0.999762
2.1000,0.999470
2.2000,0.998918
2.3000,0.997960
2.4000,0.996396
2.5000,0.994006
2.6000,0.990634
2.7000,0.985950
2.8000,0.979792
2.9000,0.971998
3.0000,0.962568
3.1000,0.951272
3.2000,0.938028
3.3000,0.922770
3.4000,0.905518
3.5000,0.886300
3.6000,0.865308
3.7000,0.842970
3.8000,0.819448
3.9000,0.794736
4.0000,0.769056
4.1000,0.742746
4.2000,0.715800
4.3000,0.688394
4.4000,0.661070
4.5000,0.633962
4.6000,0.606780
4.7000,0.580078
4.8000,0.553898
4.9000,0.528600
5.0000,0.503846
5.1000,0.479708
5.2000,0.456360
5.3000,0.433650
5.4000,0.411450
5.5000,0.389934
5.6000,0.369722
5.7000,0.350206
5.8000,0.331626
5.9000,0.313778
6.0000,0.296956
6.1000,0.281162
6.2000,0.266260
6.3000,0.252432
6.4000,0.239368
6.5000,0.227014
6.6000,0.215020
6.7000,0.203582
6.8000,0.192436
6.9000,0.181688
7.0000,0.171164


==> data/bnb_n11_d0.4.csv <==
r,p
0.1000,1.000000
0.2000,1.000000
0.3000,1.000000
0.4000,1.000000
0.5000,1.000000
0.6000,1.000000
0.7000,1.000000
0.8000,1.000000
0.9000,1.000000
1.0000,1.000000
1.1000,1.000000
1.2000,1.000000
1.3000,1.000000
1.4000,1.000000
1.5000,0.999940
1.6000,0.999860
1.7000,0.999740
1.8000,0.999500
1.9000,0.998980
2.0000,0.997800
2.1000,0.996040
2.2000,0.993460
2.3000,0.989360
2.4000,0.984380
2.5000,0.977500
2.6000,0.969460
2.7000,0.959420
2.8000,0.948900
2.9000,0.935440
3.0000,0.920980
3.1000,0.903560
3.2000,0.884560
3.3000,0.863560
3.4000,0.841560
3.5000,0.816320
3.6000,0.793040
3.7000,0.766660
3.8000,0.741860
3.9000,0.715860
4.0000,0.692620
4.1000,0.665740
4.2000,0.640380
4.3000,0.612460
4.4000,0.587000
4.5000,0.560360
4.6000,0.537300
4.7000,0.513420
4.8000,0.490500
4.9000,0.467440
5.0000,0.445060
5.1000,0.420880
5.2000,0.400120
5.3000,0.377980
5.4000,0.356600
5.5000,0.337780
5.6000,0.320560
5.7000,0.303200
5.8000,0.289620
5.9000,0.276000
6.0000,0.261940
6.1000,0.247380
6.2000,0.234060
6.3000,0.221320
6.4000,0.210160
6.5000,0.198820
6.6000,0.190080
6.7000,0.181480
6.8000,0.172360
6.9000,0.163240
7.0000,0.153528


==> data/bnb_n11_lns.csv <==
r,p
0.10,1.000000
0.20,1.000000
0.30,1.000000
0.40,1.000000
0.50,1.000000
0.60,0.999940
0.70,0.999600
0.80,0.998640
0.90,0.996180
1.00,0.991220
1.10,0.982640
1.20,0.969320
1.30,0.948500
1.40,0.922280
1.50,0.887840
1.60,0.849120
1.70,0.803600
1.80,0.756220
1.90,0.703820
2.00,0.650140
2.10,0.593220
2.20,0.538860
2.30,0.485620
2.40,0.434120
2.50,0.386400
2.60,0.344460
2.70,0.305160
2.80,0.268380
2.90,0.237800
3.00,0.208280
3.10,0.181700
3.20,0.158340
3.30,0.138900
3.40,0.120160
3.50,0.106260
3.60,0.090980
3.70,0.078880
3.80,0.067420
3.90,0.058020
4.00,0.050120
4.10,0.044760
4.20,0.038600
4.30,0.033660
4.40,0.028940
4.50,0.024800
4.60,0.021340
4.70,0.018740
4.80,0.016060
4.90,0.014500
5.00,0.012880
5.10,0.011780
5.20,0.010640
5.30,0.009480
5.40,0.008180
5.50,0.007240
5.60,0.006380
5.70,0.005480
5.80,0.005140
5.90,0.004560
6.00,0.003960
6.10,0.003400
6.20,0.003000
6.30,0.002640
6.40,0.002540
6.50,0.002280
6.60,0.001880
6.70,0.001580
6.80,0.001460
6.90,0.001460
7.00,0.001606


==> data/bnb_n15_d0.4.csv <==
r,p
0.0100,1.000000
0.1100,1.000000
0.2100,1.000000
0.3100,1.000000
0.4100,1.000000
0.5100,1.000000
0.6100,1.000000
0.7100,1.000000
0.8100,1.000000
0.9100,1.000000
1.0100,1.000000
1.1100,1.000000
1.2100,1.000000
1.3100,0.999980
1.4100,0.999940
1.5100,0.999880
1.6100,0.999620
1.7100,0.999000
1.8100,0.998160
1.9100,0.996640
2.0100,0.994060
2.1100,0.990160
2.2100,0.985040
2.3100,0.978760
2.4100,0.969780
2.5100,0.959140
2.6100,0.945700
2.7100,0.929780
2.8100,0.909000
2.9100,0.887780
3.0100,0.862500
3.1100,0.835100
3.2100,0.807640
3.3100,0.779560
3.4100,0.750920
3.5100,0.720780
3.6100,0.690500
3.7100,0.658460
3.8100,0.624260
3.9100,0.589740
4.0100,0.557880
4.1100,0.527320
4.2100,0.495980
4.3100,0.469220
4.4100,0.440040
4.5100,0.412720
4.6100,0.386880
4.7100,0.363100
4.8100,0.340340
4.9100,0.318260
5.0100,0.297660
5.1100,0.276840
5.2100,0.257560
5.3100,0.238580
5.4100,0.221580
5.5100,0.206400
5.6100,0.192800
5.7100,0.178760
5.8100,0.167500
5.9100,0.157840
6.0100,0.146140
6.1100,0.135460
6.2100,0.127020
6.3100,0.117120
6.4100,0.109360
6.5100,0.101800
6.6100,0.094400
6.7100,0.087360
6.8100,0.080780
6.9100,0.073580
7.0100,0.068053


==> data/bnb_n15_lns.csv <==
r,p
0.1,1.00000
0.2,1.00000
0.3,1.00000
0.4,1.00000
0.5,1.00000
0.6,0.99988
0.7,0.99950
0.8,0.99874
0.9,0.99602
1,0.99180
1.1,0.98222
1.2,0.96828
1.3,0.94768
1.4,0.91912
1.5,0.88214
1.6,0.83742
1.7,0.78498
1.8,0.72584
1.9,0.66528
2,0.60014
2.1,0.53936
2.2,0.47880
2.3,0.42242
2.4,0.36842
2.5,0.32002
2.6,0.27382
2.7,0.23446
2.81,0.19840
2.91,0.16710
3.01,0.14030
3.11,0.11774
3.21,0.09834
3.31,0.08270
3.41,0.06936
3.51,0.05948
3.61,0.05022
3.71,0.04156
3.81,0.03478
3.91,0.02922
4.01,0.02332
4.11,0.01890
4.21,0.01598
4.31,0.01306
4.41,0.01056
4.51,0.00914
4.61,0.00766
4.71,0.00532
4.81,0.00360
4.9,0.00214
5,0.00088
5.1,0.00000
5.2,0.00000
5.3,0.00000
5.4,0.00000
5.5,0.00000
5.6,0.00000
5.7,0.00000
5.8,0.00000
5.9,0.00000
6,0.00000
6.1,0.00000
6.2,0.00000
6.3,0.00000
6.4,0.00000
6.5,0.00000
6.6,0.00000
6.7,0.00000
6.8,0.00000
6.9,0.00000
7,0.00000


==> data/bnb_n9_d0.4.csv <==
r,p
0.1000,1.000000
0.2000,1.000000
0.3000,1.000000
0.4000,1.000000
0.5000,1.000000
0.6000,1.000000
0.7000,1.000000
0.8000,1.000000
0.9000,1.000000
1.0000,1.000000
1.1000,1.000000
1.2000,1.000000
1.3000,1.000000
1.4000,1.000000
1.5000,0.999960
1.6000,0.999920
1.7000,0.999800
1.8000,0.999640
1.9000,0.999240
2.0000,0.998600
2.1000,0.997420
2.2000,0.995840
2.3000,0.993340
2.4000,0.990200
2.5000,0.985060
2.6000,0.980800
2.7000,0.973780
2.8000,0.966000
2.9000,0.955540
3.0000,0.946140
3.1000,0.931780
3.2000,0.917720
3.3000,0.902680
3.4000,0.886100
3.5000,0.867620
3.6000,0.848200
3.7000,0.828280
3.8000,0.805180
3.9000,0.783840
4.0000,0.761160
4.1000,0.738140
4.2000,0.714920
4.3000,0.693040
4.4000,0.670560
4.5000,0.647840
4.6000,0.625840
4.7000,0.603800
4.8000,0.581060
4.9000,0.558740
5.0000,0.536460
5.1000,0.514140
5.2000,0.493200
5.3000,0.475300
5.4000,0.456060
5.5000,0.436620
5.6000,0.420320
5.7000,0.402400
5.8000,0.384580
5.9000,0.369360
6.0000,0.353160
6.1000,0.337540
6.2000,0.322880
6.3000,0.308540
6.4000,0.293700
6.5000,0.282040
6.6000,0.270400
6.7000,0.259040
6.8000,0.248680
6.9000,0.240300
7.0000,0.230108


==> data/bnb_n9_lns.csv <==
r,p
0.10,1.000000
0.20,1.000000
0.30,1.000000
0.40,1.000000
0.50,1.000000
0.60,0.999940
0.70,0.999600
0.80,0.998720
0.90,0.996320
1.00,0.991960
1.10,0.983040
1.20,0.969500
1.30,0.950160
1.40,0.923120
1.50,0.891040
1.60,0.852440
1.70,0.811040
1.80,0.763280
1.90,0.715880
2.00,0.663140
2.10,0.613780
2.20,0.563920
2.30,0.516920
2.40,0.470900
2.50,0.427820
2.60,0.386040
2.70,0.343960
2.80,0.306980
2.90,0.273620
3.00,0.244380
3.10,0.217280
3.20,0.194480
3.30,0.173620
3.40,0.154240
3.50,0.137540
3.60,0.121640
3.70,0.109000
3.80,0.097020
3.90,0.085980
4.00,0.077000
4.10,0.069200
4.20,0.061780
4.30,0.055140
4.40,0.049720
4.50,0.044360
4.60,0.040720
4.70,0.036360
4.80,0.033500
4.90,0.030700
5.00,0.027920
5.10,0.025380
5.20,0.023400
5.30,0.021500
5.40,0.019220
5.50,0.017180
5.60,0.015620
5.70,0.014140
5.80,0.012940
5.90,0.011740
6.00,0.011000
6.10,0.009760
6.20,0.009080
6.30,0.007900
6.40,0.007260
6.50,0.006240
6.60,0.006040
6.70,0.005700
6.80,0.004920
6.90,0.004100
7.00,0.003005


==> data/glb_sweep_n9_glbtrend.csv <==
r,t_trend
0.5000,3.856242e-02
3.5100,6.335140e-02
7.0000,6.104636e-02


==> data/glb_sweep_n9_mean.csv <==
r,mean_t_glb,mean_t_fourier
0.5000,3.948250e-02,6.664947e-04
0.5100,3.812355e-02,6.603624e-04
0.5200,3.867280e-02,6.652850e-04
0.5300,3.891440e-02,6.588427e-04
0.5400,3.952060e-02,6.606016e-04
0.5500,3.877310e-02,6.644881e-04
0.5600,3.974105e-02,6.624740e-04
0.5700,3.982795e-02,6.608236e-04
0.5800,3.900780e-02,6.607814e-04
0.5900,3.981740e-02,6.600854e-04
0.6000,3.891320e-02,6.694470e-04
0.6100,3.926530e-02,6.605713e-04
0.6200,3.899365e-02,6.638641e-04
0.6300,3.940615e-02,6.644707e-04
0.6400,3.972515e-02,6.643958e-04
0.6500,3.903025e-02,6.687959e-04
0.6600,3.969355e-02,6.656098e-04
0.6700,4.082550e-02,6.685531e-04
0.6800,3.940175e-02,6.653756e-04
0.6900,3.885515e-02,6.681988e-04
0.7000,3.857915e-02,6.659239e-04
0.7100,3.984380e-02,6.696970e-04
0.7200,4.002370e-02,6.676347e-04
0.7300,3.912245e-02,6.739014e-04
0.7400,4.120850e-02,6.761616e-04
0.7500,4.374390e-02,6.793989e-04
0.7600,4.147715e-02,6.815594e-04
0.7700,4.088530e-02,6.778983e-04
0.7800,4.104870e-02,6.835844e-04
0.7900,4.287970e-02,6.844858e-04
0.8000,4.067915e-02,6.856062e-04
0.8100,4.009900e-02,6.854892e-04
0.8200,4.098915e-02,6.863169e-04
0.8300,4.122710e-02,6.888135e-04
0.8400,4.028675e-02,6.925265e-04
0.8500,4.233120e-02,6.930959e-04
0.8600,4.158000e-02,7.060972e-04
0.8700,4.084950e-02,7.040894e-04
0.8800,4.195575e-02,7.092377e-04
0.8900,4.075870e-02,7.106856e-04
0.9000,4.118015e-02,7.147271e-04
0.9100,4.183875e-02,7.178271e-04
0.9200,4.197195e-02,7.188399e-04
0.9300,4.089140e-02,7.268414e-04
0.9400,4.106340e-02,7.280297e-04
0.9500,5.016310e-02,7.311317e-04
0.9600,4.205290e-02,7.340864e-04
0.9700,4.549735e-02,7.416334e-04
0.9800,4.143860e-02,7.545091e-04
0.9900,4.147890e-02,7.546454e-04
1.0000,4.177795e-02,7.611290e-04
1.0100,4.324065e-02,7.593087e-04
1.0200,4.169830e-02,7.748011e-04
1.0300,4.390755e-02,7.706446e-04
1.0400,4.254435e-02,7.789384e-04
1.0500,4.184420e-02,7.891905e-04
1.0600,4.545825e-02,7.932153e-04
1.0700,4.179565e-02,7.921557e-04
1.0800,4.436535e-02,7.997279e-04
1.0900,4.194710e-02,8.138286e-04
1.1000,4.445710e-02,8.212584e-04
1.1100,4.297000e-02,8.171190e-04
1.1200,4.500190e-02,8.282610e-04
1.1300,4.772180e-02,8.300485e-04
1.1400,4.412475e-02,8.419911e-04
1.1500,4.490300e-02,8.452745e-04
1.1600,4.221610e-02,8.482262e-04
1.1700,4.360390e-02,8.521328e-04
1.1800,4.202655e-02,8.619474e-04
1.1900,4.368445e-02,8.741384e-04
1.2000,4.244860e-02,8.866070e-04
1.2100,4.531190e-02,9.013142e-04
1.2200,4.409275e-02,8.949876e-04
1.2300,4.213325e-02,8.995947e-04
1.2400,4.414870e-02,9.169872e-04
1.2500,4.413515e-02,9.218119e-04
1.2600,4.314645e-02,9.248438e-04
1.2700,4.321355e-02,9.530918e-04
1.2800,4.330170e-02,9.390907e-04
1.2900,4.469985e-02,9.609440e-04
1.3000,4.192060e-02,9.601136e-04
1.3100,4.293515e-02,9.672369e-04
1.3200,4.349360e-02,9.782163e-04
1.3300,4.393265e-02,9.803803e-04
1.3400,4.625945e-02,9.951735e-04
1.3500,4.385435e-02,1.003290e-03
1.3600,4.374070e-02,1.009534e-03
1.3700,4.720190e-02,1.022972e-03
1.3800,4.444710e-02,1.032109e-03
1.3900,4.558030e-02,1.040351e-03
1.4000,4.386920e-02,1.049015e-03
1.4100,4.725885e-02,1.065999e-03
1.4200,4.697185e-02,1.071412e-03
1.4300,4.482670e-02,1.082865e-03
1.4400,4.554135e-02,1.100733e-03
1.4500,4.586580e-02,1.103890e-03
1.4600,4.616555e-02,1.111796e-03
1.4700,4.595995e-02,1.135613e-03
1.4800,4.596590e-02,1.143677e-03
1.4900,4.755535e-02,1.145673e-03
1.5000,4.579530e-02,1.178126e-03
1.5100,4.452335e-02,1.169757e-03
1.5200,4.910075e-02,1.179249e-03
1.5300,4.346020e-02,1.190247e-03
1.5400,4.722250e-02,1.203708e-03
1.5500,4.466735e-02,1.213443e-03
1.5600,4.846030e-02,1.228096e-03
1.5700,4.855280e-02,1.238474e-03
1.5800,4.598515e-02,1.256301e-03
1.5900,4.574805e-02,1.273093e-03
1.6000,4.871965e-02,1.285722e-03
1.6100,4.793380e-02,1.299707e-03
1.6200,4.793630e-02,1.307006e-03
1.6300,4.680090e-02,1.325465e-03
1.6400,4.761145e-02,1.330180e-03
1.6500,4.779270e-02,1.352577e-03
1.6600,4.856485e-02,1.352186e-03
1.6700,4.914035e-02,1.368464e-03
1.6800,4.874125e-02,1.375357e-03
1.6900,4.916280e-02,1.388150e-03
1.7000,4.579005e-02,1.406270e-03
1.7100,5.077000e-02,1.422295e-03
1.7200,4.785705e-02,1.430326e-03
1.7300,5.104670e-02,1.442149e-03
1.7400,4.862425e-02,1.453026e-03
1.7500,4.660460e-02,1.467325e-03
1.7600,4.877560e-02,1.488402e-03
1.7700,4.907220e-02,1.490815e-03
1.7800,5.116735e-02,1.506346e-03
1.7900,4.871195e-02,1.524777e-03
1.8000,5.036710e-02,1.531698e-03
1.8100,4.920975e-02,1.544650e-03
1.8200,4.645525e-02,1.554922e-03
1.8300,4.987825e-02,1.570254e-03
1.8400,4.820375e-02,1.585096e-03
1.8500,4.860525e-02,1.598477e-03
1.8600,5.074030e-02,1.614046e-03
1.8700,5.356585e-02,1.629237e-03
1.8800,4.996430e-02,1.663818e-03
1.8900,4.904180e-02,1.667491e-03
1.9000,4.883705e-02,1.683611e-03
1.9100,4.832960e-02,1.706803e-03
1.9200,4.856365e-02,1.735103e-03
1.9300,5.063925e-02,1.731622e-03
1.9400,5.224585e-02,1.741400e-03
1.9500,4.971265e-02,1.756044e-03
1.9600,5.214300e-02,1.767048e-03
1.9700,5.529705e-02,1.787859e-03
1.9800,5.262980e-02,1.797446e-03
1.9900,5.053425e-02,1.814954e-03
2.0000,4.924280e-02,1.822427e-03
2.0100,4.903465e-02,1.837113e-03
2.0200,4.708530e-02,1.852753e-03
2.0300,4.753055e-02,1.868387e-03
2.0400,5.186150e-02,1.872970e-03
2.0500,5.174990e-02,1.911754e-03
2.0600,5.531845e-02,1.927475e-03
2.0700,5.522170e-02,1.948062e-03
2.0800,5.356775e-02,1.944952e-03
2.0900,5.188780e-02,1.947980e-03
2.1000,5.285825e-02,1.976392e-03
2.1100,5.364540e-02,1.987836e-03
2.1200,5.395435e-02,2.023276e-03
2.1300,5.230195e-02,2.028249e-03
2.1400,5.104175e-02,2.045811e-03
2.1500,5.253105e-02,2.069090e-03
2.1600,5.392790e-02,2.059291e-03
2.1700,5.213470e-02,2.084335e-03
2.1800,5.297085e-02,2.093143e-03
2.1900,5.362990e-02,2.118095e-03
2.2000,5.480695e-02,2.145337e-03
2.2100,5.342995e-02,2.142422e-03
2.2200,5.313300e-02,2.165054e-03
2.2300,5.403560e-02,2.175581e-03
2.2400,5.411465e-02,2.198473e-03
2.2500,5.039615e-02,2.211831e-03
2.2600,5.014990e-02,2.233927e-03
2.2700,5.274660e-02,2.235446e-03
2.2800,5.293605e-02,2.237772e-03
2.2900,5.516405e-02,2.269285e-03
2.3000,5.549495e-02,2.288316e-03
2.3100,5.423055e-02,2.299497e-03
2.3200,5.503030e-02,2.325519e-03
2.3300,5.664975e-02,2.348674e-03
2.3400,5.535420e-02,2.362148e-03
2.3500,5.476460e-02,2.366397e-03
2.3600,5.403490e-02,2.397525e-03
2.3700,5.362015e-02,2.407527e-03
2.3800,4.871025e-02,2.424623e-03
2.3900,5.836040e-02,2.446097e-03
2.4000,5.491465e-02,2.445361e-03
2.4100,5.672065e-02,2.491564e-03
2.4200,5.520015e-02,2.503295e-03
2.4300,5.494015e-02,2.505504e-03
2.4400,5.599190e-02,2.515525e-03
2.4500,5.565750e-02,2.545704e-03
2.4600,5.645610e-02,2.553542e-03
2.4700,5.287710e-02,2.577598e-03
2.4800,5.283415e-02,2.602477e-03
2.4900,5.311465e-02,2.613087e-03
2.5000,5.406650e-02,2.610890e-03
2.5100,5.495665e-02,2.655028e-03
2.5200,5.436935e-02,2.640499e-03
2.5300,5.474840e-02,2.663406e-03
2.5400,5.969790e-02,2.693785e-03
2.5500,5.959705e-02,2.737308e-03
2.5600,5.702635e-02,2.723117e-03
2.5700,5.631455e-02,2.736104e-03
2.5800,5.606850e-02,2.755281e-03
2.5900,5.782035e-02,2.780550e-03
2.6000,5.989885e-02,2.804732e-03
2.6100,5.483855e-02,2.817640e-03
2.6200,6.094725e-02,2.826764e-03
2.6300,5.522010e-02,2.854740e-03
2.6400,5.708890e-02,2.877828e-03
2.6500,5.895360e-02,2.890318e-03
2.6600,5.290135e-02,2.904935e-03
2.6700,5.628825e-02,2.917933e-03
2.6800,5.804760e-02,2.945325e-03
2.6900,5.738200e-02,2.971887e-03
2.7000,5.598885e-02,2.979825e-03
2.7100,6.025715e-02,3.008276e-03
2.7200,5.953960e-02,3.046744e-03
2.7300,5.688390e-02,3.056567e-03
2.7400,6.086515e-02,3.060810e-03
2.7500,5.658820e-02,3.091009e-03
2.7600,6.070880e-02,3.089263e-03
2.7700,6.036810e-02,3.100800e-03
2.7800,5.788700e-02,3.148789e-03
2.7900,6.214135e-02,3.257614e-03
2.8000,5.880220e-02,3.179353e-03
2.8100,5.774115e-02,3.209605e-03
2.8200,5.841655e-02,3.194060e-03
2.8300,6.068945e-02,3.240429e-03
2.8400,6.267895e-02,3.287391e-03
2.8500,5.852895e-02,3.298504e-03
2.8600,5.644495e-02,3.303649e-03
2.8700,6.128510e-02,3.359139e-03
2.8800,6.318525e-02,3.316995e-03
2.8900,5.914525e-02,3.320493e-03
2.9000,5.482395e-02,3.334204e-03
2.9100,5.868440e-02,3.364119e-03
2.9200,5.737960e-02,3.373865e-03
2.9300,5.658570e-02,3.405175e-03
2.9400,5.841195e-02,3.421216e-03
2.9500,5.984645e-02,3.449226e-03
2.9600,5.686620e-02,3.455822e-03
2.9700,6.098885e-02,3.486119e-03
2.9800,6.095265e-02,3.494774e-03
2.9900,6.185050e-02,3.523698e-03
3.0000,5.812590e-02,3.541100e-03
3.0100,5.625150e-02,3.546276e-03
3.0200,5.762430e-02,3.566604e-03
3.0300,5.785730e-02,3.610429e-03
3.0400,5.853725e-02,3.616073e-03
3.0500,6.091105e-02,3.610522e-03
3.0600,5.289985e-02,3.645735e-03
3.0700,5.927350e-02,3.664694e-03
3.0800,6.165700e-02,3.662520e-03
3.0900,5.291245e-02,3.709935e-03
3.1000,5.507875e-02,3.705996e-03
3.1100,5.526510e-02,3.735283e-03
3.1200,5.593080e-02,3.763039e-03
3.1300,5.703535e-02,3.749856e-03
3.1400,5.891005e-02,3.765511e-03
3.1500,5.783090e-02,3.820208e-03
3.1600,6.123095e-02,3.816788e-03
3.1700,5.863810e-02,3.806320e-03
3.1800,6.284615e-02,3.835730e-03
3.1900,5.813765e-02,3.858403e-03
3.2000,5.619960e-02,3.857707e-03
3.2100,6.150660e-02,3.890019e-03
3.2200,6.274745e-02,3.900038e-03
3.2300,6.536155e-02,3.925118e-03
3.2400,5.577200e-02,3.931499e-03
3.2500,6.507600e-02,3.959784e-03
3.2600,5.726805e-02,3.977249e-03
3.2700,5.948290e-02,4.019378e-03
3.2800,6.440170e-02,4.052055e-03
3.2900,6.137475e-02,4.048544e-03
3.3000,6.063215e-02,4.062387e-03
3.3100,6.114390e-02,4.100792e-03
3.3200,5.825125e-02,4.109818e-03
3.3300,5.570680e-02,4.126134e-03
3.3400,6.525725e-02,4.182874e-03
3.3500,7.171725e-02,4.165231e-03
3.3600,6.106160e-02,4.200442e-03
3.3700,6.423920e-02,4.198454e-03
3.3800,5.707480e-02,4.231180e-03
3.3900,6.186080e-02,4.266035e-03
3.4000,6.198110e-02,4.272624e-03
3.4100,6.475895e-02,4.294462e-03
3.4200,5.948675e-02,4.324396e-03
3.4300,5.847720e-02,4.301308e-03
3.4400,5.836490e-02,4.337323e-03
3.4500,6.333090e-02,4.347435e-03
3.4600,6.199800e-02,4.333465e-03
3.4700,6.286045e-02,4.351139e-03
3.4800,6.231340e-02,4.378909e-03
3.4900,6.389535e-02,4.386282e-03
3.5000,6.541800e-02,4.399122e-03
3.5100,6.249430e-02,4.399215e-03
3.5200,6.180635e-02,4.420857e-03
3.5300,5.536745e-02,4.412369e-03
3.5400,6.521335e-02,4.435363e-03
3.5500,6.328445e-02,4.442258e-03
3.5600,6.082225e-02,4.448955e-03
3.5700,5.995415e-02,4.496601e-03
3.5800,6.735195e-02,4.519425e-03
3.5900,6.148330e-02,4.582018e-03
3.6000,6.588280e-02,4.562719e-03
3.6100,6.430990e-02,4.560980e-03
3.6200,6.177160e-02,4.559026e-03
3.6300,6.478925e-02,4.576454e-03
3.6400,6.613665e-02,4.595138e-03
3.6500,6.100365e-02,4.628701e-03
3.6600,6.332080e-02,4.645336e-03
3.6700,6.219905e-02,4.631827e-03
3.6800,5.838795e-02,4.663272e-03
3.6900,6.407420e-02,4.669102e-03
3.7000,6.053500e-02,4.667569e-03
3.7100,6.297780e-02,4.695981e-03
3.7200,6.415325e-02,4.693772e-03
3.7300,6.363915e-02,4.729604e-03
3.7400,6.447495e-02,4.741606e-03
3.7500,6.032435e-02,4.767311e-03
3.7600,5.915925e-02,4.783719e-03
3.7700,6.231315e-02,4.797325e-03
3.7800,6.575210e-02,4.817513e-03
3.7900,6.484135e-02,4.826732e-03
3.8000,6.462145e-02,4.841403e-03
3.8100,5.975870e-02,4.859397e-03
3.8200,6.096255e-02,4.885382e-03
3.8300,6.325905e-02,4.878155e-03
3.8400,6.323435e-02,4.886337e-03
3.8500,6.276785e-02,4.906703e-03
3.8600,5.540005e-02,4.978056e-03
3.8700,6.514600e-02,4.963967e-03
3.8800,6.186920e-02,4.977161e-03
3.8900,5.721980e-02,4.974374e-03
3.9000,6.231805e-02,5.023902e-03
3.9100,6.773760e-02,5.023176e-03
3.9200,6.268885e-02,5.035180e-03
3.9300,6.873350e-02,5.070302e-03
3.9400,6.055850e-02,5.078905e-03
3.9500,6.668000e-02,5.061143e-03
3.9600,6.449530e-02,5.073768e-03
3.9700,6.378850e-02,5.072656e-03
3.9800,6.541200e-02,5.102717e-03
3.9900,6.591340e-02,5.086758e-03
4.0000,6.810895e-02,5.119888e-03
4.0100,6.153470e-02,5.157508e-03
4.0200,6.135200e-02,5.151259e-03
4.0300,6.597705e-02,5.157183e-03
4.0400,6.460490e-02,5.175740e-03
4.0500,6.263875e-02,5.194261e-03
4.0600,6.325145e-02,5.221560e-03
4.0700,6.698430e-02,5.187835e-03
4.0800,6.325810e-02,5.204668e-03
4.0900,6.174530e-02,5.240470e-03
4.1000,6.149545e-02,5.269849e-03
4.1100,6.645440e-02,5.254434e-03
4.1200,6.737485e-02,5.265409e-03
4.1300,6.523715e-02,5.237186e-03
4.1400,6.543840e-02,5.301466e-03
4.1500,6.062730e-02,5.262356e-03
4.1600,6.029495e-02,5.288800e-03
4.1700,5.987710e-02,5.272583e-03
4.1800,6.532785e-02,5.313884e-03
4.1900,5.957550e-02,5.314718e-03
4.2000,7.036385e-02,5.389059e-03
4.2100,6.363735e-02,5.337813e-03
4.2200,6.058965e-02,5.359129e-03
4.2300,6.141855e-02,5.367127e-03
4.2400,5.685760e-02,5.390562e-03
4.2500,6.602395e-02,5.414352e-03
4.2600,5.892790e-02,5.428953e-03
4.2700,5.895265e-02,5.435053e-03
4.2800,6.552120e-02,5.470042e-03
4.2900,6.523985e-02,5.448687e-03
4.3000,6.006270e-02,5.465940e-03
4.3100,6.031280e-02,5.453186e-03
4.3200,6.163730e-02,5.485578e-03
4.3300,5.713770e-02,5.501955e-03
4.3400,6.338330e-02,5.503045e-03
4.3500,6.300150e-02,5.525167e-03
4.3600,5.973195e-02,5.502896e-03
4.3700,6.019820e-02,5.503208e-03
4.3800,5.853560e-02,5.512553e-03
4.3900,5.800150e-02,5.531782e-03
4.4000,5.921885e-02,5.537275e-03
4.4100,6.720685e-02,5.515035e-03
4.4200,6.222485e-02,5.550952e-03
4.4300,5.909620e-02,5.568395e-03
4.4400,5.672725e-02,5.598013e-03
4.4500,6.888215e-02,5.588984e-03
4.4600,6.501960e-02,5.638862e-03
4.4700,6.707930e-02,5.638723e-03
4.4800,6.628295e-02,5.613363e-03
4.4900,6.294455e-02,5.664766e-03
4.5000,6.373460e-02,5.635315e-03
4.5100,6.485835e-02,5.656122e-03
4.5200,6.503130e-02,5.671265e-03
4.5300,6.975970e-02,5.676456e-03
4.5400,5.919350e-02,5.680433e-03
4.5500,5.913770e-02,5.659769e-03
4.5600,5.876105e-02,5.669958e-03
4.5700,5.885955e-02,5.678703e-03
4.5800,6.559650e-02,5.762297e-03
4.5900,5.836400e-02,5.780264e-03
4.6000,5.830695e-02,5.781889e-03
4.6100,6.866125e-02,5.776920e-03
4.6200,6.310585e-02,5.785459e-03
4.6300,6.284825e-02,5.767241e-03
4.6400,6.288160e-02,5.789460e-03
4.6500,6.578425e-02,5.783455e-03
4.6600,6.406315e-02,5.815675e-03
4.6700,5.843755e-02,5.828177e-03
4.6800,6.660050e-02,5.840042e-03
4.6900,5.619505e-02,5.818443e-03
4.7000,5.798280e-02,5.834106e-03
4.7100,6.063110e-02,5.814194e-03
4.7200,6.228970e-02,5.874307e-03
4.7300,6.145800e-02,5.894511e-03
4.7400,6.567995e-02,5.851725e-03
4.7500,6.342260e-02,5.880222e-03
4.7600,6.232680e-02,5.864480e-03
4.7700,6.178110e-02,5.883202e-03
4.7800,6.396570e-02,5.869690e-03
4.7900,6.631485e-02,5.936269e-03
4.8000,6.364695e-02,5.912131e-03
4.8100,6.394555e-02,5.932422e-03
4.8200,6.498920e-02,5.964221e-03
4.8300,6.138345e-02,5.924044e-03
4.8400,6.175800e-02,5.940924e-03
4.8500,6.207195e-02,5.979182e-03
4.8600,6.647655e-02,5.972745e-03
4.8700,6.661625e-02,6.003841e-03
4.8800,5.861735e-02,6.027616e-03
4.8900,5.863555e-02,6.008751e-03
4.9000,6.366340e-02,6.018560e-03
4.9100,6.276375e-02,6.000188e-03
4.9200,6.705530e-02,6.013391e-03
4.9300,6.468050e-02,6.012840e-03
4.9400,6.221420e-02,6.036717e-03
4.9500,6.352120e-02,6.035057e-03
4.9600,6.407230e-02,6.053353e-03
4.9700,5.842865e-02,6.059346e-03
4.9800,6.222230e-02,6.065735e-03
4.9900,6.455320e-02,6.042619e-03
5.0000,6.287920e-02,6.035863e-03
5.0100,6.341905e-02,6.077589e-03
5.0200,6.328425e-02,6.072743e-03
5.0300,6.315145e-02,6.091937e-03
5.0400,6.436940e-02,6.088315e-03
5.0500,6.513615e-02,6.095043e-03
5.0600,6.550865e-02,6.082363e-03
5.0700,6.682120e-02,6.107671e-03
5.0800,6.440145e-02,6.124997e-03
5.0900,5.925930e-02,6.133495e-03
5.1000,5.897305e-02,6.138594e-03
5.1100,5.870685e-02,6.157164e-03
5.1200,6.495670e-02,6.143247e-03
5.1300,7.036940e-02,6.192664e-03
5.1400,5.993650e-02,6.162311e-03
5.1500,6.573700e-02,6.229186e-03
5.1600,6.704120e-02,6.201414e-03
5.1700,6.633670e-02,6.225399e-03
5.1800,5.788750e-02,6.190395e-03
5.1900,6.618040e-02,6.180527e-03
5.2000,6.525080e-02,6.210606e-03
5.2100,6.003740e-02,6.197084e-03
5.2200,6.233690e-02,6.230961e-03
5.2300,6.289395e-02,6.221182e-03
5.2400,5.989095e-02,6.224888e-03
5.2500,6.127975e-02,6.231158e-03
5.2600,6.402865e-02,6.275787e-03
5.2700,6.204715e-02,6.234002e-03
5.2800,6.107435e-02,6.317541e-03
5.2900,5.595490e-02,6.337137e-03
5.3000,6.370735e-02,6.323889e-03
5.3100,6.090420e-02,6.322637e-03
5.3200,6.204860e-02,6.310765e-03
5.3300,6.073315e-02,6.319469e-03
5.3400,6.019575e-02,6.336131e-03
5.3500,6.720990e-02,6.313877e-03
5.3600,6.497070e-02,6.361073e-03
5.3700,6.184895e-02,6.360546e-03
5.3800,6.791235e-02,6.309871e-03
5.3900,5.967785e-02,6.336301e-03
5.4000,5.986055e-02,6.355962e-03
5.4100,6.596290e-02,6.356570e-03
5.4200,5.719985e-02,6.402113e-03
5.4300,5.610215e-02,6.412676e-03
5.4400,6.390910e-02,6.415201e-03
5.4500,6.601055e-02,6.395799e-03
5.4600,6.663610e-02,6.398856e-03
5.4700,6.176630e-02,6.394126e-03
5.4800,6.463725e-02,6.393537e-03
5.4900,6.581445e-02,6.395022e-03
5.5000,6.388990e-02,6.402595e-03
5.5100,6.803070e-02,6.430368e-03
5.5200,6.229195e-02,6.472177e-03
5.5300,5.982645e-02,6.467624e-03
5.5400,5.949440e-02,6.429038e-03
5.5500,6.178000e-02,6.437722e-03
5.5600,5.671845e-02,6.461755e-03
5.5700,5.916820e-02,6.453918e-03
5.5800,6.379055e-02,6.450628e-03
5.5900,5.473690e-02,6.476864e-03
5.6000,6.266385e-02,6.514342e-03
5.6100,6.247265e-02,6.472114e-03
5.6200,6.029830e-02,6.453473e-03
5.6300,6.480670e-02,6.459492e-03
5.6400,5.381830e-02,6.507361e-03
5.6500,6.246555e-02,6.453568e-03
5.6600,5.896335e-02,6.422443e-03
5.6700,6.029815e-02,6.494689e-03
5.6800,6.310465e-02,6.475943e-03
5.6900,5.850560e-02,6.518062e-03
5.7000,6.218865e-02,6.485516e-03
5.7100,6.294040e-02,6.532020e-03
5.7200,5.996095e-02,6.524457e-03
5.7300,6.029350e-02,6.503282e-03
5.7400,6.118490e-02,6.551867e-03
5.7500,5.700455e-02,6.552455e-03
5.7600,6.163830e-02,6.548888e-03
5.7700,6.238855e-02,6.577813e-03
5.7800,5.767800e-02,6.647214e-03
5.7900,6.642275e-02,6.685862e-03
5.8000,6.334005e-02,6.610164e-03
5.8100,6.496680e-02,6.645987e-03
5.8200,6.234420e-02,6.655379e-03
5.8300,6.325560e-02,6.635910e-03
5.8400,6.291010e-02,6.657004e-03
5.8500,5.929050e-02,6.676659e-03
5.8600,6.671015e-02,6.705964e-03
5.8700,5.979650e-02,6.700436e-03
5.8800,6.275445e-02,6.789812e-03
5.8900,6.381545e-02,6.682483e-03
5.9000,6.422800e-02,6.657880e-03
5.9100,6.006015e-02,6.676617e-03
5.9200,5.965365e-02,6.674428e-03
5.9300,6.366495e-02,6.690439e-03
5.9400,6.957235e-02,6.801752e-03
5.9500,6.187875e-02,6.714878e-03
5.9600,5.739570e-02,6.668546e-03
5.9700,5.941405e-02,6.674849e-03
5.9800,6.124030e-02,6.717953e-03
5.9900,6.322905e-02,6.746190e-03
6.0000,5.999420e-02,6.747067e-03
6.0100,6.871055e-02,6.739494e-03
6.0200,5.868615e-02,6.762095e-03
6.0300,6.457010e-02,6.766963e-03
6.0400,5.820120e-02,6.761748e-03
6.0500,5.889840e-02,6.800270e-03
6.0600,6.712210e-02,6.775296e-03
6.0700,6.370195e-02,6.757494e-03
6.0800,6.077185e-02,6.770753e-03
6.0900,6.553915e-02,6.786149e-03
6.1000,6.599650e-02,6.768373e-03
6.1100,6.218970e-02,6.800329e-03
6.1200,5.896880e-02,6.773865e-03
6.1300,6.057830e-02,6.741575e-03
6.1400,6.012355e-02,6.702343e-03
6.1500,6.701795e-02,6.743914e-03
6.1600,6.043285e-02,6.761650e-03
6.1700,6.327015e-02,6.780932e-03
6.1800,5.998120e-02,6.772323e-03
6.1900,6.297500e-02,6.766018e-03
6.2000,5.817770e-02,6.770103e-03
6.2100,6.453330e-02,6.760630e-03
6.2200,6.432605e-02,6.781764e-03
6.2300,6.727920e-02,6.792561e-03
6.2400,5.994075e-02,6.788645e-03
6.2500,6.281275e-02,6.780548e-03
6.2600,6.070035e-02,6.801762e-03
6.2700,6.743560e-02,6.800678e-03
6.2800,5.872815e-02,6.791092e-03
6.2900,6.560875e-02,6.779736e-03
6.3000,5.603345e-02,6.782661e-03
6.3100,6.267310e-02,6.793957e-03
6.3200,5.683245e-02,6.813223e-03
6.3300,6.190305e-02,6.901486e-03
6.3400,6.454380e-02,6.945824e-03
6.3500,6.015735e-02,6.886159e-03
6.3600,6.357455e-02,6.853356e-03
6.3700,6.567440e-02,6.868795e-03
6.3800,5.496820e-02,6.856033e-03
6.3900,7.026695e-02,6.869731e-03
6.4000,6.460915e-02,6.843942e-03
6.4100,5.650235e-02,6.858016e-03
6.4200,5.969845e-02,6.862384e-03
6.4300,5.366595e-02,6.902185e-03
6.4400,5.630225e-02,6.880828e-03
6.4500,5.924810e-02,6.861042e-03
6.4600,6.739740e-02,6.830635e-03
6.4700,5.621925e-02,6.834719e-03
6.4800,6.462750e-02,6.861434e-03
6.4900,6.566855e-02,6.900242e-03
6.5000,5.998830e-02,6.909737e-03
6.5100,5.851795e-02,6.906803e-03
6.5200,6.181465e-02,6.875194e-03
6.5300,6.014495e-02,6.889923e-03
6.5400,6.018390e-02,6.907649e-03
6.5500,6.414140e-02,6.886947e-03
6.5600,6.206485e-02,6.876233e-03
6.5700,5.857925e-02,6.868196e-03
6.5800,5.882270e-02,6.888851e-03
6.5900,6.271620e-02,6.861960e-03
6.6000,5.860680e-02,6.882257e-03
6.6100,6.140810e-02,6.870395e-03
6.6200,6.361080e-02,6.961711e-03
6.6300,5.746660e-02,6.904586e-03
6.6400,6.152605e-02,6.899112e-03
6.6500,5.500580e-02,6.909418e-03
6.6600,6.202520e-02,6.930387e-03
6.6700,6.569570e-02,6.918490e-03
6.6800,5.409510e-02,6.878880e-03
6.6900,6.612550e-02,6.913541e-03
6.7000,5.611845e-02,6.932562e-03
6.7100,6.032250e-02,6.949165e-03
6.7200,6.396490e-02,6.937554e-03
6.7300,6.144890e-02,6.935736e-03
6.7400,6.300470e-02,6.949798e-03
6.7500,5.756050e-02,6.964267e-03
6.7600,6.188855e-02,6.937081e-03
6.7700,6.114665e-02,7.002754e-03
6.7800,5.884215e-02,7.007209e-03
6.7900,6.222340e-02,6.990102e-03
6.8000,6.081255e-02,6.986901e-03
6.8100,5.849765e-02,6.978653e-03
6.8200,6.114885e-02,7.005140e-03
6.8300,6.402565e-02,6.982129e-03
6.8400,6.428200e-02,6.976281e-03
6.8500,5.885905e-02,6.983080e-03
6.8600,5.847410e-02,7.051066e-03
6.8700,6.088820e-02,7.001441e-03
6.8800,6.113270e-02,6.971925e-03
6.8900,5.764400e-02,6.992548e-03
6.9000,6.367300e-02,6.995648e-03
6.9100,6.389240e-02,6.989806e-03
6.9200,5.785130e-02,6.997639e-03
6.9300,6.390510e-02,7.001842e-03
6.9400,6.140025e-02,7.027410e-03
6.9500,5.779995e-02,7.062268e-03
6.9600,5.994365e-02,7.026427e-03
6.9700,5.824505e-02,6.987388e-03
6.9800,6.715795e-02,7.048488e-03
6.9900,5.801485e-02,6.994455e-03
7.0000,5.716280e-02,6.924069e-03


==> data/glb_sweep_n9_speedup.csv <==
r,speedup_trend
0.5000,58.2143
0.5100,58.3547
0.5200,58.4981
0.5300,58.5628
0.5400,58.7028
0.5500,58.8179
0.5600,58.9305
0.5700,59.0450
0.5800,59.1555
0.5900,59.2485
0.6000,59.3531
0.6100,59.4382
0.6200,59.5169
0.6300,59.6322
0.6400,59.7129
0.6500,59.7959
0.6600,59.8410
0.6700,59.8682
0.6800,59.9321
0.6900,59.9298
0.7000,59.9690
0.7100,59.9779
0.7200,59.9809
0.7300,60.0033
0.7400,60.0075
0.7500,60.0242
0.7600,60.0073
0.7700,59.9853
0.7800,59.9467
0.7900,59.8545
0.8000,59.7626
0.8100,59.6778
0.8200,59.5982
0.8300,59.5146
0.8400,59.4261
0.8500,59.3119
0.8600,59.1855
0.8700,59.0585
0.8800,58.9216
0.8900,58.7689
0.9000,58.5808
0.9100,58.3385
0.9200,58.1183
0.9300,57.8691
0.9400,57.7010
0.9500,57.4433
0.9600,57.2367
0.9700,56.9975
0.9800,56.7299
0.9900,56.4611
1.0000,56.2062
1.0100,55.9565
1.0200,55.6478
1.0300,55.3230
1.0400,55.0365
1.0500,54.7374
1.0600,54.4934
1.0700,54.1990
1.0800,53.9232
1.0900,53.6301
1.1000,53.3919
1.1100,53.0963
1.1200,52.7885
1.1300,52.4761
1.1400,52.1243
1.1500,51.7999
1.1600,51.4927
1.1700,51.1772
1.1800,50.8768
1.1900,50.5535
1.2000,50.1705
1.2100,49.8535
1.2200,49.5053
1.2300,49.1780
1.2400,48.8413
1.2500,48.4856
1.2600,48.1628
1.2700,47.8365
1.2800,47.5304
1.2900,47.2571
1.3000,46.9237
1.3100,46.5816
1.3200,46.2745
1.3300,45.9606
1.3400,45.6094
1.3500,45.3334
1.3600,44.9863
1.3700,44.6573
1.3800,44.3229
1.3900,43.9924
1.4000,43.6324
1.4100,43.2636
1.4200,42.9363
1.4300,42.5514
1.4400,42.2121
1.4500,41.8893
1.4600,41.5679
1.4700,41.2399
1.4800,40.9155
1.4900,40.6028
1.5000,40.2844
1.5100,39.9576
1.5200,39.6395
1.5300,39.3069
1.5400,38.9678
1.5500,38.6706
1.5600,38.3572
1.5700,38.0445
1.5800,37.7580
1.5900,37.4610
1.6000,37.1566
1.6100,36.8659
1.6200,36.5819
1.6300,36.2878
1.6400,35.9970
1.6500,35.7158
1.6600,35.4505
1.6700,35.2001
1.6800,34.9512
1.6900,34.6948
1.7000,34.4511
1.7100,34.2162
1.7200,33.9636
1.7300,33.7397
1.7400,33.4989
1.7500,33.2714
1.7600,33.0352
1.7700,32.8001
1.7800,32.5759
1.7900,32.3561
1.8000,32.1300
1.8100,31.8765
1.8200,31.6375
1.8300,31.4005
1.8400,31.1649
1.8500,30.9005
1.8600,30.6652
1.8700,30.4451
1.8800,30.2193
1.8900,29.9999
1.9000,29.7720
1.9100,29.5549
1.9200,29.3386
1.9300,29.1327
1.9400,28.9314
1.9500,28.7330
1.9600,28.5583
1.9700,28.3852
1.9800,28.1912
1.9900,28.0080
2.0000,27.8357
2.0100,27.6656
2.0200,27.5048
2.0300,27.3329
2.0400,27.1633
2.0500,26.9825
2.0600,26.8089
2.0700,26.6381
2.0800,26.4556
2.0900,26.2981
2.1000,26.1346
2.1100,25.9796
2.1200,25.8094
2.1300,25.6517
2.1400,25.5120
2.1500,25.3725
2.1600,25.2239
2.1700,25.0615
2.1800,24.9137
2.1900,24.7597
2.2000,24.6341
2.2100,24.5123
2.2200,24.3815
2.2300,24.2557
2.2400,24.1161
2.2500,23.9779
2.2600,23.8314
2.2700,23.6952
2.2800,23.5770
2.2900,23.4369
2.3000,23.3075
2.3100,23.1754
2.3200,23.0462
2.3300,22.9280
2.3400,22.7959
2.3500,22.6591
2.3600,22.5245
2.3700,22.4051
2.3800,22.2806
2.3900,22.1598
2.4000,22.0419
2.4100,21.9245
2.4200,21.8105
2.4300,21.7016
2.4400,21.5867
2.4500,21.4872
2.4600,21.3857
2.4700,21.2805
2.4800,21.1526
2.4900,21.0590
2.5000,20.9659
2.5100,20.8649
2.5200,20.7573
2.5300,20.6541
2.5400,20.5497
2.5500,20.4541
2.5600,20.3582
2.5700,20.2573
2.5800,20.1506
2.5900,20.0595
2.6000,19.9563
2.6100,19.8525
2.6200,19.7517
2.6300,19.6686
2.6400,19.5671
2.6500,19.4555
2.6600,19.3496
2.6700,19.2543
2.6800,19.1577
2.6900,19.0685
2.7000,18.9795
2.7100,18.8831
2.7200,18.7525
2.7300,18.6611
2.7400,18.5645
2.7500,18.4805
2.7600,18.3901
2.7700,18.2928
2.7800,18.1956
2.7900,18.1086
2.8000,18.0162
2.8100,17.9444
2.8200,17.8737
2.8300,17.8097
2.8400,17.7349
2.8500,17.6615
2.8600,17.5949
2.8700,17.5618
2.8800,17.4916
2.8900,17.4303
2.9000,17.3538
2.9100,17.2911
2.9200,17.2351
2.9300,17.1775
2.9400,17.1204
2.9500,17.0755
2.9600,17.0028
2.9700,16.9302
2.9800,16.8645
2.9900,16.7979
3.0000,16.7291
3.0100,16.6715
3.0200,16.6047
3.0300,16.5485
3.0400,16.4859
3.0500,16.4246
3.0600,16.3706
3.0700,16.3210
3.0800,16.2608
3.0900,16.2037
3.1000,16.1562
3.1100,16.1132
3.1200,16.0656
3.1300,16.0171
3.1400,15.9698
3.1500,15.9255
3.1600,15.8739
3.1700,15.8341
3.1800,15.7858
3.1900,15.7412
3.2000,15.6930
3.2100,15.6329
3.2200,15.5786
3.2300,15.5356
3.2400,15.4819
3.2500,15.4237
3.2600,15.3695
3.2700,15.3071
3.2800,15.2497
3.2900,15.1921
3.3000,15.1381
3.3100,15.0827
3.3200,15.0210
3.3300,14.9651
3.3400,14.9088
3.3500,14.8559
3.3600,14.8167
3.3700,14.7685
3.3800,14.7216
3.3900,14.6872
3.4000,14.6511
3.4100,14.6127
3.4200,14.5857
3.4300,14.5520
3.4400,14.5264
3.4500,14.4958
3.4600,14.4744
3.4700,14.4558
3.4800,14.4373
3.4900,14.4221
3.5000,14.4032
3.5100,14.3744
3.5200,14.3199
3.5300,14.2721
3.5400,14.2220
3.5500,14.1764
3.5600,14.1332
3.5700,14.0880
3.5800,14.0387
3.5900,13.9863
3.6000,13.9415
3.6100,13.8889
3.6200,13.8401
3.6300,13.7934
3.6400,13.7426
3.6500,13.7020
3.6600,13.6591
3.6700,13.6264
3.6800,13.5851
3.6900,13.5405
3.7000,13.4931
3.7100,13.4456
3.7200,13.4002
3.7300,13.3587
3.7400,13.3171
3.7500,13.2684
3.7600,13.2273
3.7700,13.1859
3.7800,13.1408
3.7900,13.0882
3.8000,13.0382
3.8100,12.9926
3.8200,12.9499
3.8300,12.9033
3.8400,12.8600
3.8500,12.8172
3.8600,12.7722
3.8700,12.7275
3.8800,12.6887
3.8900,12.6510
3.9000,12.6181
3.9100,12.5791
3.9200,12.5444
3.9300,12.5077
3.9400,12.4768
3.9500,12.4448
3.9600,12.4141
3.9700,12.3801
3.9800,12.3512
3.9900,12.3180
4.0000,12.2923
4.0100,12.2695
4.0200,12.2426
4.0300,12.2083
4.0400,12.1786
4.0500,12.1471
4.0600,12.1249
4.0700,12.0903
4.0800,12.0671
4.0900,12.0456
4.1000,12.0257
4.1100,12.0005
4.1200,11.9781
4.1300,11.9473
4.1400,11.9285
4.1500,11.9015
4.1600,11.8759
4.1700,11.8523
4.1800,11.8296
4.1900,11.8025
4.2000,11.7763
4.2100,11.7409
4.2200,11.7182
4.2300,11.6874
4.2400,11.6625
4.2500,11.6306
4.2600,11.6025
4.2700,11.5744
4.2800,11.5539
4.2900,11.5293
4.3000,11.5079
4.3100,11.4862
4.3200,11.4653
4.3300,11.4470
4.3400,11.4338
4.3500,11.4166
4.3600,11.4018
4.3700,11.3800
4.3800,11.3619
4.3900,11.3353
4.4000,11.3133
4.4100,11.2969
4.4200,11.2739
4.4300,11.2578
4.4400,11.2361
4.4500,11.2124
4.4600,11.1893
4.4700,11.1684
4.4800,11.1510
4.4900,11.1294
4.5000,11.1114
4.5100,11.0849
4.5200,11.0600
4.5300,11.0338
4.5400,11.0147
4.5500,10.9947
4.5600,10.9738
4.5700,10.9567
4.5800,10.9366
4.5900,10.9152
4.6000,10.8942
4.6100,10.8724
4.6200,10.8539
4.6300,10.8310
4.6400,10.8118
4.6500,10.7864
4.6600,10.7689
4.6700,10.7590
4.6800,10.7457
4.6900,10.7338
4.7000,10.7207
4.7100,10.7070
4.7200,10.6880
4.7300,10.6712
4.7400,10.6560
4.7500,10.6384
4.7600,10.6271
4.7700,10.6113
4.7800,10.5928
4.7900,10.5727
4.8000,10.5562
4.8100,10.5393
4.8200,10.5196
4.8300,10.5022
4.8400,10.4851
4.8500,10.4688
4.8600,10.4509
4.8700,10.4381
4.8800,10.4228
4.8900,10.4076
4.9000,10.3956
4.9100,10.3781
4.9200,10.3654
4.9300,10.3578
4.9400,10.3447
4.9500,10.3357
4.9600,10.3273
4.9700,10.3171
4.9800,10.3073
4.9900,10.2969
5.0000,10.2852
5.0100,10.2714
5.0200,10.2594
5.0300,10.2467
5.0400,10.2340
5.0500,10.2235
5.0600,10.2082
5.0700,10.1938
5.0800,10.1713
5.0900,10.1566
5.1000,10.1387
5.1100,10.1268
5.1200,10.1156
5.1300,10.1019
5.1400,10.0883
5.1500,10.0738
5.1600,10.0623
5.1700,10.0513
5.1800,10.0403
5.1900,10.0264
5.2000,10.0156
5.2100,10.0011
5.2200,9.9814
5.2300,9.9702
5.2400,9.9563
5.2500,9.9461
5.2600,9.9314
5.2700,9.9139
5.2800,9.9020
5.2900,9.8838
5.3000,9.8692
5.3100,9.8589
5.3200,9.8462
5.3300,9.8322
5.3400,9.8228
5.3500,9.8044
5.3600,9.7935
5.3700,9.7845
5.3800,9.7760
5.3900,9.7672
5.4000,9.7576
5.4100,9.7490
5.4200,9.7420
5.4300,9.7319
5.4400,9.7238
5.4500,9.7115
5.4600,9.6945
5.4700,9.6841
5.4800,9.6749
5.4900,9.6633
5.5000,9.6570
5.5100,9.6522
5.5200,9.6450
5.5300,9.6321
5.5400,9.6238
5.5500,9.6169
5.5600,9.6093
5.5700,9.5971
5.5800,9.5911
5.5900,9.5908
5.6000,9.5876
5.6100,9.5857
5.6200,9.5759
5.6300,9.5702
5.6400,9.5623
5.6500,9.5543
5.6600,9.5481
5.6700,9.5397
5.6800,9.5350
5.6900,9.5265
5.7000,9.5133
5.7100,9.4940
5.7200,9.4757
5.7300,9.4596
5.7400,9.4371
5.7500,9.4207
5.7600,9.4044
5.7700,9.3902
5.7800,9.3711
5.7900,9.3536
5.8000,9.3361
5.8100,9.3082
5.8200,9.2950
5.8300,9.2842
5.8400,9.2714
5.8500,9.2615
5.8600,9.2565
5.8700,9.2448
5.8800,9.2342
5.8900,9.2311
5.9000,9.2283
5.9100,9.2198
5.9200,9.2106
5.9300,9.2032
5.9400,9.1992
5.9500,9.1925
5.9600,9.1936
5.9700,9.1854
5.9800,9.1715
5.9900,9.1616
6.0000,9.1530
6.0100,9.1448
6.0200,9.1452
6.0300,9.1394
6.0400,9.1266
6.0500,9.1167
6.0600,9.1136
6.0700,9.1166
6.0800,9.1159
6.0900,9.1129
6.1000,9.1102
6.1100,9.1088
6.1200,9.1074
6.1300,9.1091
6.1400,9.1095
6.1500,9.1063
6.1600,9.1034
6.1700,9.1022
6.1800,9.1001
6.1900,9.0990
6.2000,9.0956
6.2100,9.0902
6.2200,9.0823
6.2300,9.0779
6.2400,9.0740
6.2500,9.0702
6.2600,9.0577
6.2700,9.0408
6.2800,9.0296
6.2900,9.0204
6.3000,9.0118
6.3100,9.0052
6.3200,8.9971
6.3300,8.9906
6.3400,8.9847
6.3500,8.9784
6.3600,8.9677
6.3700,8.9579
6.3800,8.9501
6.3900,8.9460
6.4000,8.9432
6.4100,8.9457
6.4200,8.9487
6.4300,8.9457
6.4400,8.9401
6.4500,8.9386
6.4600,8.9347
6.4700,8.9304
6.4800,8.9257
6.4900,8.9232
6.5000,8.9217
6.5100,8.9219
6.5200,8.9226
6.5300,8.9198
6.5400,8.9154
6.5500,8.9035
6.5600,8.8988
6.5700,8.8980
6.5800,8.8970
6.5900,8.8940
6.6000,8.8894
6.6100,8.8893
6.6200,8.8879
6.6300,8.8830
6.6400,8.8758
6.6500,8.8689
6.6600,8.8639
6.6700,8.8555
6.6800,8.8475
6.6900,8.8409
6.7000,8.8365
6.7100,8.8268
6.7200,8.8181
6.7300,8.8106
6.7400,8.8056
6.7500,8.7973
6.7600,8.7877
6.7700,8.7815
6.7800,8.7763
6.7900,8.7668
6.8000,8.7605
6.8100,8.7565
6.8200,8.7520
6.8300,8.7485
6.8400,8.7431
6.8500,8.7426
6.8600,8.7421
6.8700,8.7380
6.8800,8.7308
6.8900,8.7259
6.9000,8.7264
6.9100,8.7200
6.9200,8.7175
6.9300,8.7215
6.9400,8.7247
6.9500,8.7237
6.9600,8.7197
6.9700,8.7175
6.9800,8.7154
6.9900,8.7122
7.0000,8.7097


==> data/n11_d0.4_N200000.csv <==
r,F_exact,N
0.05,200000,200000
0.10,200000,200000
0.15,200000,200000
0.20,200000,200000
0.25,200000,200000
0.26,200000,200000
0.27,200000,200000
0.28,200000,200000
0.29,200000,200000
0.30,200000,200000
0.31,200000,200000
0.32,200000,200000
0.33,200000,200000
0.34,200000,200000
0.35,200000,200000
0.36,200000,200000
0.37,200000,200000
0.38,200000,200000
0.39,200000,200000
0.40,200000,200000
0.41,200000,200000
0.42,200000,200000
0.43,200000,200000
0.44,200000,200000
0.45,200000,200000
0.46,200000,200000
0.47,200000,200000
0.48,200000,200000
0.49,200000,200000
0.50,200000,200000
0.51,200000,200000
0.52,200000,200000
0.53,200000,200000
0.54,200000,200000
0.55,200000,200000
0.56,200000,200000
0.57,200000,200000
0.58,200000,200000
0.59,200000,200000
0.60,200000,200000
0.61,200000,200000
0.62,200000,200000
0.63,200000,200000
0.64,200000,200000
0.65,200000,200000
0.66,200000,200000
0.67,200000,200000
0.68,200000,200000
0.69,200000,200000
0.70,200000,200000
0.71,200000,200000
0.72,200000,200000
0.73,200000,200000
0.74,200000,200000
0.75,200000,200000
0.76,200000,200000
0.77,200000,200000
0.78,200000,200000
0.79,200000,200000
0.80,200000,200000
0.81,200000,200000
0.82,200000,200000
0.83,199999,200000
0.84,199999,200000
0.85,199999,200000
0.86,199999,200000
0.87,199998,200000
0.88,199998,200000
0.89,199998,200000
0.90,199998,200000
0.91,199997,200000
0.92,199997,200000
0.93,199996,200000
0.94,199995,200000
0.95,199994,200000
0.96,199993,200000
0.97,199992,200000
0.98,199990,200000
0.99,199988,200000
1.00,199983,200000
1.01,199977,200000
1.02,199971,200000
1.03,199970,200000
1.04,199961,200000
1.05,199950,200000
1.06,199939,200000
1.07,199931,200000
1.08,199923,200000
1.09,199909,200000
1.10,199894,200000
1.11,199875,200000
1.12,199861,200000
1.13,199844,200000
1.14,199818,200000
1.15,199796,200000
1.16,199771,200000
1.17,199744,200000
1.18,199714,200000
1.19,199676,200000
1.20,199640,200000
1.21,199590,200000
1.22,199538,200000
1.23,199489,200000
1.24,199441,200000
1.25,199388,200000
1.26,199323,200000
1.27,199247,200000
1.28,199169,200000
1.29,199093,200000
1.30,199034,200000
1.31,198957,200000
1.32,198851,200000
1.33,198769,200000
1.34,198683,200000
1.35,198576,200000
1.36,198470,200000
1.37,198345,200000
1.38,198217,200000
1.39,198086,200000
1.40,197955,200000
1.41,197814,200000
1.42,197627,200000
1.43,197462,200000
1.44,197313,200000
1.45,197150,200000
1.46,196995,200000
1.47,196818,200000
1.48,196646,200000
1.49,196425,200000
1.50,196219,200000
1.55,195087,200000
1.60,193740,200000
1.65,192172,200000
1.70,190429,200000
1.75,188489,200000
1.80,186311,200000
1.85,184013,200000
1.90,181470,200000
1.95,178725,200000
2.00,175861,200000
2.05,172821,200000
2.10,169595,200000
2.15,166301,200000
2.20,162729,200000
2.25,159371,200000
2.30,155760,200000
2.35,152133,200000
2.40,148532,200000
2.45,144873,200000
2.50,141121,200000
2.55,137381,200000
2.60,133694,200000
2.65,129915,200000
2.70,126317,200000
2.75,122481,200000
2.80,118915,200000
2.85,115356,200000
2.90,112152,200000
2.95,108567,200000
3.00,105199,200000
3.05,101765,200000
3.10,98451,200000
3.15,95181,200000
3.20,92083,200000
3.25,88990,200000
3.30,86068,200000
3.35,83229,200000
3.40,80517,200000
3.45,77777,200000
3.50,75183,200000
3.55,72386,200000
3.60,69853,200000
3.65,67300,200000
3.70,64918,200000
3.75,62650,200000
3.80,60492,200000
3.85,58380,200000
3.90,56309,200000
3.95,54313,200000
4.00,52416,200000
4.05,50622,200000
4.10,48902,200000
4.15,47234,200000
4.20,45558,200000
4.25,43937,200000
4.30,42505,200000
4.35,41017,200000
4.40,39521,200000
4.45,38118,200000
4.50,36713,200000
4.55,35462,200000
4.60,34244,200000
4.65,33074,200000
4.70,31938,200000
4.75,30832,200000
4.80,29773,200000
4.85,28753,200000
4.90,27759,200000
4.95,26840,200000
5.00,25880,200000
5.05,24969,200000
5.10,24108,200000
5.15,23258,200000
5.20,22504,200000
5.25,21820,200000
5.30,21111,200000
5.35,20435,200000
5.40,19762,200000
5.45,19103,200000
5.50,18573,200000
5.55,18047,200000
5.60,17483,200000
5.65,16960,200000
5.70,16409,200000
5.75,15909,200000
5.80,15426,200000
5.85,14910,200000
5.90,14462,200000
5.95,14017,200000
6.00,13597,200000
6.05,13187,200000
6.10,12768,200000
6.15,12351,200000
6.20,11965,200000
6.25,11649,200000
6.30,11325,200000
6.35,10952,200000
6.40,10603,200000
6.45,10306,200000
6.50,10022,200000
6.55,9736,200000
6.60,9398,200000
6.65,9181,200000
6.70,8882,200000
6.75,8699,200000
6.80,8459,200000
6.85,8206,200000
6.90,7976,200000
6.95,7771,200000
7.00,7605,200000


==> data/n11_lns_N100000.csv <==
r,AOD_exact,N
0.10,100000,100000
0.20,100000,100000
0.30,100000,100000
0.40,100000,100000
0.50,99983,100000
0.60,99680,100000
0.70,97985,100000
0.80,93727,100000
0.90,86381,100000
1.00,76746,100000
1.10,66066,100000
1.20,55157,100000
1.30,45029,100000
1.40,36158,100000
1.50,28658,100000
1.60,22699,100000
1.70,17595,100000
1.80,13706,100000
1.90,10605,100000
2.00,8221,100000
2.10,6404,100000
2.20,4936,100000
2.30,3750,100000
2.40,2896,100000
2.50,2285,100000
2.60,1770,100000
2.70,1397,100000
2.80,1106,100000
2.90,871,100000
3.00,686,100000
3.10,525,100000
3.20,441,100000
3.30,346,100000
3.40,285,100000
3.50,245,100000
3.60,207,100000
3.70,178,100000
3.80,143,100000
3.90,118,100000
4.00,103,100000
4.10,82,100000
4.20,76,100000
4.30,60,100000
4.40,48,100000
4.50,43,100000
4.60,38,100000
4.70,27,100000
4.80,22,100000
4.90,22,100000
5.00,21,100000
5.10,19,100000
5.20,14,100000
5.30,10,100000
5.40,11,100000
5.50,10,100000
5.60,7,100000
5.70,7,100000
5.80,6,100000
5.90,6,100000
6.00,5,100000
6.10,5,100000
6.20,4,100000
6.30,3,100000
6.40,2,100000
6.50,3,100000
6.60,2,100000
6.70,1,100000
6.80,1,100000
6.90,1,100000
7.00,1,100000


==> data/n11_lns_N200000.csv <==
r,F_exact,N
0.05,200000,200000
0.10,200000,200000
0.15,200000,200000
0.20,200000,200000
0.25,200000,200000
0.26,200000,200000
0.27,200000,200000
0.28,200000,200000
0.29,200000,200000
0.30,200000,200000
0.31,200000,200000
0.32,200000,200000
0.33,199998,200000
0.34,199998,200000
0.35,199996,200000
0.36,199995,200000
0.37,199991,200000
0.38,199987,200000
0.39,199983,200000
0.40,199977,200000
0.41,199968,200000
0.42,199952,200000
0.43,199930,200000
0.44,199903,200000
0.45,199862,200000
0.46,199827,200000
0.47,199778,200000
0.48,199711,200000
0.49,199633,200000
0.50,199529,200000
0.51,199421,200000
0.52,199270,200000
0.53,199131,200000
0.54,198947,200000
0.55,198776,200000
0.56,198533,200000
0.57,198268,200000
0.58,198048,200000
0.59,197721,200000
0.60,197387,200000
0.61,196994,200000
0.62,196548,200000
0.63,196066,200000
0.64,195596,200000
0.65,195050,200000
0.66,194478,200000
0.67,193869,200000
0.68,193208,200000
0.69,192521,200000
0.70,191755,200000
0.71,190918,200000
0.72,190137,200000
0.73,189216,200000
0.74,188299,200000
0.75,187397,200000
0.76,186404,200000
0.77,185316,200000
0.78,184260,200000
0.79,183087,200000
0.80,181872,200000
0.81,180576,200000
0.82,179306,200000
0.83,178034,200000
0.84,176663,200000
0.85,175260,200000
0.86,173797,200000
0.87,172314,200000
0.88,170817,200000
0.89,169206,200000
0.90,167582,200000
0.91,166005,200000
0.92,164282,200000
0.93,162550,200000
0.94,160848,200000
0.95,159080,200000
0.96,157277,200000
0.97,155438,200000
0.98,153664,200000
0.99,151827,200000
1.00,150050,200000
1.01,148263,200000
1.02,146397,200000
1.03,144506,200000
1.04,142590,200000
1.05,140739,200000
1.06,138778,200000
1.07,136964,200000
1.08,135082,200000
1.09,133105,200000
1.10,131232,200000
1.11,129279,200000
1.12,127326,200000
1.13,125434,200000
1.14,123564,200000
1.15,121673,200000
1.16,119768,200000
1.17,117863,200000
1.18,115954,200000
1.19,114151,200000
1.20,112234,200000
1.21,110351,200000
1.22,108445,200000
1.23,106601,200000
1.24,104712,200000
1.25,102858,200000
1.26,101078,200000
1.27,99331,200000
1.28,97568,200000
1.29,95786,200000
1.30,94068,200000
1.31,92296,200000
1.32,90629,200000
1.33,88847,200000
1.34,87183,200000
1.35,85566,200000
1.36,83953,200000
1.37,82400,200000
1.38,80785,200000
1.39,79209,200000
1.40,77609,200000
1.41,76053,200000
1.42,74487,200000
1.43,73001,200000
1.44,71571,200000
1.45,70165,200000
1.46,68755,200000
1.47,67291,200000
1.48,65933,200000
1.49,64555,200000
1.50,63256,200000
1.55,57037,200000
1.60,51249,200000
1.65,45993,200000
1.70,41331,200000
1.75,37076,200000
1.80,33251,200000
1.85,29849,200000
1.90,26693,200000
1.95,23889,200000
2.00,21395,200000
2.05,19235,200000
2.10,17239,200000
2.15,15455,200000
2.20,13897,200000
2.25,12429,200000
2.30,11161,200000
2.35,9945,200000
2.40,8953,200000
2.45,8074,200000
2.50,7265,200000
2.55,6563,200000
2.60,5897,200000
2.65,5331,200000
2.70,4851,200000
2.75,4366,200000
2.80,3921,200000
2.85,3561,200000
2.90,3239,200000
2.95,2936,200000
3.00,2670,200000
3.05,2414,200000
3.10,2181,200000
3.15,1997,200000
3.20,1822,200000
3.25,1674,200000
3.30,1546,200000
3.35,1394,200000
3.40,1259,200000
3.45,1154,200000
3.50,1049,200000
3.55,955,200000
3.60,872,200000
3.65,816,200000
3.70,753,200000
3.75,694,200000
3.80,636,200000
3.85,591,200000
3.90,540,200000
3.95,508,200000
4.00,462,200000


==> data/n15_d0.4_N200000.csv <==
r,F_exact,N
0.05,200000,200000
0.10,200000,200000
0.15,200000,200000
0.20,200000,200000
0.25,200000,200000
0.26,200000,200000
0.27,200000,200000
0.28,200000,200000
0.29,200000,200000
0.30,200000,200000
0.31,200000,200000
0.32,200000,200000
0.33,200000,200000
0.34,200000,200000
0.35,200000,200000
0.36,200000,200000
0.37,200000,200000
0.38,200000,200000
0.39,200000,200000
0.40,200000,200000
0.41,200000,200000
0.42,200000,200000
0.43,200000,200000
0.44,200000,200000
0.45,200000,200000
0.46,200000,200000
0.47,200000,200000
0.48,200000,200000
0.49,200000,200000
0.50,200000,200000
0.51,200000,200000
0.52,200000,200000
0.53,200000,200000
0.54,200000,200000
0.55,200000,200000
0.56,200000,200000
0.57,200000,200000
0.58,200000,200000
0.59,200000,200000
0.60,200000,200000
0.61,200000,200000
0.62,200000,200000
0.63,200000,200000
0.64,200000,200000
0.65,200000,200000
0.66,200000,200000
0.67,200000,200000
0.68,199999,200000
0.69,199999,200000
0.70,199999,200000
0.71,199999,200000
0.72,199999,200000
0.73,199999,200000
0.74,199998,200000
0.75,199998,200000
0.76,199998,200000
0.77,199995,200000
0.78,199993,200000
0.79,199992,200000
0.80,199989,200000
0.81,199989,200000
0.82,199986,200000
0.83,199983,200000
0.84,199976,200000
0.85,199972,200000
0.86,199967,200000
0.87,199962,200000
0.88,199956,200000
0.89,199946,200000
0.90,199935,200000
0.91,199926,200000
0.92,199916,200000
0.93,199905,200000
0.94,199894,200000
0.95,199863,200000
0.96,199845,200000
0.97,199828,200000
0.98,199805,200000
0.99,199780,200000
1.00,199732,200000
1.01,199696,200000
1.02,199648,200000
1.03,199595,200000
1.04,199548,200000
1.05,199486,200000
1.06,199409,200000
1.07,199335,200000
1.08,199251,200000
1.09,199174,200000
1.10,199080,200000
1.11,198967,200000
1.12,198870,200000
1.13,198748,200000
1.14,198626,200000
1.15,198511,200000
1.16,198395,200000
1.17,198260,200000
1.18,198109,200000
1.19,197962,200000
1.20,197772,200000
1.21,197565,200000
1.22,197387,200000
1.23,197193,200000
1.24,196972,200000
1.25,196761,200000
1.26,196539,200000
1.27,196301,200000
1.28,196037,200000
1.29,195758,200000
1.30,195489,200000
1.31,195175,200000
1.32,194882,200000
1.33,194519,200000
1.34,194181,200000
1.35,193814,200000
1.36,193461,200000
1.37,193105,200000
1.38,192702,200000
1.39,192319,200000
1.40,191921,200000
1.41,191445,200000
1.42,190985,200000
1.43,190518,200000
1.44,190052,200000
1.45,189565,200000
1.46,189070,200000
1.47,188527,200000
1.48,188023,200000
1.49,187458,200000
1.50,186879,200000
1.55,183864,200000
1.60,180549,200000
1.65,177123,200000
1.70,173328,200000
1.75,169329,200000
1.80,165019,200000
1.85,160280,200000
1.90,155711,200000
1.95,150865,200000
2.00,145934,200000
2.05,141020,200000
2.10,135994,200000
2.15,130906,200000
2.20,125881,200000
2.25,120883,200000
2.30,115883,200000
2.35,111182,200000
2.40,106526,200000
2.45,101977,200000
2.50,97410,200000
2.55,92973,200000
2.60,88825,200000
2.65,84780,200000
2.70,80822,200000
2.75,76960,200000
2.80,73455,200000
2.85,70082,200000
2.90,66754,200000
2.95,63473,200000
3.00,60343,200000
3.05,57308,200000
3.10,54638,200000
3.15,51980,200000
3.20,49453,200000
3.25,47080,200000
3.30,44771,200000
3.35,42598,200000
3.40,40439,200000
3.45,38489,200000
3.50,36631,200000
3.55,34773,200000
3.60,33119,200000
3.65,31449,200000
3.70,29831,200000
3.75,28376,200000
3.80,26853,200000
3.85,25438,200000
3.90,24136,200000
3.95,22964,200000
4.00,21919,200000
4.05,20864,200000
4.10,19888,200000
4.15,18962,200000
4.20,18040,200000
4.25,17100,200000
4.30,16305,200000
4.35,15530,200000
4.40,14745,200000
4.45,14016,200000
4.50,13336,200000
4.55,12704,200000
4.60,12065,200000
4.65,11525,200000
4.70,11071,200000
4.75,10551,200000
4.80,10064,200000
4.85,9638,200000
4.90,9172,200000
4.95,8733,200000
5.00,8367,200000
5.05,8027,200000
5.10,7697,200000
5.15,7341,200000
5.20,7021,200000
5.25,6745,200000
5.30,6444,200000
5.35,6185,200000
5.40,5940,200000
5.45,5610,200000
5.50,5395,200000
5.55,5190,200000
5.60,4976,200000
5.65,4778,200000
5.70,4580,200000
5.75,4368,200000
5.80,4180,200000
5.85,3997,200000
5.90,3837,200000
5.95,3724,200000
6.00,3582,200000
6.05,3475,200000
6.10,3346,200000
6.15,3243,200000
6.20,3127,200000
6.25,2990,200000
6.30,2878,200000
6.35,2777,200000
6.40,2665,200000
6.45,2572,200000
6.50,2475,200000
6.55,2403,200000
6.60,2303,200000
6.65,2225,200000
6.70,2123,200000
6.75,2065,200000
6.80,2014,200000
6.85,1938,200000
6.90,1882,200000
6.95,1823,200000
7.00,1775,200000


==> data/n15_lns_N200000.csv <==
r,F_exact,N
0.05,200000,200000
0.10,200000,200000
0.15,200000,200000
0.20,200000,200000
0.25,199999,200000
0.26,199999,200000
0.27,199999,200000
0.28,199999,200000
0.29,199999,200000
0.30,199999,200000
0.31,199998,200000
0.32,199997,200000
0.33,199997,200000
0.34,199994,200000
0.35,199991,200000
0.36,199983,200000
0.37,199969,200000
0.38,199950,200000
0.39,199922,200000
0.40,199895,200000
0.41,199838,200000
0.42,199777,200000
0.43,199701,200000
0.44,199619,200000
0.45,199486,200000
0.46,199334,200000
0.47,199166,200000
0.48,198971,200000
0.49,198721,200000
0.50,198436,200000
0.51,198112,200000
0.52,197759,200000
0.53,197321,200000
0.54,196875,200000
0.55,196364,200000
0.56,195776,200000
0.57,195140,200000
0.58,194441,200000
0.59,193680,200000
0.60,192811,200000
0.61,191904,200000
0.62,190884,200000
0.63,189921,200000
0.64,188814,200000
0.65,187609,200000
0.66,186392,200000
0.67,185081,200000
0.68,183678,200000
0.69,182171,200000
0.70,180620,200000
0.71,178989,200000
0.72,177240,200000
0.73,175423,200000
0.74,173511,200000
0.75,171547,200000
0.76,169607,200000
0.77,167543,200000
0.78,165496,200000
0.79,163372,200000
0.80,161133,200000
0.81,158920,200000
0.82,156624,200000
0.83,154375,200000
0.84,151963,200000
0.85,149578,200000
0.86,147130,200000
0.87,144702,200000
0.88,142245,200000
0.89,139741,200000
0.90,137178,200000
0.91,134651,200000
0.92,132194,200000
0.93,129560,200000
0.94,126962,200000
0.95,124394,200000
0.96,121927,200000
0.97,119402,200000
0.98,116893,200000
0.99,114313,200000
1.00,111750,200000
1.01,109236,200000
1.02,106721,200000
1.03,104260,200000
1.04,101741,200000
1.05,99358,200000
1.06,96949,200000
1.07,94636,200000
1.08,92380,200000
1.09,89992,200000
1.10,87723,200000
1.11,85490,200000
1.12,83308,200000
1.13,81166,200000
1.14,78976,200000
1.15,76878,200000
1.16,74705,200000
1.17,72694,200000
1.18,70761,200000
1.19,68785,200000
1.20,66902,200000
1.21,65017,200000
1.22,63127,200000
1.23,61395,200000
1.24,59732,200000
1.25,57998,200000
1.26,56244,200000
1.27,54554,200000
1.28,52927,200000
1.29,51371,200000
1.30,49838,200000
1.31,48315,200000
1.32,46875,200000
1.33,45460,200000
1.34,44115,200000
1.35,42739,200000
1.36,41369,200000
1.37,40096,200000
1.38,38871,200000
1.39,37657,200000
1.40,36412,200000
1.41,35245,200000
1.42,34153,200000
1.43,33130,200000
1.44,32006,200000
1.45,30970,200000
1.46,30000,200000
1.47,29082,200000
1.48,28187,200000
1.49,27325,200000
1.50,26423,200000
1.55,22419,200000
1.60,18969,200000
1.65,15976,200000
1.70,13571,200000
1.75,11513,200000
1.80,9641,200000
1.85,8146,200000
1.90,6863,200000
1.95,5756,200000
2.00,4897,200000
2.05,4216,200000
2.10,3574,200000
2.15,3043,200000
2.20,2599,200000
2.25,2233,200000
2.30,1896,200000
2.35,1623,200000
2.40,1366,200000
2.45,1151,200000
2.50,989,200000
2.55,842,200000
2.60,727,200000
2.65,617,200000
2.70,536,200000
2.75,463,200000
2.80,408,200000
2.85,344,200000
2.90,284,200000
2.95,256,200000
3.00,216,200000
3.05,181,200000
3.10,151,200000
3.15,132,200000
3.20,117,200000
3.25,103,200000
3.30,88,200000
3.35,81,200000
3.40,74,200000
3.45,64,200000
3.50,51,200000
3.55,45,200000
3.60,41,200000
3.65,37,200000
3.70,35,200000
3.75,31,200000
3.80,26,200000
3.85,24,200000
3.90,24,200000
3.95,22,200000
4.00,21,200000


==> data/n15_lns_N50000.csv <==
r,AOD_exact,N
0.01,50000,50000
0.02,50000,50000
0.03,50000,50000
0.04,50000,50000
0.05,50000,50000
0.06,50000,50000
0.07,50000,50000
0.08,50000,50000
0.09,50000,50000
0.10,50000,50000
0.11,50000,50000
0.12,50000,50000
0.13,50000,50000
0.14,50000,50000
0.15,50000,50000
0.16,50000,50000
0.17,50000,50000
0.18,50000,50000
0.19,50000,50000
0.20,50000,50000
0.21,50000,50000
0.22,50000,50000
0.23,50000,50000
0.24,50000,50000
0.25,50000,50000
0.26,50000,50000
0.27,50000,50000
0.28,50000,50000
0.29,50000,50000
0.30,50000,50000
0.31,50000,50000
0.32,50000,50000
0.33,50000,50000
0.34,50000,50000
0.35,50000,50000
0.36,50000,50000
0.37,50000,50000
0.38,50000,50000
0.39,50000,50000
0.40,50000,50000
0.41,50000,50000
0.42,50000,50000
0.43,50000,50000
0.44,49999,50000
0.45,49999,50000
0.46,49997,50000
0.47,49995,50000
0.48,49992,50000
0.49,49990,50000
0.50,49985,50000
0.51,49982,50000
0.52,49976,50000
0.53,49964,50000
0.54,49949,50000
0.55,49927,50000
0.56,49893,50000
0.57,49861,50000
0.58,49826,50000
0.59,49777,50000
0.60,49739,50000
0.61,49681,50000
0.62,49598,50000
0.63,49523,50000
0.64,49407,50000
0.65,49287,50000
0.66,49160,50000
0.67,49057,50000
0.68,48908,50000
0.69,48750,50000
0.70,48547,50000
0.71,48327,50000
0.72,48098,50000
0.73,47836,50000
0.74,47594,50000
0.75,47293,50000
0.76,46964,50000
0.77,46628,50000
0.78,46277,50000
0.79,45896,50000
0.80,45478,50000
0.81,45066,50000
0.82,44659,50000
0.83,44205,50000
0.84,43739,50000
0.85,43230,50000
0.86,42656,50000
0.87,42102,50000
0.88,41549,50000
0.89,40944,50000
0.90,40341,50000
0.91,39774,50000
0.92,39117,50000
0.93,38522,50000
0.94,37935,50000
0.95,37298,50000
0.96,36638,50000
0.97,35966,50000
0.98,35303,50000
0.99,34617,50000
1.00,33960,50000
1.01,33225,50000
1.02,32538,50000
1.03,31868,50000
1.04,31176,50000
1.05,30476,50000
1.06,29768,50000
1.07,29062,50000
1.08,28367,50000
1.09,27723,50000
1.10,27053,50000
1.11,26422,50000
1.12,25794,50000
1.13,25139,50000
1.14,24538,50000
1.15,23926,50000
1.16,23309,50000
1.17,22731,50000
1.18,22129,50000
1.19,21551,50000
1.20,20976,50000
1.21,20369,50000
1.22,19789,50000
1.23,19232,50000
1.24,18648,50000
1.25,18074,50000
1.26,17581,50000
1.27,17034,50000
1.28,16482,50000
1.29,15973,50000
1.30,15490,50000
1.31,15054,50000
1.32,14579,50000
1.33,14139,50000
1.34,13688,50000
1.35,13250,50000
1.36,12840,50000
1.37,12439,50000
1.38,12039,50000
1.39,11657,50000
1.40,11307,50000
1.41,10972,50000
1.42,10652,50000
1.43,10287,50000
1.44,9951,50000
1.45,9639,50000
1.46,9332,50000
1.47,9016,50000
1.48,8700,50000
1.49,8419,50000
1.50,8149,50000
1.51,7864,50000
1.52,7603,50000
1.53,7365,50000
1.54,7122,50000
1.55,6880,50000
1.56,6652,50000
1.57,6431,50000
1.58,6230,50000
1.59,6032,50000
1.60,5812,50000
1.61,5623,50000
1.62,5402,50000
1.63,5228,50000
1.64,5054,50000
1.65,4861,50000
1.66,4684,50000
1.67,4529,50000
1.68,4370,50000
1.69,4207,50000
1.70,4066,50000
1.71,3928,50000
1.72,3810,50000
1.73,3660,50000
1.74,3514,50000
1.75,3390,50000
1.76,3259,50000
1.77,3139,50000
1.78,3057,50000
1.79,2939,50000
1.80,2841,50000
1.81,2752,50000
1.82,2680,50000
1.83,2589,50000
1.84,2501,50000
1.85,2428,50000
1.86,2331,50000
1.87,2218,50000
1.88,2162,50000
1.89,2086,50000
1.90,2010,50000
1.91,1932,50000
1.92,1834,50000
1.93,1747,50000
1.94,1663,50000
1.95,1604,50000
1.96,1540,50000
1.97,1483,50000
1.98,1429,50000
1.99,1371,50000
2.00,1332,50000
2.01,1276,50000
2.02,1239,50000
2.03,1191,50000
2.04,1138,50000
2.05,1102,50000
2.06,1038,50000
2.07,1008,50000
2.08,967,50000
2.09,927,50000
2.10,880,50000
2.11,840,50000
2.12,801,50000
2.13,793,50000
2.14,761,50000
2.15,734,50000
2.16,703,50000
2.17,676,50000
2.18,647,50000
2.19,624,50000
2.20,603,50000
2.21,580,50000
2.22,545,50000
2.23,526,50000
2.24,515,50000
2.25,496,50000
2.26,482,50000
2.27,461,50000
2.28,444,50000
2.29,432,50000
2.30,411,50000
2.31,408,50000
2.32,391,50000
2.33,381,50000
2.34,371,50000
2.35,355,50000
2.36,337,50000
2.37,331,50000
2.38,309,50000
2.39,301,50000
2.40,288,50000
2.41,279,50000
2.42,267,50000
2.43,257,50000
2.44,253,50000
2.45,249,50000
2.46,238,50000
2.47,228,50000
2.48,223,50000
2.49,213,50000
2.50,208,50000
2.51,202,50000
2.52,193,50000
2.53,184,50000
2.54,180,50000
2.55,176,50000
2.56,172,50000
2.57,162,50000
2.58,163,50000
2.59,163,50000
2.60,159,50000
2.61,150,50000
2.62,145,50000
2.63,141,50000
2.64,135,50000
2.65,132,50000
2.66,128,50000
2.67,126,50000
2.68,119,50000
2.69,111,50000
2.70,103,50000
2.71,94,50000
2.72,90,50000
2.73,91,50000
2.74,90,50000
2.75,84,50000
2.76,81,50000
2.77,76,50000
2.78,74,50000
2.79,71,50000
2.80,71,50000
2.81,66,50000
2.82,62,50000
2.83,59,50000
2.84,57,50000
2.85,58,50000
2.86,58,50000
2.87,58,50000
2.88,56,50000
2.89,48,50000
2.90,47,50000
2.91,47,50000
2.92,43,50000
2.93,44,50000
2.94,42,50000
2.95,38,50000
2.96,34,50000
2.97,35,50000
2.98,34,50000
2.99,31,50000
3.00,31,50000
3.01,30,50000
3.02,31,50000
3.03,31,50000
3.04,32,50000
3.05,33,50000
3.06,32,50000
3.07,32,50000
3.08,29,50000
3.09,26,50000
3.10,26,50000
3.11,25,50000
3.12,25,50000
3.13,24,50000
3.14,24,50000
3.15,23,50000
3.16,22,50000
3.17,22,50000
3.18,21,50000
3.19,20,50000
3.20,20,50000
3.21,19,50000
3.22,15,50000
3.23,16,50000
3.24,14,50000
3.25,13,50000
3.26,13,50000
3.27,13,50000
3.28,14,50000
3.29,14,50000
3.30,13,50000
3.31,13,50000
3.32,13,50000
3.33,12,50000
3.34,11,50000
3.35,9,50000
3.36,9,50000
3.37,9,50000
3.38,9,50000
3.39,9,50000
3.40,8,50000
3.41,8,50000
3.42,8,50000
3.43,6,50000
3.44,6,50000
3.45,6,50000
3.46,5,50000
3.47,5,50000
3.48,5,50000
3.49,3,50000
3.50,4,50000
3.51,5,50000
3.52,4,50000
3.53,5,50000
3.54,5,50000
3.55,5,50000
3.56,5,50000
3.57,5,50000
3.58,5,50000
3.59,5,50000
3.60,3,50000
3.61,4,50000
3.62,4,50000
3.63,4,50000
3.64,4,50000
3.65,4,50000
3.66,5,50000
3.67,5,50000
3.68,5,50000
3.69,5,50000
3.70,6,50000
3.71,6,50000
3.72,6,50000
3.73,6,50000
3.74,6,50000
3.75,6,50000
3.76,6,50000
3.77,6,50000
3.78,6,50000
3.79,6,50000
3.80,6,50000
3.81,6,50000
3.82,6,50000
3.83,6,50000
3.84,6,50000
3.85,6,50000
3.86,6,50000
3.87,6,50000
3.88,4,50000
3.89,3,50000
3.90,3,50000
3.91,3,50000
3.92,3,50000
3.93,3,50000
3.94,3,50000
3.95,4,50000
3.96,4,50000
3.97,3,50000
3.98,3,50000
3.99,3,50000
4.00,3,50000
4.01,3,50000
4.02,3,50000
4.03,2,50000
4.04,1,50000
4.05,1,50000
4.06,1,50000
4.07,0,50000
4.08,0,50000
4.09,0,50000
4.10,0,50000
4.11,0,50000
4.12,0,50000
4.13,0,50000
4.14,0,50000
4.15,0,50000
4.16,0,50000
4.17,0,50000
4.18,0,50000
4.19,0,50000
4.20,0,50000
4.21,0,50000
4.22,0,50000
4.23,0,50000
4.24,0,50000
4.25,0,50000
4.26,0,50000
4.27,0,50000
4.28,0,50000
4.29,0,50000
4.30,0,50000
4.31,0,50000
4.32,0,50000
4.33,0,50000
4.34,0,50000
4.35,0,50000
4.36,0,50000
4.37,0,50000
4.38,0,50000
4.39,0,50000
4.40,0,50000
4.41,0,50000
4.42,0,50000
4.43,0,50000
4.44,0,50000
4.45,0,50000
4.46,0,50000
4.47,0,50000
4.48,0,50000
4.49,0,50000
4.50,0,50000
4.51,0,50000
4.52,0,50000
4.53,0,50000
4.54,0,50000
4.55,0,50000
4.56,0,50000
4.57,0,50000
4.58,0,50000
4.59,0,50000
4.60,0,50000
4.61,0,50000
4.62,0,50000
4.63,0,50000
4.64,0,50000
4.65,0,50000
4.66,0,50000
4.67,0,50000
4.68,0,50000
4.69,0,50000
4.70,0,50000
4.71,0,50000
4.72,0,50000
4.73,0,50000
4.74,0,50000
4.75,0,50000
4.76,0,50000
4.77,0,50000
4.78,0,50000
4.79,0,50000
4.80,0,50000
4.81,0,50000
4.82,0,50000
4.83,0,50000
4.84,0,50000
4.85,0,50000
4.86,0,50000
4.87,0,50000
4.88,0,50000
4.89,0,50000
4.90,0,50000
4.91,0,50000
4.92,0,50000
4.93,0,50000
4.94,0,50000
4.95,0,50000
4.96,0,50000
4.97,0,50000
4.98,0,50000
4.99,0,50000
5.00,0,50000
5.01,0,50000
5.02,0,50000
5.03,0,50000
5.04,0,50000
5.05,0,50000
5.06,0,50000
5.07,0,50000
5.08,0,50000
5.09,0,50000
5.10,0,50000
5.11,0,50000
5.12,0,50000
5.13,0,50000
5.14,1,50000
5.15,1,50000
5.16,1,50000
5.17,1,50000
5.18,1,50000
5.19,1,50000
5.20,1,50000
5.21,1,50000
5.22,1,50000
5.23,1,50000
5.24,1,50000
5.25,1,50000
5.26,1,50000
5.27,1,50000
5.28,1,50000
5.29,1,50000
5.30,1,50000
5.31,0,50000
5.32,0,50000
5.33,0,50000
5.34,0,50000
5.35,0,50000
5.36,0,50000
5.37,0,50000
5.38,0,50000
5.39,0,50000
5.40,0,50000
5.41,0,50000
5.42,0,50000
5.43,0,50000
5.44,0,50000
5.45,0,50000
5.46,0,50000
5.47,0,50000
5.48,0,50000
5.49,0,50000
5.50,0,50000
5.51,0,50000
5.52,0,50000
5.53,0,50000
5.54,0,50000
5.55,0,50000
5.56,0,50000
5.57,0,50000
5.58,0,50000
5.59,0,50000
5.60,0,50000
5.61,0,50000
5.62,0,50000
5.63,0,50000
5.64,0,50000
5.65,0,50000
5.66,0,50000
5.67,0,50000
5.68,0,50000
5.69,0,50000
5.70,0,50000
5.71,0,50000
5.72,0,50000
5.73,0,50000
5.74,0,50000
5.75,0,50000
5.76,0,50000
5.77,0,50000
5.78,0,50000
5.79,0,50000
5.80,0,50000
5.81,0,50000
5.82,0,50000
5.83,0,50000
5.84,0,50000
5.85,0,50000
5.86,0,50000
5.87,0,50000
5.88,0,50000
5.89,0,50000
5.90,0,50000
5.91,0,50000
5.92,0,50000
5.93,0,50000
5.94,0,50000
5.95,0,50000
5.96,0,50000
5.97,0,50000
5.98,0,50000
5.99,0,50000
6.00,0,50000
6.01,0,50000
6.02,0,50000
6.03,0,50000
6.04,0,50000
6.05,0,50000
6.06,0,50000
6.07,0,50000
6.08,0,50000
6.09,0,50000
6.10,0,50000
6.11,0,50000
6.12,0,50000
6.13,0,50000
6.14,0,50000
6.15,0,50000
6.16,0,50000
6.17,0,50000
6.18,0,50000
6.19,0,50000
6.20,0,50000
6.21,0,50000
6.22,0,50000
6.23,0,50000
6.24,0,50000
6.25,0,50000
6.26,0,50000
6.27,0,50000
6.28,0,50000
6.29,0,50000
6.30,0,50000
6.31,0,50000
6.32,0,50000
6.33,0,50000
6.34,0,50000
6.35,0,50000
6.36,0,50000
6.37,0,50000
6.38,0,50000
6.39,0,50000
6.40,0,50000
6.41,0,50000
6.42,0,50000
6.43,0,50000
6.44,0,50000
6.45,0,50000
6.46,0,50000
6.47,0,50000
6.48,0,50000
6.49,0,50000
6.50,0,50000
6.51,0,50000
6.52,0,50000
6.53,0,50000
6.54,0,50000
6.55,0,50000
6.56,0,50000
6.57,0,50000
6.58,0,50000
6.59,0,50000
6.60,0,50000
6.61,0,50000
6.62,0,50000
6.63,0,50000
6.64,0,50000
6.65,0,50000
6.66,0,50000
6.67,0,50000
6.68,0,50000
6.69,0,50000
6.70,0,50000
6.71,0,50000
6.72,0,50000
6.73,0,50000
6.74,0,50000
6.75,0,50000
6.76,0,50000
6.77,0,50000
6.78,0,50000
6.79,0,50000
6.80,0,50000
6.81,0,50000
6.82,0,50000
6.83,0,50000
6.84,0,50000
6.85,0,50000
6.86,0,50000
6.87,0,50000
6.88,0,50000
6.89,0,50000
6.90,0,50000
6.91,0,50000
6.92,0,50000
6.93,0,50000
6.94,0,50000
6.95,0,50000
6.96,0,50000
6.97,0,50000
6.98,0,50000
6.99,0,50000
7.00,0,50000


==> data/n21_d0.4_N200000.csv <==
r,F_exact,N
0.10,200000,200000
0.20,200000,200000
0.25,200000,200000
0.26,200000,200000
0.27,200000,200000
0.28,200000,200000
0.29,200000,200000
0.30,200000,200000
0.31,200000,200000
0.32,200000,200000
0.33,200000,200000
0.34,200000,200000
0.35,200000,200000
0.36,200000,200000
0.37,200000,200000
0.38,200000,200000
0.39,200000,200000
0.40,200000,200000
0.41,200000,200000
0.42,200000,200000
0.43,200000,200000
0.44,200000,200000
0.45,200000,200000
0.46,200000,200000
0.47,200000,200000
0.48,200000,200000
0.49,200000,200000
0.50,200000,200000
0.51,200000,200000
0.52,200000,200000
0.53,200000,200000
0.54,200000,200000
0.55,200000,200000
0.56,200000,200000
0.57,200000,200000
0.58,200000,200000
0.59,200000,200000
0.60,200000,200000
0.61,200000,200000
0.62,200000,200000
0.63,199999,200000
0.64,199999,200000
0.65,199999,200000
0.66,199999,200000
0.67,199999,200000
0.68,199997,200000
0.69,199995,200000
0.70,199994,200000
0.71,199993,200000
0.72,199989,200000
0.73,199986,200000
0.74,199981,200000
0.75,199974,200000
0.76,199966,200000
0.77,199953,200000
0.78,199937,200000
0.79,199917,200000
0.80,199889,200000
0.81,199860,200000
0.82,199834,200000
0.83,199808,200000
0.84,199771,200000
0.85,199744,200000
0.86,199704,200000
0.87,199648,200000
0.88,199597,200000
0.89,199529,200000
0.90,199455,200000
0.91,199362,200000
0.92,199256,200000
0.93,199154,200000
0.94,199062,200000
0.95,198928,200000
0.96,198799,200000
0.97,198647,200000
0.98,198452,200000
0.99,198292,200000
1.00,198074,200000
1.01,197889,200000
1.02,197670,200000
1.03,197422,200000
1.04,197157,200000
1.05,196931,200000
1.06,196652,200000
1.07,196341,200000
1.08,196001,200000
1.09,195652,200000
1.10,195283,200000
1.11,194887,200000
1.12,194470,200000
1.13,194022,200000
1.14,193569,200000
1.15,193075,200000
1.16,192588,200000
1.17,192098,200000
1.18,191518,200000
1.19,190975,200000
1.20,190382,200000
1.21,189781,200000
1.22,189129,200000
1.23,188481,200000
1.24,187771,200000
1.25,187077,200000
1.26,186352,200000
1.27,185607,200000
1.28,184859,200000
1.29,184034,200000
1.30,183257,200000
1.31,182409,200000
1.32,181551,200000
1.33,180667,200000
1.34,179714,200000
1.35,178822,200000
1.36,177884,200000
1.37,176860,200000
1.38,175867,200000
1.39,174845,200000
1.40,173833,200000
1.41,172789,200000
1.42,171764,200000
1.43,170702,200000
1.44,169651,200000
1.45,168547,200000
1.46,167380,200000
1.47,166204,200000
1.48,165004,200000
1.49,163807,200000
1.50,162637,200000
1.60,150043,200000
1.70,136794,200000
1.80,123524,200000
1.90,110432,200000
2.00,97773,200000
2.10,85823,200000
2.20,75136,200000
2.30,65427,200000
2.40,56631,200000
2.50,48848,200000
2.60,42106,200000
2.70,36122,200000
2.80,31159,200000
2.90,26648,200000
3.00,22890,200000
3.05,21229,200000
3.10,19671,200000
3.15,18201,200000
3.20,16843,200000
3.25,15666,200000
3.30,14556,200000
3.35,13472,200000
3.40,12463,200000
3.45,11559,200000
3.50,10719,200000
3.55,9973,200000
3.60,9218,200000
3.65,8537,200000
3.70,7920,200000
3.75,7375,200000
3.80,6814,200000
3.85,6366,200000
3.90,6001,200000
3.95,5595,200000
4.00,5233,200000
4.10,4607,200000
4.20,3970,200000
4.30,3447,200000
4.40,3048,200000
4.50,2684,200000
4.60,2323,200000
4.70,2061,200000
4.80,1830,200000
4.90,1620,200000
5.00,1445,200000
5.10,1265,200000
5.20,1163,200000
5.30,1039,200000
5.40,920,200000
5.50,828,200000
5.60,737,200000
5.70,677,200000
5.80,605,200000
5.90,540,200000
6.00,497,200000
6.10,453,200000
6.20,411,200000
6.30,383,200000
6.40,342,200000
6.50,306,200000
6.60,293,200000
6.70,268,200000
6.80,251,200000
6.90,243,200000
7.00,221,200000


==> data/n21_lns_N200000.csv <==
r,F_exact,N
0.10,200000,200000
0.20,200000,200000
0.25,199999,200000
0.26,199999,200000
0.27,199999,200000
0.28,199999,200000
0.29,199998,200000
0.30,199996,200000
0.31,199987,200000
0.32,199980,200000
0.33,199954,200000
0.34,199929,200000
0.35,199881,200000
0.36,199812,200000
0.37,199734,200000
0.38,199626,200000
0.39,199467,200000
0.40,199289,200000
0.41,199035,200000
0.42,198753,200000
0.43,198420,200000
0.44,198048,200000
0.45,197594,200000
0.46,197055,200000
0.47,196435,200000
0.48,195716,200000
0.49,194912,200000
0.50,193991,200000
0.51,192925,200000
0.52,191746,200000
0.53,190415,200000
0.54,189033,200000
0.55,187498,200000
0.56,185875,200000
0.57,184127,200000
0.58,182233,200000
0.59,180224,200000
0.60,178015,200000
0.61,175692,200000
0.62,173201,200000
0.63,170723,200000
0.64,168178,200000
0.65,165449,200000
0.66,162643,200000
0.67,159680,200000
0.68,156639,200000
0.69,153623,200000
0.70,150462,200000
0.71,147342,200000
0.72,144108,200000
0.73,140777,200000
0.74,137281,200000
0.75,133818,200000
0.76,130367,200000
0.77,126918,200000
0.78,123345,200000
0.79,119887,200000
0.80,116565,200000
0.81,113007,200000
0.82,109571,200000
0.83,106243,200000
0.84,102897,200000
0.85,99497,200000
0.86,96144,200000
0.87,92841,200000
0.88,89673,200000
0.89,86437,200000
0.90,83371,200000
0.91,80276,200000
0.92,77300,200000
0.93,74290,200000
0.94,71324,200000
0.95,68519,200000
0.96,65746,200000
0.97,63153,200000
0.98,60579,200000
0.99,58062,200000
1.00,55568,200000
1.01,53268,200000
1.02,51065,200000
1.03,48855,200000
1.04,46724,200000
1.05,44729,200000
1.06,42753,200000
1.07,40814,200000
1.08,38947,200000
1.09,37182,200000
1.10,35477,200000
1.11,33820,200000
1.12,32334,200000
1.13,30906,200000
1.14,29432,200000
1.15,28117,200000
1.16,26727,200000
1.17,25463,200000
1.18,24246,200000
1.19,23076,200000
1.20,21967,200000
1.21,20820,200000
1.22,19740,200000
1.23,18792,200000
1.24,17938,200000
1.25,17095,200000
1.26,16217,200000
1.27,15363,200000
1.28,14629,200000
1.29,13907,200000
1.30,13181,200000
1.31,12513,200000
1.32,11847,200000
1.33,11254,200000
1.34,10696,200000
1.35,10119,200000
1.36,9621,200000
1.37,9069,200000
1.38,8612,200000
1.39,8186,200000
1.40,7790,200000
1.41,7384,200000
1.42,6988,200000
1.43,6608,200000
1.44,6274,200000
1.45,5975,200000
1.46,5625,200000
1.47,5307,200000
1.48,5056,200000
1.49,4810,200000
1.50,4532,200000
1.60,2710,200000
1.70,1557,200000
1.80,917,200000
1.90,553,200000
2.00,325,200000
2.10,200,200000
2.20,117,200000
2.30,67,200000
2.40,50,200000
2.50,32,200000
2.60,15,200000
2.70,7,200000
2.80,6,200000
2.90,4,200000
3.00,3,200000
3.05,3,200000
3.10,1,200000
3.15,1,200000
3.20,1,200000
3.25,1,200000
3.30,1,200000
3.35,0,200000
3.40,0,200000
3.45,0,200000
3.50,0,200000
3.55,0,200000
3.60,0,200000
3.65,0,200000
3.70,0,200000
3.75,0,200000
3.80,0,200000
3.85,0,200000
3.90,0,200000
3.95,0,200000
4.00,0,200000


==> data/n21_lns_N50000.csv <==
r,AOD_exact,N
0.01,50000,50000
0.02,50000,50000
0.03,50000,50000
0.04,50000,50000
0.05,50000,50000
0.06,50000,50000
0.07,50000,50000
0.08,50000,50000
0.09,50000,50000
0.10,50000,50000
0.11,50000,50000
0.12,50000,50000
0.13,50000,50000
0.14,50000,50000
0.15,50000,50000
0.16,50000,50000
0.17,50000,50000
0.18,50000,50000
0.19,50000,50000
0.20,50000,50000
0.21,50000,50000
0.22,50000,50000
0.23,50000,50000
0.24,50000,50000
0.25,50000,50000
0.26,50000,50000
0.27,50000,50000
0.28,50000,50000
0.29,50000,50000
0.30,50000,50000
0.31,50000,50000
0.32,50000,50000
0.33,50000,50000
0.34,50000,50000
0.35,50000,50000
0.36,50000,50000
0.37,50000,50000
0.38,50000,50000
0.39,50000,50000
0.40,50000,50000
0.41,50000,50000
0.42,49999,50000
0.43,49998,50000
0.44,49997,50000
0.45,49994,50000
0.46,49994,50000
0.47,49993,50000
0.48,49989,50000
0.49,49983,50000
0.50,49978,50000
0.51,49970,50000
0.52,49959,50000
0.53,49952,50000
0.54,49933,50000
0.55,49907,50000
0.56,49875,50000
0.57,49829,50000
0.58,49771,50000
0.59,49725,50000
0.60,49659,50000
0.61,49566,50000
0.62,49466,50000
0.63,49336,50000
0.64,49197,50000
0.65,49047,50000
0.66,48872,50000
0.67,48694,50000
0.68,48479,50000
0.69,48250,50000
0.70,47964,50000
0.71,47670,50000
0.72,47316,50000
0.73,46974,50000
0.74,46597,50000
0.75,46178,50000
0.76,45729,50000
0.77,45243,50000
0.78,44724,50000
0.79,44176,50000
0.80,43638,50000
0.81,43071,50000
0.82,42471,50000
0.83,41841,50000
0.84,41175,50000
0.85,40523,50000
0.86,39783,50000
0.87,39092,50000
0.88,38332,50000
0.89,37622,50000
0.90,36783,50000
0.91,36015,50000
0.92,35242,50000
0.93,34438,50000
0.94,33615,50000
0.95,32789,50000
0.96,31961,50000
0.97,31076,50000
0.98,30270,50000
0.99,29439,50000
1.00,28657,50000
1.01,27751,50000
1.02,26933,50000
1.03,26151,50000
1.04,25336,50000
1.05,24477,50000
1.06,23622,50000
1.07,22867,50000
1.08,22154,50000
1.09,21434,50000
1.10,20738,50000
1.11,19991,50000
1.12,19236,50000
1.13,18560,50000
1.14,17941,50000
1.15,17332,50000
1.16,16681,50000
1.17,16010,50000
1.18,15428,50000
1.19,14870,50000
1.20,14269,50000
1.21,13669,50000
1.22,13148,50000
1.23,12596,50000
1.24,12023,50000
1.25,11520,50000
1.26,11034,50000
1.27,10554,50000
1.28,10085,50000
1.29,9670,50000
1.30,9292,50000
1.31,8896,50000
1.32,8546,50000
1.33,8175,50000
1.34,7811,50000
1.35,7494,50000
1.36,7126,50000
1.37,6815,50000
1.38,6520,50000
1.39,6220,50000
1.40,5945,50000
1.41,5659,50000
1.42,5357,50000
1.43,5109,50000
1.44,4866,50000
1.45,4606,50000
1.46,4374,50000
1.47,4166,50000
1.48,3973,50000
1.49,3771,50000
1.50,3569,50000
1.51,3420,50000
1.52,3258,50000
1.53,3096,50000
1.54,2948,50000
1.55,2813,50000
1.56,2662,50000
1.57,2542,50000
1.58,2404,50000
1.59,2271,50000
1.60,2138,50000
1.61,2032,50000
1.62,1919,50000
1.63,1826,50000
1.64,1740,50000
1.65,1665,50000
1.66,1579,50000
1.67,1487,50000
1.68,1426,50000
1.69,1361,50000
1.70,1281,50000
1.71,1217,50000
1.72,1161,50000
1.73,1094,50000
1.74,1033,50000
1.75,979,50000
1.76,920,50000
1.77,850,50000
1.78,806,50000
1.79,769,50000
1.80,728,50000
1.81,699,50000
1.82,663,50000
1.83,622,50000
1.84,590,50000
1.85,559,50000
1.86,524,50000
1.87,498,50000
1.88,478,50000
1.89,439,50000
1.90,400,50000
1.91,376,50000
1.92,361,50000
1.93,338,50000
1.94,317,50000
1.95,303,50000
1.96,286,50000
1.97,271,50000
1.98,256,50000
1.99,241,50000
2.00,234,50000
2.01,213,50000
2.02,204,50000
2.03,196,50000
2.04,183,50000
2.05,173,50000
2.06,162,50000
2.07,158,50000
2.08,157,50000
2.09,154,50000
2.10,145,50000
2.11,136,50000
2.12,120,50000
2.13,113,50000
2.14,107,50000
2.15,104,50000
2.16,89,50000
2.17,81,50000
2.18,78,50000
2.19,71,50000
2.20,64,50000
2.21,59,50000
2.22,53,50000
2.23,52,50000
2.24,54,50000
2.25,54,50000
2.26,52,50000
2.27,56,50000
2.28,54,50000
2.29,53,50000
2.30,52,50000
2.31,47,50000
2.32,47,50000
2.33,43,50000
2.34,41,50000
2.35,39,50000
2.36,38,50000
2.37,36,50000
2.38,32,50000
2.39,30,50000
2.40,31,50000
2.41,29,50000
2.42,27,50000
2.43,26,50000
2.44,24,50000
2.45,25,50000
2.46,24,50000
2.47,23,50000
2.48,22,50000
2.49,22,50000
2.50,21,50000
2.51,19,50000
2.52,19,50000
2.53,18,50000
2.54,18,50000
2.55,17,50000
2.56,17,50000
2.57,16,50000
2.58,15,50000
2.59,14,50000
2.60,13,50000
2.61,11,50000
2.62,11,50000
2.63,10,50000
2.64,10,50000
2.65,9,50000
2.66,10,50000
2.67,10,50000
2.68,9,50000
2.69,8,50000
2.70,9,50000
2.71,9,50000
2.72,9,50000
2.73,9,50000
2.74,8,50000
2.75,8,50000
2.76,7,50000
2.77,6,50000
2.78,6,50000
2.79,6,50000
2.80,6,50000
2.81,6,50000
2.82,5,50000
2.83,5,50000
2.84,5,50000
2.85,5,50000
2.86,5,50000
2.87,5,50000
2.88,5,50000
2.89,5,50000
2.90,4,50000
2.91,4,50000
2.92,4,50000
2.93,3,50000
2.94,2,50000
2.95,2,50000
2.96,2,50000
2.97,3,50000
2.98,2,50000
2.99,2,50000
3.00,2,50000
3.01,1,50000
3.02,1,50000
3.03,0,50000
3.04,0,50000
3.05,0,50000
3.06,0,50000
3.07,0,50000
3.08,0,50000
3.09,0,50000
3.10,0,50000
3.11,0,50000
3.12,0,50000
3.13,0,50000
3.14,0,50000
3.15,0,50000
3.16,0,50000
3.17,0,50000
3.18,0,50000
3.19,0,50000
3.20,0,50000
3.21,0,50000
3.22,0,50000
3.23,0,50000
3.24,0,50000
3.25,0,50000
3.26,0,50000
3.27,0,50000
3.28,0,50000
3.29,0,50000
3.30,0,50000
3.31,0,50000
3.32,0,50000
3.33,0,50000
3.34,0,50000
3.35,0,50000
3.36,0,50000
3.37,0,50000
3.38,0,50000
3.39,0,50000
3.40,0,50000
3.41,0,50000
3.42,0,50000
3.43,0,50000
3.44,0,50000
3.45,0,50000
3.46,0,50000
3.47,0,50000
3.48,0,50000
3.49,0,50000
3.50,0,50000
3.51,0,50000
3.52,0,50000
3.53,0,50000
3.54,0,50000
3.55,0,50000
3.56,0,50000
3.57,0,50000
3.58,0,50000
3.59,0,50000
3.60,0,50000
3.61,0,50000
3.62,0,50000
3.63,0,50000
3.64,0,50000
3.65,0,50000
3.66,0,50000
3.67,0,50000
3.68,0,50000
3.69,0,50000
3.70,0,50000
3.71,0,50000
3.72,0,50000
3.73,0,50000
3.74,0,50000
3.75,0,50000
3.76,0,50000
3.77,0,50000
3.78,0,50000
3.79,0,50000
3.80,0,50000
3.81,0,50000
3.82,0,50000
3.83,0,50000
3.84,0,50000
3.85,0,50000
3.86,0,50000
3.87,0,50000
3.88,0,50000
3.89,0,50000
3.90,0,50000
3.91,0,50000
3.92,0,50000
3.93,0,50000
3.94,0,50000
3.95,0,50000
3.96,0,50000
3.97,0,50000
3.98,0,50000
3.99,0,50000
4.00,0,50000
4.01,0,50000
4.02,0,50000
4.03,0,50000
4.04,0,50000
4.05,0,50000
4.06,0,50000
4.07,0,50000
4.08,0,50000
4.09,0,50000
4.10,0,50000
4.11,0,50000
4.12,0,50000
4.13,0,50000
4.14,0,50000
4.15,0,50000
4.16,0,50000
4.17,0,50000
4.18,0,50000
4.19,0,50000
4.20,0,50000
4.21,0,50000
4.22,0,50000
4.23,0,50000
4.24,0,50000
4.25,0,50000
4.26,0,50000
4.27,0,50000
4.28,0,50000
4.29,0,50000
4.30,0,50000
4.31,0,50000
4.32,0,50000
4.33,0,50000
4.34,0,50000
4.35,0,50000
4.36,0,50000
4.37,0,50000
4.38,0,50000
4.39,0,50000
4.40,0,50000
4.41,0,50000
4.42,0,50000
4.43,0,50000
4.44,0,50000
4.45,0,50000
4.46,0,50000
4.47,0,50000
4.48,0,50000
4.49,0,50000
4.50,0,50000
4.51,0,50000
4.52,0,50000
4.53,0,50000
4.54,0,50000
4.55,0,50000
4.56,0,50000
4.57,0,50000
4.58,0,50000
4.59,0,50000
4.60,0,50000
4.61,0,50000
4.62,0,50000
4.63,0,50000
4.64,0,50000
4.65,0,50000
4.66,0,50000
4.67,0,50000
4.68,0,50000
4.69,0,50000
4.70,0,50000
4.71,0,50000
4.72,0,50000
4.73,0,50000
4.74,0,50000
4.75,0,50000
4.76,0,50000
4.77,0,50000
4.78,0,50000
4.79,0,50000
4.80,0,50000
4.81,0,50000
4.82,0,50000
4.83,0,50000
4.84,0,50000
4.85,0,50000
4.86,0,50000
4.87,0,50000
4.88,0,50000
4.89,0,50000
4.90,0,50000
4.91,0,50000
4.92,0,50000
4.93,0,50000
4.94,0,50000
4.95,0,50000
4.96,0,50000
4.97,0,50000
4.98,0,50000
4.99,0,50000
5.00,0,50000
5.01,0,50000
5.02,0,50000
5.03,0,50000
5.04,0,50000
5.05,0,50000
5.06,0,50000
5.07,0,50000
5.08,0,50000
5.09,0,50000
5.10,0,50000
5.11,0,50000
5.12,0,50000
5.13,0,50000
5.14,0,50000
5.15,0,50000
5.16,0,50000
5.17,0,50000
5.18,0,50000
5.19,0,50000
5.20,0,50000
5.21,0,50000
5.22,0,50000
5.23,0,50000
5.24,0,50000
5.25,0,50000
5.26,0,50000
5.27,0,50000
5.28,0,50000
5.29,0,50000
5.30,0,50000
5.31,0,50000
5.32,0,50000
5.33,0,50000
5.34,0,50000
5.35,0,50000
5.36,0,50000
5.37,0,50000
5.38,0,50000
5.39,0,50000
5.40,0,50000
5.41,0,50000
5.42,0,50000
5.43,0,50000
5.44,0,50000
5.45,0,50000
5.46,0,50000
5.47,0,50000
5.48,0,50000
5.49,0,50000
5.50,0,50000
5.51,0,50000
5.52,0,50000
5.53,0,50000
5.54,0,50000
5.55,0,50000
5.56,0,50000
5.57,0,50000
5.58,0,50000
5.59,0,50000
5.60,0,50000
5.61,0,50000
5.62,0,50000
5.63,0,50000
5.64,0,50000
5.65,0,50000
5.66,0,50000
5.67,0,50000
5.68,0,50000
5.69,0,50000
5.70,0,50000
5.71,0,50000
5.72,0,50000
5.73,0,50000
5.74,0,50000
5.75,0,50000
5.76,0,50000
5.77,0,50000
5.78,0,50000
5.79,0,50000
5.80,0,50000
5.81,0,50000
5.82,0,50000
5.83,0,50000
5.84,0,50000
5.85,0,50000
5.86,0,50000
5.87,0,50000
5.88,0,50000
5.89,0,50000
5.90,0,50000
5.91,0,50000
5.92,0,50000
5.93,0,50000
5.94,0,50000
5.95,0,50000
5.96,0,50000
5.97,0,50000
5.98,0,50000
5.99,0,50000
6.00,0,50000
6.01,0,50000
6.02,0,50000
6.03,0,50000
6.04,0,50000
6.05,0,50000
6.06,0,50000
6.07,0,50000
6.08,0,50000
6.09,0,50000
6.10,0,50000
6.11,0,50000
6.12,0,50000
6.13,0,50000
6.14,0,50000
6.15,0,50000
6.16,0,50000
6.17,0,50000
6.18,0,50000
6.19,0,50000
6.20,0,50000
6.21,0,50000
6.22,0,50000
6.23,0,50000
6.24,0,50000
6.25,0,50000
6.26,0,50000
6.27,0,50000
6.28,0,50000
6.29,0,50000
6.30,0,50000
6.31,0,50000
6.32,0,50000
6.33,0,50000
6.34,0,50000
6.35,0,50000
6.36,0,50000
6.37,0,50000
6.38,0,50000
6.39,0,50000
6.40,0,50000
6.41,0,50000
6.42,0,50000
6.43,0,50000
6.44,0,50000
6.45,0,50000
6.46,0,50000
6.47,0,50000
6.48,0,50000
6.49,0,50000
6.50,0,50000
6.51,0,50000
6.52,0,50000
6.53,0,50000
6.54,0,50000
6.55,0,50000
6.56,0,50000
6.57,0,50000
6.58,0,50000
6.59,0,50000
6.60,0,50000
6.61,0,50000
6.62,0,50000
6.63,0,50000
6.64,0,50000
6.65,0,50000
6.66,0,50000
6.67,0,50000
6.68,0,50000
6.69,0,50000
6.70,0,50000
6.71,0,50000
6.72,0,50000
6.73,0,50000
6.74,0,50000
6.75,0,50000
6.76,0,50000
6.77,0,50000
6.78,0,50000
6.79,0,50000
6.80,0,50000
6.81,0,50000
6.82,0,50000
6.83,0,50000
6.84,0,50000
6.85,0,50000
6.86,0,50000
6.87,0,50000
6.88,0,50000
6.89,0,50000
6.90,0,50000
6.91,0,50000
6.92,0,50000
6.93,0,50000
6.94,0,50000
6.95,0,50000
6.96,0,50000
6.97,0,50000
6.98,0,50000
6.99,0,50000
7.00,0,50000


==> data/n31_d0.4_N200000.csv <==
r,F_exact,N
0.10,200000,200000
0.20,200000,200000
0.25,200000,200000
0.26,200000,200000
0.27,200000,200000
0.28,200000,200000
0.29,200000,200000
0.30,200000,200000
0.31,200000,200000
0.32,200000,200000
0.33,200000,200000
0.34,200000,200000
0.35,200000,200000
0.36,200000,200000
0.37,200000,200000
0.38,200000,200000
0.39,200000,200000
0.40,200000,200000
0.41,200000,200000
0.42,200000,200000
0.43,200000,200000
0.44,200000,200000
0.45,200000,200000
0.46,200000,200000
0.47,200000,200000
0.48,199999,200000
0.49,199999,200000
0.50,199999,200000
0.51,199998,200000
0.52,199998,200000
0.53,199998,200000
0.54,199998,200000
0.55,199997,200000
0.56,199997,200000
0.57,199996,200000
0.58,199995,200000
0.59,199991,200000
0.60,199984,200000
0.61,199978,200000
0.62,199966,200000
0.63,199958,200000
0.64,199936,200000
0.65,199922,200000
0.66,199905,200000
0.67,199879,200000
0.68,199842,200000
0.69,199803,200000
0.70,199764,200000
0.71,199713,200000
0.72,199665,200000
0.73,199606,200000
0.74,199509,200000
0.75,199421,200000
0.76,199310,200000
0.77,199188,200000
0.78,199060,200000
0.79,198903,200000
0.80,198727,200000
0.81,198506,200000
0.82,198234,200000
0.83,197985,200000
0.84,197710,200000
0.85,197411,200000
0.86,197087,200000
0.87,196743,200000
0.88,196311,200000
0.89,195884,200000
0.90,195457,200000
0.91,195009,200000
0.92,194547,200000
0.93,193928,200000
0.94,193318,200000
0.95,192686,200000
0.96,192042,200000
0.97,191307,200000
0.98,190549,200000
0.99,189761,200000
1.00,188906,200000
1.01,188050,200000
1.02,187141,200000
1.03,186215,200000
1.04,185199,200000
1.05,184077,200000
1.06,182995,200000
1.07,181879,200000
1.08,180650,200000
1.09,179392,200000
1.10,178192,200000
1.11,176863,200000
1.12,175590,200000
1.13,174233,200000
1.14,172860,200000
1.15,171416,200000
1.16,169968,200000
1.17,168468,200000
1.18,166940,200000
1.19,165313,200000
1.20,163740,200000
1.21,162102,200000
1.22,160449,200000
1.23,158802,200000
1.24,157063,200000
1.25,155334,200000
1.26,153566,200000
1.27,151864,200000
1.28,150067,200000
1.29,148177,200000
1.30,146372,200000
1.31,144482,200000
1.32,142608,200000
1.33,140618,200000
1.34,138810,200000
1.35,136977,200000
1.36,135067,200000
1.37,133157,200000
1.38,131236,200000
1.39,129317,200000
1.40,127380,200000
1.41,125534,200000
1.42,123547,200000
1.43,121695,200000
1.44,119755,200000
1.45,117813,200000
1.46,115941,200000
1.47,114075,200000
1.48,112249,200000
1.49,110444,200000
1.50,108589,200000
1.60,90776,200000
1.70,74831,200000
1.80,60660,200000
1.90,48802,200000
2.00,38611,200000
2.10,30664,200000
2.20,24091,200000
2.30,18802,200000
2.40,14712,200000
2.50,11475,200000
2.60,8981,200000
2.70,7108,200000
2.80,5660,200000
2.90,4455,200000
3.00,3531,200000
3.05,3157,200000
3.10,2826,200000
3.15,2527,200000
3.20,2243,200000
3.25,1990,200000
3.30,1801,200000
3.35,1626,200000
3.40,1458,200000
3.45,1305,200000
3.50,1171,200000
3.55,1043,200000
3.60,943,200000
3.65,866,200000
3.70,794,200000
3.75,717,200000
3.80,644,200000
3.85,580,200000
3.90,528,200000
3.95,469,200000
4.00,430,200000
4.10,346,200000
4.20,271,200000
4.30,233,200000
4.40,192,200000
4.50,161,200000
4.60,143,200000
4.70,116,200000
4.80,94,200000
4.90,79,200000
5.00,70,200000
5.10,60,200000
5.20,53,200000
5.30,43,200000
5.40,39,200000
5.50,34,200000
5.60,32,200000
5.70,28,200000
5.80,25,200000
5.90,23,200000
6.00,20,200000
6.10,17,200000
6.20,17,200000
6.30,18,200000
6.40,16,200000
6.50,15,200000
6.60,14,200000
6.70,11,200000
6.80,10,200000
6.90,9,200000
7.00,8,200000


==> data/n31_lns_N200000.csv <==
r,F_exact,N
0.10,200000,200000
0.20,200000,200000
0.25,199990,200000
0.26,199983,200000
0.27,199964,200000
0.28,199943,200000
0.29,199905,200000
0.30,199842,200000
0.31,199729,200000
0.32,199584,200000
0.33,199380,200000
0.34,199072,200000
0.35,198733,200000
0.36,198252,200000
0.37,197693,200000
0.38,196906,200000
0.39,196014,200000
0.40,195017,200000
0.41,193859,200000
0.42,192424,200000
0.43,190767,200000
0.44,188922,200000
0.45,186792,200000
0.46,184493,200000
0.47,181957,200000
0.48,179109,200000
0.49,176040,200000
0.50,172771,200000
0.51,169178,200000
0.52,165495,200000
0.53,161563,200000
0.54,157464,200000
0.55,153166,200000
0.56,148745,200000
0.57,144196,200000
0.58,139461,200000
0.59,134766,200000
0.60,129812,200000
0.61,124864,200000
0.62,119821,200000
0.63,114938,200000
0.64,109985,200000
0.65,104963,200000
0.66,99941,200000
0.67,95171,200000
0.68,90448,200000
0.69,85851,200000
0.70,81188,200000
0.71,76826,200000
0.72,72683,200000
0.73,68541,200000
0.74,64540,200000
0.75,60682,200000
0.76,56911,200000
0.77,53361,200000
0.78,49993,200000
0.79,46846,200000
0.80,43783,200000
0.81,40839,200000
0.82,38012,200000
0.83,35426,200000
0.84,32898,200000
0.85,30587,200000
0.86,28435,200000
0.87,26434,200000
0.88,24535,200000
0.89,22716,200000
0.90,20987,200000
0.91,19374,200000
0.92,17844,200000
0.93,16482,200000
0.94,15153,200000
0.95,13927,200000
0.96,12830,200000
0.97,11845,200000
0.98,10895,200000
0.99,9974,200000
1.00,9161,200000
1.01,8414,200000
1.02,7704,200000
1.03,7045,200000
1.04,6468,200000
1.05,5926,200000
1.06,5416,200000
1.07,4947,200000
1.08,4517,200000
1.09,4126,200000
1.10,3796,200000
1.11,3464,200000
1.12,3176,200000
1.13,2906,200000
1.14,2630,200000
1.15,2394,200000
1.16,2192,200000
1.17,1987,200000
1.18,1812,200000
1.19,1657,200000
1.20,1504,200000
1.21,1385,200000
1.22,1269,200000
1.23,1157,200000
1.24,1044,200000
1.25,946,200000
1.26,853,200000
1.27,764,200000
1.28,696,200000
1.29,626,200000
1.30,580,200000
1.31,521,200000
1.32,485,200000
1.33,445,200000
1.34,403,200000
1.35,367,200000
1.36,330,200000
1.37,304,200000
1.38,266,200000
1.39,248,200000
1.40,230,200000
1.41,209,200000
1.42,192,200000
1.43,179,200000
1.44,160,200000
1.45,145,200000
1.46,137,200000
1.47,127,200000
1.48,115,200000
1.49,109,200000
1.50,100,200000
1.60,39,200000
1.70,13,200000
1.80,3,200000
1.90,2,200000
2.00,1,200000
2.10,1,200000
2.20,0,200000
2.30,0,200000
2.40,0,200000
2.50,0,200000
2.60,0,200000
2.70,0,200000
2.80,0,200000
2.90,0,200000
3.00,0,200000
3.05,0,200000
3.10,0,200000
3.15,0,200000
3.20,0,200000
3.25,0,200000
3.30,0,200000
3.35,0,200000
3.40,0,200000
3.45,0,200000
3.50,0,200000
3.55,0,200000
3.60,0,200000
3.65,0,200000
3.70,0,200000
3.75,0,200000
3.80,0,200000
3.85,0,200000
3.90,0,200000
3.95,0,200000
4.00,0,200000


==> data/n31_lns_N50000.csv <==
r,AOD_exact,N
0.01,50000,50000
0.02,50000,50000
0.03,50000,50000
0.04,50000,50000
0.05,50000,50000
0.06,50000,50000
0.07,50000,50000
0.08,50000,50000
0.09,50000,50000
0.10,50000,50000
0.11,50000,50000
0.12,50000,50000
0.13,50000,50000
0.14,50000,50000
0.15,50000,50000
0.16,50000,50000
0.17,50000,50000
0.18,50000,50000
0.19,50000,50000
0.20,50000,50000
0.21,50000,50000
0.22,50000,50000
0.23,50000,50000
0.24,50000,50000
0.25,50000,50000
0.26,50000,50000
0.27,50000,50000
0.28,50000,50000
0.29,50000,50000
0.30,50000,50000
0.31,50000,50000
0.32,50000,50000
0.33,50000,50000
0.34,50000,50000
0.35,50000,50000
0.36,50000,50000
0.37,50000,50000
0.38,50000,50000
0.39,50000,50000
0.40,50000,50000
0.41,50000,50000
0.42,49999,50000
0.43,49999,50000
0.44,49999,50000
0.45,49998,50000
0.46,49993,50000
0.47,49993,50000
0.48,49989,50000
0.49,49980,50000
0.50,49974,50000
0.51,49963,50000
0.52,49950,50000
0.53,49923,50000
0.54,49894,50000
0.55,49847,50000
0.56,49798,50000
0.57,49745,50000
0.58,49673,50000
0.59,49566,50000
0.60,49463,50000
0.61,49310,50000
0.62,49150,50000
0.63,48989,50000
0.64,48791,50000
0.65,48564,50000
0.66,48286,50000
0.67,47997,50000
0.68,47653,50000
0.69,47310,50000
0.70,46899,50000
0.71,46437,50000
0.72,45978,50000
0.73,45478,50000
0.74,44893,50000
0.75,44290,50000
0.76,43694,50000
0.77,42984,50000
0.78,42277,50000
0.79,41488,50000
0.80,40671,50000
0.81,39879,50000
0.82,38973,50000
0.83,38071,50000
0.84,37165,50000
0.85,36192,50000
0.86,35202,50000
0.87,34247,50000
0.88,33221,50000
0.89,32251,50000
0.90,31266,50000
0.91,30223,50000
0.92,29268,50000
0.93,28243,50000
0.94,27290,50000
0.95,26286,50000
0.96,25313,50000
0.97,24302,50000
0.98,23359,50000
0.99,22385,50000
1.00,21428,50000
1.01,20430,50000
1.02,19538,50000
1.03,18654,50000
1.04,17803,50000
1.05,16946,50000
1.06,16182,50000
1.07,15402,50000
1.08,14637,50000
1.09,13855,50000
1.10,13102,50000
1.11,12425,50000
1.12,11712,50000
1.13,11093,50000
1.14,10469,50000
1.15,9870,50000
1.16,9271,50000
1.17,8734,50000
1.18,8229,50000
1.19,7718,50000
1.20,7240,50000
1.21,6795,50000
1.22,6380,50000
1.23,5995,50000
1.24,5593,50000
1.25,5234,50000
1.26,4931,50000
1.27,4631,50000
1.28,4368,50000
1.29,4063,50000
1.30,3801,50000
1.31,3531,50000
1.32,3293,50000
1.33,3099,50000
1.34,2878,50000
1.35,2713,50000
1.36,2517,50000
1.37,2353,50000
1.38,2172,50000
1.39,2016,50000
1.40,1871,50000
1.41,1745,50000
1.42,1623,50000
1.43,1500,50000
1.44,1403,50000
1.45,1317,50000
1.46,1219,50000
1.47,1130,50000
1.48,1054,50000
1.49,964,50000
1.50,896,50000
1.51,835,50000
1.52,759,50000
1.53,722,50000
1.54,675,50000
1.55,627,50000
1.56,585,50000
1.57,545,50000
1.58,488,50000
1.59,458,50000
1.60,424,50000
1.61,391,50000
1.62,363,50000
1.63,338,50000
1.64,313,50000
1.65,283,50000
1.66,269,50000
1.67,246,50000
1.68,227,50000
1.69,209,50000
1.70,190,50000
1.71,168,50000
1.72,155,50000
1.73,139,50000
1.74,130,50000
1.75,120,50000
1.76,109,50000
1.77,106,50000
1.78,100,50000
1.79,95,50000
1.80,86,50000
1.81,82,50000
1.82,80,50000
1.83,72,50000
1.84,69,50000
1.85,59,50000
1.86,55,50000
1.87,46,50000
1.88,43,50000
1.89,39,50000
1.90,38,50000
1.91,35,50000
1.92,32,50000
1.93,29,50000
1.94,28,50000
1.95,26,50000
1.96,25,50000
1.97,24,50000
1.98,22,50000
1.99,22,50000
2.00,21,50000
2.01,18,50000
2.02,17,50000
2.03,12,50000
2.04,11,50000
2.05,9,50000
2.06,6,50000
2.07,6,50000
2.08,5,50000
2.09,2,50000
2.10,2,50000
2.11,3,50000
2.12,2,50000
2.13,2,50000
2.14,2,50000
2.15,2,50000
2.16,2,50000
2.17,2,50000
2.18,2,50000
2.19,2,50000
2.20,2,50000
2.21,2,50000
2.22,2,50000
2.23,2,50000
2.24,2,50000
2.25,0,50000
2.26,0,50000
2.27,0,50000
2.28,0,50000
2.29,0,50000
2.30,0,50000
2.31,0,50000
2.32,0,50000
2.33,0,50000
2.34,0,50000
2.35,0,50000
2.36,0,50000
2.37,0,50000
2.38,0,50000
2.39,0,50000
2.40,0,50000
2.41,0,50000
2.42,0,50000
2.43,0,50000
2.44,0,50000
2.45,0,50000
2.46,0,50000
2.47,0,50000
2.48,0,50000
2.49,0,50000
2.50,0,50000
2.51,0,50000
2.52,0,50000
2.53,0,50000
2.54,0,50000
2.55,0,50000
2.56,0,50000
2.57,0,50000
2.58,0,50000
2.59,0,50000
2.60,0,50000
2.61,0,50000
2.62,0,50000
2.63,0,50000
2.64,0,50000
2.65,0,50000
2.66,0,50000
2.67,0,50000
2.68,0,50000
2.69,0,50000
2.70,0,50000
2.71,0,50000
2.72,0,50000
2.73,0,50000
2.74,0,50000
2.75,0,50000
2.76,0,50000
2.77,0,50000
2.78,0,50000
2.79,0,50000
2.80,0,50000
2.81,0,50000
2.82,0,50000
2.83,0,50000
2.84,0,50000
2.85,0,50000
2.86,0,50000
2.87,0,50000
2.88,0,50000
2.89,0,50000
2.90,0,50000
2.91,0,50000
2.92,0,50000
2.93,0,50000
2.94,0,50000
2.95,0,50000
2.96,0,50000
2.97,0,50000
2.98,0,50000
2.99,0,50000
3.00,0,50000
3.01,0,50000
3.02,0,50000
3.03,0,50000
3.04,0,50000
3.05,0,50000
3.06,0,50000
3.07,0,50000
3.08,0,50000
3.09,0,50000
3.10,0,50000
3.11,0,50000
3.12,0,50000
3.13,0,50000
3.14,0,50000
3.15,0,50000
3.16,0,50000
3.17,0,50000
3.18,0,50000
3.19,0,50000
3.20,0,50000
3.21,0,50000
3.22,0,50000
3.23,0,50000
3.24,0,50000
3.25,0,50000
3.26,0,50000
3.27,0,50000
3.28,0,50000
3.29,0,50000
3.30,0,50000
3.31,0,50000
3.32,0,50000
3.33,0,50000
3.34,0,50000
3.35,0,50000
3.36,0,50000
3.37,0,50000
3.38,0,50000
3.39,0,50000
3.40,0,50000
3.41,0,50000
3.42,0,50000
3.43,0,50000
3.44,0,50000
3.45,0,50000
3.46,0,50000
3.47,0,50000
3.48,0,50000
3.49,0,50000
3.50,0,50000
3.51,0,50000
3.52,0,50000
3.53,0,50000
3.54,0,50000
3.55,0,50000
3.56,0,50000
3.57,0,50000
3.58,0,50000
3.59,0,50000
3.60,0,50000
3.61,0,50000
3.62,0,50000
3.63,0,50000
3.64,0,50000
3.65,0,50000
3.66,0,50000
3.67,0,50000
3.68,0,50000
3.69,0,50000
3.70,0,50000
3.71,0,50000
3.72,0,50000
3.73,0,50000
3.74,0,50000
3.75,0,50000
3.76,0,50000
3.77,0,50000
3.78,0,50000
3.79,0,50000
3.80,0,50000
3.81,0,50000
3.82,0,50000
3.83,0,50000
3.84,0,50000
3.85,0,50000
3.86,0,50000
3.87,0,50000
3.88,0,50000
3.89,0,50000
3.90,0,50000
3.91,0,50000
3.92,0,50000
3.93,0,50000
3.94,0,50000
3.95,0,50000
3.96,0,50000
3.97,0,50000
3.98,0,50000
3.99,0,50000
4.00,0,50000
4.01,0,50000
4.02,0,50000
4.03,0,50000
4.04,0,50000
4.05,0,50000
4.06,0,50000
4.07,0,50000
4.08,0,50000
4.09,0,50000
4.10,0,50000
4.11,0,50000
4.12,0,50000
4.13,0,50000
4.14,0,50000
4.15,0,50000
4.16,0,50000
4.17,0,50000
4.18,0,50000
4.19,0,50000
4.20,0,50000
4.21,0,50000
4.22,0,50000
4.23,0,50000
4.24,0,50000
4.25,0,50000
4.26,0,50000
4.27,0,50000
4.28,0,50000
4.29,0,50000
4.30,0,50000
4.31,0,50000
4.32,0,50000
4.33,0,50000
4.34,0,50000
4.35,0,50000
4.36,0,50000
4.37,0,50000
4.38,0,50000
4.39,0,50000
4.40,0,50000
4.41,0,50000
4.42,0,50000
4.43,0,50000
4.44,0,50000
4.45,0,50000
4.46,0,50000
4.47,0,50000
4.48,0,50000
4.49,0,50000
4.50,0,50000
4.51,0,50000
4.52,0,50000
4.53,0,50000
4.54,0,50000
4.55,0,50000
4.56,0,50000
4.57,0,50000
4.58,0,50000
4.59,0,50000
4.60,0,50000
4.61,0,50000
4.62,0,50000
4.63,0,50000
4.64,0,50000
4.65,0,50000
4.66,0,50000
4.67,0,50000
4.68,0,50000
4.69,0,50000
4.70,0,50000
4.71,0,50000
4.72,0,50000
4.73,0,50000
4.74,0,50000
4.75,0,50000
4.76,0,50000
4.77,0,50000
4.78,0,50000
4.79,0,50000
4.80,0,50000
4.81,0,50000
4.82,0,50000
4.83,0,50000
4.84,0,50000
4.85,0,50000
4.86,0,50000
4.87,0,50000
4.88,0,50000
4.89,0,50000
4.90,0,50000
4.91,0,50000
4.92,0,50000
4.93,0,50000
4.94,0,50000
4.95,0,50000
4.96,0,50000
4.97,0,50000
4.98,0,50000
4.99,0,50000
5.00,0,50000
5.01,0,50000
5.02,0,50000
5.03,0,50000
5.04,0,50000
5.05,0,50000
5.06,0,50000
5.07,0,50000
5.08,0,50000
5.09,0,50000
5.10,0,50000
5.11,0,50000
5.12,0,50000
5.13,0,50000
5.14,0,50000
5.15,0,50000
5.16,0,50000
5.17,0,50000
5.18,0,50000
5.19,0,50000
5.20,0,50000
5.21,0,50000
5.22,0,50000
5.23,0,50000
5.24,0,50000
5.25,0,50000
5.26,0,50000
5.27,0,50000
5.28,0,50000
5.29,0,50000
5.30,0,50000
5.31,0,50000
5.32,0,50000
5.33,0,50000
5.34,0,50000
5.35,0,50000
5.36,0,50000
5.37,0,50000
5.38,0,50000
5.39,0,50000
5.40,0,50000
5.41,0,50000
5.42,0,50000
5.43,0,50000
5.44,0,50000
5.45,0,50000
5.46,0,50000
5.47,0,50000
5.48,0,50000
5.49,0,50000
5.50,0,50000
5.51,0,50000
5.52,0,50000
5.53,0,50000
5.54,0,50000
5.55,0,50000
5.56,0,50000
5.57,0,50000
5.58,0,50000
5.59,0,50000
5.60,0,50000
5.61,0,50000
5.62,0,50000
5.63,0,50000
5.64,0,50000
5.65,0,50000
5.66,0,50000
5.67,0,50000
5.68,0,50000
5.69,0,50000
5.70,0,50000
5.71,0,50000
5.72,0,50000
5.73,0,50000
5.74,0,50000
5.75,0,50000
5.76,0,50000
5.77,0,50000
5.78,0,50000
5.79,0,50000
5.80,0,50000
5.81,0,50000
5.82,0,50000
5.83,0,50000
5.84,0,50000
5.85,0,50000
5.86,0,50000
5.87,0,50000
5.88,0,50000
5.89,0,50000
5.90,0,50000
5.91,0,50000
5.92,0,50000
5.93,0,50000
5.94,0,50000
5.95,0,50000
5.96,0,50000
5.97,0,50000
5.98,0,50000
5.99,0,50000
6.00,0,50000
6.01,0,50000
6.02,0,50000
6.03,0,50000
6.04,0,50000
6.05,0,50000
6.06,0,50000
6.07,0,50000
6.08,0,50000
6.09,0,50000
6.10,0,50000
6.11,0,50000
6.12,0,50000
6.13,0,50000
6.14,0,50000
6.15,0,50000
6.16,0,50000
6.17,0,50000
6.18,0,50000
6.19,0,50000
6.20,0,50000
6.21,0,50000
6.22,0,50000
6.23,0,50000
6.24,0,50000
6.25,0,50000
6.26,0,50000
6.27,0,50000
6.28,0,50000
6.29,0,50000
6.30,0,50000
6.31,0,50000
6.32,0,50000
6.33,0,50000
6.34,0,50000
6.35,0,50000
6.36,0,50000
6.37,0,50000
6.38,0,50000
6.39,0,50000
6.40,0,50000
6.41,0,50000
6.42,0,50000
6.43,0,50000
6.44,0,50000
6.45,0,50000
6.46,0,50000
6.47,0,50000
6.48,0,50000
6.49,0,50000
6.50,0,50000
6.51,0,50000
6.52,0,50000
6.53,0,50000
6.54,0,50000
6.55,0,50000
6.56,0,50000
6.57,0,50000
6.58,0,50000
6.59,0,50000
6.60,0,50000
6.61,0,50000
6.62,0,50000
6.63,0,50000
6.64,0,50000
6.65,0,50000
6.66,0,50000
6.67,0,50000
6.68,0,50000
6.69,0,50000
6.70,0,50000
6.71,0,50000
6.72,0,50000
6.73,0,50000
6.74,0,50000
6.75,0,50000
6.76,0,50000
6.77,0,50000
6.78,0,50000
6.79,0,50000
6.80,0,50000
6.81,0,50000
6.82,0,50000
6.83,0,50000
6.84,0,50000
6.85,0,50000
6.86,0,50000
6.87,0,50000
6.88,0,50000
6.89,0,50000
6.90,0,50000
6.91,0,50000
6.92,0,50000
6.93,0,50000
6.94,0,50000
6.95,0,50000
6.96,0,50000
6.97,0,50000
6.98,0,50000
6.99,0,50000
7.00,0,50000


==> data/n41_d0.4_N200000.csv <==
r,F_exact,N
0.10,200000,200000
0.20,200000,200000
0.25,200000,200000
0.26,200000,200000
0.27,200000,200000
0.28,200000,200000
0.29,200000,200000
0.30,200000,200000
0.31,200000,200000
0.32,200000,200000
0.33,200000,200000
0.34,200000,200000
0.35,200000,200000
0.36,200000,200000
0.37,200000,200000
0.38,200000,200000
0.39,200000,200000
0.40,200000,200000
0.41,200000,200000
0.42,200000,200000
0.43,200000,200000
0.44,199999,200000
0.45,199999,200000
0.46,199999,200000
0.47,199998,200000
0.48,199998,200000
0.49,199998,200000
0.50,199996,200000
0.51,199995,200000
0.52,199989,200000
0.53,199984,200000
0.54,199972,200000
0.55,199959,200000
0.56,199945,200000
0.57,199928,200000
0.58,199905,200000
0.59,199877,200000
0.60,199839,200000
0.61,199790,200000
0.62,199746,200000
0.63,199672,200000
0.64,199601,200000
0.65,199488,200000
0.66,199390,200000
0.67,199253,200000
0.68,199100,200000
0.69,198895,200000
0.70,198666,200000
0.71,198443,200000
0.72,198170,200000
0.73,197863,200000
0.74,197521,200000
0.75,197125,200000
0.76,196693,200000
0.77,196203,200000
0.78,195626,200000
0.79,195029,200000
0.80,194419,200000
0.81,193707,200000
0.82,192964,200000
0.83,192115,200000
0.84,191292,200000
0.85,190348,200000
0.86,189299,200000
0.87,188251,200000
0.88,187179,200000
0.89,185996,200000
0.90,184773,200000
0.91,183509,200000
0.92,182173,200000
0.93,180727,200000
0.94,179195,200000
0.95,177667,200000
0.96,176037,200000
0.97,174339,200000
0.98,172604,200000
0.99,170769,200000
1.00,168948,200000
1.01,167022,200000
1.02,165082,200000
1.03,163034,200000
1.04,161049,200000
1.05,158962,200000
1.06,156887,200000
1.07,154704,200000
1.08,152490,200000
1.09,150164,200000
1.10,147943,200000
1.11,145697,200000
1.12,143353,200000
1.13,140990,200000
1.14,138638,200000
1.15,136316,200000
1.16,133954,200000
1.17,131552,200000
1.18,129116,200000
1.19,126713,200000
1.20,124219,200000
1.21,121823,200000
1.22,119389,200000
1.23,116985,200000
1.24,114512,200000
1.25,112144,200000
1.26,109766,200000
1.27,107380,200000
1.28,104979,200000
1.29,102687,200000
1.30,100344,200000
1.31,98062,200000
1.32,95725,200000
1.33,93422,200000
1.34,91229,200000
1.35,88996,200000
1.36,86853,200000
1.37,84699,200000
1.38,82480,200000
1.39,80449,200000
1.40,78304,200000
1.41,76356,200000
1.42,74376,200000
1.43,72444,200000
1.44,70525,200000
1.45,68601,200000
1.46,66830,200000
1.47,65048,200000
1.48,63258,200000
1.49,61437,200000
1.50,59650,200000
1.60,44320,200000
1.70,32307,200000
1.80,23260,200000
1.90,16595,200000
2.00,11733,200000
2.10,8315,200000
2.20,5902,200000
2.30,4155,200000
2.40,2942,200000
2.50,2024,200000
2.60,1447,200000
2.70,1063,200000
2.80,761,200000
2.90,570,200000
3.00,424,200000
3.05,364,200000
3.10,305,200000
3.15,275,200000
3.20,234,200000
3.25,199,200000
3.30,167,200000
3.35,148,200000
3.40,127,200000
3.45,114,200000
3.50,102,200000
3.55,91,200000
3.60,84,200000
3.65,76,200000
3.70,61,200000
3.75,51,200000
3.80,49,200000
3.85,42,200000
3.90,38,200000
3.95,36,200000
4.00,32,200000
4.10,26,200000
4.20,25,200000
4.30,20,200000
4.40,19,200000
4.50,16,200000
4.60,13,200000
4.70,9,200000
4.80,8,200000
4.90,7,200000
5.00,5,200000
5.10,4,200000
5.20,5,200000
5.30,5,200000
5.40,4,200000
5.50,2,200000
5.60,2,200000
5.70,2,200000
5.80,2,200000
5.90,2,200000
6.00,1,200000
6.10,0,200000
6.20,0,200000
6.30,0,200000
6.40,0,200000
6.50,0,200000
6.60,0,200000
6.70,0,200000
6.80,0,200000
6.90,0,200000
7.00,0,200000


==> data/n41_lns_N200000.csv <==
r,F_exact,N
0.10,200000,200000
0.20,199999,200000
0.25,199919,200000
0.26,199846,200000
0.27,199718,200000
0.28,199516,200000
0.29,199273,200000
0.30,198877,200000
0.31,198368,200000
0.32,197696,200000
0.33,196845,200000
0.34,195686,200000
0.35,194347,200000
0.36,192636,200000
0.37,190594,200000
0.38,188332,200000
0.39,185621,200000
0.40,182455,200000
0.41,178987,200000
0.42,175080,200000
0.43,170851,200000
0.44,166304,200000
0.45,161274,200000
0.46,156006,200000
0.47,150373,200000
0.48,144491,200000
0.49,138437,200000
0.50,132128,200000
0.51,125861,200000
0.52,119528,200000
0.53,113075,200000
0.54,106713,200000
0.55,100244,200000
0.56,93934,200000
0.57,87739,200000
0.58,81778,200000
0.59,76111,200000
0.60,70492,200000
0.61,65108,200000
0.62,59989,200000
0.63,55166,200000
0.64,50634,200000
0.65,46278,200000
0.66,42262,200000
0.67,38481,200000
0.68,35068,200000
0.69,31845,200000
0.70,28779,200000
0.71,26049,200000
0.72,23460,200000
0.73,21061,200000
0.74,18911,200000
0.75,16897,200000
0.76,15103,200000
0.77,13417,200000
0.78,11965,200000
0.79,10643,200000
0.80,9409,200000
0.81,8357,200000
0.82,7418,200000
0.83,6546,200000
0.84,5769,200000
0.85,5125,200000
0.86,4510,200000
0.87,3947,200000
0.88,3471,200000
0.89,3037,200000
0.90,2654,200000
0.91,2323,200000
0.92,2071,200000
0.93,1816,200000
0.94,1614,200000
0.95,1435,200000
0.96,1281,200000
0.97,1120,200000
0.98,966,200000
0.99,861,200000
1.00,749,200000
1.01,645,200000
1.02,576,200000
1.03,495,200000
1.04,436,200000
1.05,376,200000
1.06,334,200000
1.07,287,200000
1.08,243,200000
1.09,210,200000
1.10,176,200000
1.11,157,200000
1.12,131,200000
1.13,123,200000
1.14,110,200000
1.15,102,200000
1.16,90,200000
1.17,82,200000
1.18,73,200000
1.19,67,200000
1.20,53,200000
1.21,45,200000
1.22,41,200000
1.23,38,200000
1.24,28,200000
1.25,20,200000
1.26,17,200000
1.27,14,200000
1.28,13,200000
1.29,11,200000
1.30,9,200000
1.31,9,200000
1.32,7,200000
1.33,7,200000
1.34,6,200000
1.35,4,200000
1.36,4,200000
1.37,3,200000
1.38,3,200000
1.39,3,200000
1.40,3,200000
1.41,3,200000
1.42,2,200000
1.43,2,200000
1.44,2,200000
1.45,1,200000
1.46,0,200000
1.47,0,200000
1.48,0,200000
1.49,0,200000
1.50,0,200000
1.60,0,200000
1.70,0,200000
1.80,0,200000
1.90,0,200000
2.00,0,200000
2.10,0,200000
2.20,0,200000
2.30,0,200000
2.40,0,200000
2.50,0,200000
2.60,0,200000
2.70,0,200000
2.80,0,200000
2.90,0,200000
3.00,0,200000
3.05,0,200000
3.10,0,200000
3.15,0,200000
3.20,0,200000
3.25,0,200000
3.30,0,200000
3.35,0,200000
3.40,0,200000
3.45,0,200000
3.50,0,200000
3.55,0,200000
3.60,0,200000
3.65,0,200000
3.70,0,200000
3.75,0,200000
3.80,0,200000
3.85,0,200000
3.90,0,200000
3.95,0,200000
4.00,0,200000


==> data/n41_lns_N50000.csv <==
r,AOD_exact,N
0.01,50000,50000
0.02,50000,50000
0.03,50000,50000
0.04,50000,50000
0.05,50000,50000
0.06,50000,50000
0.07,50000,50000
0.08,50000,50000
0.09,50000,50000
0.10,50000,50000
0.11,50000,50000
0.12,50000,50000
0.13,50000,50000
0.14,50000,50000
0.15,50000,50000
0.16,50000,50000
0.17,50000,50000
0.18,50000,50000
0.19,50000,50000
0.20,50000,50000
0.21,50000,50000
0.22,50000,50000
0.23,50000,50000
0.24,50000,50000
0.25,50000,50000
0.26,50000,50000
0.27,50000,50000
0.28,50000,50000
0.29,50000,50000
0.30,50000,50000
0.31,50000,50000
0.32,50000,50000
0.33,50000,50000
0.34,50000,50000
0.35,50000,50000
0.36,50000,50000
0.37,50000,50000
0.38,50000,50000
0.39,50000,50000
0.40,50000,50000
0.41,50000,50000
0.42,50000,50000
0.43,49999,50000
0.44,49998,50000
0.45,49995,50000
0.46,49992,50000
0.47,49987,50000
0.48,49979,50000
0.49,49970,50000
0.50,49960,50000
0.51,49935,50000
0.52,49901,50000
0.53,49871,50000
0.54,49817,50000
0.55,49770,50000
0.56,49701,50000
0.57,49617,50000
0.58,49488,50000
0.59,49388,50000
0.60,49239,50000
0.61,49055,50000
0.62,48848,50000
0.63,48593,50000
0.64,48313,50000
0.65,48043,50000
0.66,47652,50000
0.67,47248,50000
0.68,46806,50000
0.69,46314,50000
0.70,45779,50000
0.71,45143,50000
0.72,44477,50000
0.73,43825,50000
0.74,43076,50000
0.75,42284,50000
0.76,41429,50000
0.77,40587,50000
0.78,39678,50000
0.79,38666,50000
0.80,37675,50000
0.81,36650,50000
0.82,35596,50000
0.83,34517,50000
0.84,33397,50000
0.85,32258,50000
0.86,31136,50000
0.87,30018,50000
0.88,28849,50000
0.89,27699,50000
0.90,26456,50000
0.91,25324,50000
0.92,24249,50000
0.93,23148,50000
0.94,22039,50000
0.95,20958,50000
0.96,19888,50000
0.97,18804,50000
0.98,17749,50000
0.99,16744,50000
1.00,15822,50000
1.01,14874,50000
1.02,14042,50000
1.03,13188,50000
1.04,12344,50000
1.05,11579,50000
1.06,10810,50000
1.07,10112,50000
1.08,9476,50000
1.09,8810,50000
1.10,8181,50000
1.11,7634,50000
1.12,7091,50000
1.13,6543,50000
1.14,6107,50000
1.15,5625,50000
1.16,5199,50000
1.17,4770,50000
1.18,4439,50000
1.19,4086,50000
1.20,3743,50000
1.21,3447,50000
1.22,3199,50000
1.23,2922,50000
1.24,2696,50000
1.25,2470,50000
1.26,2272,50000
1.27,2104,50000
1.28,1939,50000
1.29,1786,50000
1.30,1634,50000
1.31,1478,50000
1.32,1341,50000
1.33,1230,50000
1.34,1124,50000
1.35,1018,50000
1.36,924,50000
1.37,839,50000
1.38,775,50000
1.39,724,50000
1.40,683,50000
1.41,626,50000
1.42,562,50000
1.43,492,50000
1.44,447,50000
1.45,401,50000
1.46,365,50000
1.47,335,50000
1.48,303,50000
1.49,273,50000
1.50,237,50000
1.51,204,50000
1.52,182,50000
1.53,162,50000
1.54,149,50000
1.55,138,50000
1.56,126,50000
1.57,117,50000
1.58,105,50000
1.59,97,50000
1.60,88,50000
1.61,80,50000
1.62,71,50000
1.63,63,50000
1.64,60,50000
1.65,53,50000
1.66,50,50000
1.67,44,50000
1.68,41,50000
1.69,38,50000
1.70,33,50000
1.71,30,50000
1.72,27,50000
1.73,26,50000
1.74,22,50000
1.75,20,50000
1.76,15,50000
1.77,14,50000
1.78,12,50000
1.79,10,50000
1.80,10,50000
1.81,9,50000
1.82,9,50000
1.83,9,50000
1.84,8,50000
1.85,7,50000
1.86,6,50000
1.87,6,50000
1.88,6,50000
1.89,5,50000
1.90,4,50000
1.91,2,50000
1.92,2,50000
1.93,2,50000
1.94,2,50000
1.95,2,50000
1.96,1,50000
1.97,1,50000
1.98,1,50000
1.99,1,50000
2.00,1,50000
2.01,1,50000
2.02,1,50000
2.03,1,50000
2.04,1,50000
2.05,1,50000
2.06,1,50000
2.07,1,50000
2.08,1,50000
2.09,1,50000
2.10,1,50000
2.11,1,50000
2.12,1,50000
2.13,1,50000
2.14,1,50000
2.15,1,50000
2.16,0,50000
2.17,0,50000
2.18,0,50000
2.19,0,50000
2.20,0,50000
2.21,0,50000
2.22,0,50000
2.23,0,50000
2.24,0,50000
2.25,0,50000
2.26,0,50000
2.27,0,50000
2.28,0,50000
2.29,0,50000
2.30,0,50000
2.31,0,50000
2.32,0,50000
2.33,0,50000
2.34,0,50000
2.35,0,50000
2.36,0,50000
2.37,0,50000
2.38,0,50000
2.39,0,50000
2.40,0,50000
2.41,0,50000
2.42,0,50000
2.43,0,50000
2.44,0,50000
2.45,0,50000
2.46,0,50000
2.47,0,50000
2.48,0,50000
2.49,0,50000
2.50,0,50000
2.51,0,50000
2.52,0,50000
2.53,0,50000
2.54,0,50000
2.55,0,50000
2.56,0,50000
2.57,0,50000
2.58,0,50000
2.59,0,50000
2.60,0,50000
2.61,0,50000
2.62,0,50000
2.63,0,50000
2.64,0,50000
2.65,0,50000
2.66,0,50000
2.67,0,50000
2.68,0,50000
2.69,0,50000
2.70,0,50000
2.71,0,50000
2.72,0,50000
2.73,0,50000
2.74,0,50000
2.75,0,50000
2.76,0,50000
2.77,0,50000
2.78,0,50000
2.79,0,50000
2.80,0,50000
2.81,0,50000
2.82,0,50000
2.83,0,50000
2.84,0,50000
2.85,0,50000
2.86,0,50000
2.87,0,50000
2.88,0,50000
2.89,0,50000
2.90,0,50000
2.91,0,50000
2.92,0,50000
2.93,0,50000
2.94,0,50000
2.95,0,50000
2.96,0,50000
2.97,0,50000
2.98,0,50000
2.99,0,50000
3.00,0,50000
3.01,0,50000
3.02,0,50000
3.03,0,50000
3.04,0,50000
3.05,0,50000
3.06,0,50000
3.07,0,50000
3.08,0,50000
3.09,0,50000
3.10,0,50000
3.11,0,50000
3.12,0,50000
3.13,0,50000
3.14,0,50000
3.15,0,50000
3.16,0,50000
3.17,0,50000
3.18,0,50000
3.19,0,50000
3.20,0,50000
3.21,0,50000
3.22,0,50000
3.23,0,50000
3.24,0,50000
3.25,0,50000
3.26,0,50000
3.27,0,50000
3.28,0,50000
3.29,0,50000
3.30,0,50000
3.31,0,50000
3.32,0,50000
3.33,0,50000
3.34,0,50000
3.35,0,50000
3.36,0,50000
3.37,0,50000
3.38,0,50000
3.39,0,50000
3.40,0,50000
3.41,0,50000
3.42,0,50000
3.43,0,50000
3.44,0,50000
3.45,0,50000
3.46,0,50000
3.47,0,50000
3.48,0,50000
3.49,0,50000
3.50,0,50000
3.51,0,50000
3.52,0,50000
3.53,0,50000
3.54,0,50000
3.55,0,50000
3.56,0,50000
3.57,0,50000
3.58,0,50000
3.59,0,50000
3.60,0,50000
3.61,0,50000
3.62,0,50000
3.63,0,50000
3.64,0,50000
3.65,0,50000
3.66,0,50000
3.67,0,50000
3.68,0,50000
3.69,0,50000
3.70,0,50000
3.71,0,50000
3.72,0,50000
3.73,0,50000
3.74,0,50000
3.75,0,50000
3.76,0,50000
3.77,0,50000
3.78,0,50000
3.79,0,50000
3.80,0,50000
3.81,0,50000
3.82,0,50000
3.83,0,50000
3.84,0,50000
3.85,0,50000
3.86,0,50000
3.87,0,50000
3.88,0,50000
3.89,0,50000
3.90,0,50000
3.91,0,50000
3.92,0,50000
3.93,0,50000
3.94,0,50000
3.95,0,50000
3.96,0,50000
3.97,0,50000
3.98,0,50000
3.99,0,50000
4.00,0,50000
4.01,0,50000
4.02,0,50000
4.03,0,50000
4.04,0,50000
4.05,0,50000
4.06,0,50000
4.07,0,50000
4.08,0,50000
4.09,0,50000
4.10,0,50000
4.11,0,50000
4.12,0,50000
4.13,0,50000
4.14,0,50000
4.15,0,50000
4.16,0,50000
4.17,0,50000
4.18,0,50000
4.19,0,50000
4.20,0,50000
4.21,0,50000
4.22,0,50000
4.23,0,50000
4.24,0,50000
4.25,0,50000
4.26,0,50000
4.27,0,50000
4.28,0,50000
4.29,0,50000
4.30,0,50000
4.31,0,50000
4.32,0,50000
4.33,0,50000
4.34,0,50000
4.35,0,50000
4.36,0,50000
4.37,0,50000
4.38,0,50000
4.39,0,50000
4.40,0,50000
4.41,0,50000
4.42,0,50000
4.43,0,50000
4.44,0,50000
4.45,0,50000
4.46,0,50000
4.47,0,50000
4.48,0,50000
4.49,0,50000
4.50,0,50000
4.51,0,50000
4.52,0,50000
4.53,0,50000
4.54,0,50000
4.55,0,50000
4.56,0,50000
4.57,0,50000
4.58,0,50000
4.59,0,50000
4.60,0,50000
4.61,0,50000
4.62,0,50000
4.63,0,50000
4.64,0,50000
4.65,0,50000
4.66,0,50000
4.67,0,50000
4.68,0,50000
4.69,0,50000
4.70,0,50000
4.71,0,50000
4.72,0,50000
4.73,0,50000
4.74,0,50000
4.75,0,50000
4.76,0,50000
4.77,0,50000
4.78,0,50000
4.79,0,50000
4.80,0,50000
4.81,0,50000
4.82,0,50000
4.83,0,50000
4.84,0,50000
4.85,0,50000
4.86,0,50000
4.87,0,50000
4.88,0,50000
4.89,0,50000
4.90,0,50000
4.91,0,50000
4.92,0,50000
4.93,0,50000
4.94,0,50000
4.95,0,50000
4.96,0,50000
4.97,0,50000
4.98,0,50000
4.99,0,50000
5.00,0,50000
5.01,0,50000
5.02,0,50000
5.03,0,50000
5.04,0,50000
5.05,0,50000
5.06,0,50000
5.07,0,50000
5.08,0,50000
5.09,0,50000
5.10,0,50000
5.11,0,50000
5.12,0,50000
5.13,0,50000
5.14,0,50000
5.15,0,50000
5.16,0,50000
5.17,0,50000
5.18,0,50000
5.19,0,50000
5.20,0,50000
5.21,0,50000
5.22,0,50000
5.23,0,50000
5.24,0,50000
5.25,0,50000
5.26,0,50000
5.27,0,50000
5.28,0,50000
5.29,0,50000
5.30,0,50000
5.31,0,50000
5.32,0,50000
5.33,0,50000
5.34,0,50000
5.35,0,50000
5.36,0,50000
5.37,0,50000
5.38,0,50000
5.39,0,50000
5.40,0,50000
5.41,0,50000
5.42,0,50000
5.43,0,50000
5.44,0,50000
5.45,0,50000
5.46,0,50000
5.47,0,50000
5.48,0,50000
5.49,0,50000
5.50,0,50000
5.51,0,50000
5.52,0,50000
5.53,0,50000
5.54,0,50000
5.55,0,50000
5.56,0,50000
5.57,0,50000
5.58,0,50000
5.59,0,50000
5.60,0,50000
5.61,0,50000
5.62,0,50000
5.63,0,50000
5.64,0,50000
5.65,0,50000
5.66,0,50000
5.67,0,50000
5.68,0,50000
5.69,0,50000
5.70,0,50000
5.71,0,50000
5.72,0,50000
5.73,0,50000
5.74,0,50000
5.75,0,50000
5.76,0,50000
5.77,0,50000
5.78,0,50000
5.79,0,50000
5.80,0,50000
5.81,0,50000
5.82,0,50000
5.83,0,50000
5.84,0,50000
5.85,0,50000
5.86,0,50000
5.87,0,50000
5.88,0,50000
5.89,0,50000
5.90,0,50000
5.91,0,50000
5.92,0,50000
5.93,0,50000
5.94,0,50000
5.95,0,50000
5.96,0,50000
5.97,0,50000
5.98,0,50000
5.99,0,50000
6.00,0,50000
6.01,0,50000
6.02,0,50000
6.03,0,50000
6.04,0,50000
6.05,0,50000
6.06,0,50000
6.07,0,50000
6.08,0,50000
6.09,0,50000
6.10,0,50000
6.11,0,50000
6.12,0,50000
6.13,0,50000
6.14,0,50000
6.15,0,50000
6.16,0,50000
6.17,0,50000
6.18,0,50000
6.19,0,50000
6.20,0,50000
6.21,0,50000
6.22,0,50000
6.23,0,50000
6.24,0,50000
6.25,0,50000
6.26,0,50000
6.27,0,50000
6.28,0,50000
6.29,0,50000
6.30,0,50000
6.31,0,50000
6.32,0,50000
6.33,0,50000
6.34,0,50000
6.35,0,50000
6.36,0,50000
6.37,0,50000
6.38,0,50000
6.39,0,50000
6.40,0,50000
6.41,0,50000
6.42,0,50000
6.43,0,50000
6.44,0,50000
6.45,0,50000
6.46,0,50000
6.47,0,50000
6.48,0,50000
6.49,0,50000
6.50,0,50000
6.51,0,50000
6.52,0,50000
6.53,0,50000
6.54,0,50000
6.55,0,50000
6.56,0,50000
6.57,0,50000
6.58,0,50000
6.59,0,50000
6.60,0,50000
6.61,0,50000
6.62,0,50000
6.63,0,50000
6.64,0,50000
6.65,0,50000
6.66,0,50000
6.67,0,50000
6.68,0,50000
6.69,0,50000
6.70,0,50000
6.71,0,50000
6.72,0,50000
6.73,0,50000
6.74,0,50000
6.75,0,50000
6.76,0,50000
6.77,0,50000
6.78,0,50000
6.79,0,50000
6.80,0,50000
6.81,0,50000
6.82,0,50000
6.83,0,50000
6.84,0,50000
6.85,0,50000
6.86,0,50000
6.87,0,50000
6.88,0,50000
6.89,0,50000
6.90,0,50000
6.91,0,50000
6.92,0,50000
6.93,0,50000
6.94,0,50000
6.95,0,50000
6.96,0,50000
6.97,0,50000
6.98,0,50000
6.99,0,50000
7.00,0,50000


==> data/n51_d0.4_N200000.csv <==
r,F_exact,N
0.10,200000,200000
0.20,200000,200000
0.25,200000,200000
0.26,200000,200000
0.27,200000,200000
0.28,200000,200000
0.29,200000,200000
0.30,200000,200000
0.31,200000,200000
0.32,200000,200000
0.33,200000,200000
0.34,200000,200000
0.35,200000,200000
0.36,200000,200000
0.37,200000,200000
0.38,200000,200000
0.39,200000,200000
0.40,200000,200000
0.41,200000,200000
0.42,200000,200000
0.43,200000,200000
0.44,200000,200000
0.45,199998,200000
0.46,199995,200000
0.47,199989,200000
0.48,199985,200000
0.49,199975,200000
0.50,199958,200000
0.51,199944,200000
0.52,199922,200000
0.53,199902,200000
0.54,199862,200000
0.55,199815,200000
0.56,199748,200000
0.57,199660,200000
0.58,199554,200000
0.59,199444,200000
0.60,199309,200000
0.61,199138,200000
0.62,198953,200000
0.63,198720,200000
0.64,198436,200000
0.65,198116,200000
0.66,197731,200000
0.67,197264,200000
0.68,196778,200000
0.69,196210,200000
0.70,195595,200000
0.71,194852,200000
0.72,194058,200000
0.73,193235,200000
0.74,192332,200000
0.75,191321,200000
0.76,190245,200000
0.77,189067,200000
0.78,187778,200000
0.79,186442,200000
0.80,184978,200000
0.81,183484,200000
0.82,181895,200000
0.83,180211,200000
0.84,178421,200000
0.85,176610,200000
0.86,174694,200000
0.87,172717,200000
0.88,170630,200000
0.89,168445,200000
0.90,166354,200000
0.91,163983,200000
0.92,161435,200000
0.93,159005,200000
0.94,156519,200000
0.95,153842,200000
0.96,151227,200000
0.97,148518,200000
0.98,145789,200000
0.99,143055,200000
1.00,140242,200000
1.01,137328,200000
1.02,134424,200000
1.03,131559,200000
1.04,128528,200000
1.05,125640,200000
1.06,122692,200000
1.07,119806,200000
1.08,116871,200000
1.09,113992,200000
1.10,111044,200000
1.11,108251,200000
1.12,105418,200000
1.13,102595,200000
1.14,99672,200000
1.15,96796,200000
1.16,94035,200000
1.17,91250,200000
1.18,88604,200000
1.19,85884,200000
1.20,83317,200000
1.21,80665,200000
1.22,78199,200000
1.23,75780,200000
1.24,73270,200000
1.25,70892,200000
1.26,68462,200000
1.27,66201,200000
1.28,63964,200000
1.29,61781,200000
1.30,59644,200000
1.31,57562,200000
1.32,55580,200000
1.33,53633,200000
1.34,51785,200000
1.35,49887,200000
1.36,48097,200000
1.37,46338,200000
1.38,44585,200000
1.39,42872,200000
1.40,41246,200000
1.41,39660,200000
1.42,38174,200000
1.43,36671,200000
1.44,35219,200000
1.45,33950,200000
1.46,32539,200000
1.47,31268,200000
1.48,30021,200000
1.49,28802,200000
1.50,27686,200000
1.60,18041,200000
1.70,11507,200000
1.80,7348,200000
1.90,4677,200000
2.00,2965,200000
2.10,1892,200000
2.20,1190,200000
2.30,731,200000
2.40,484,200000
2.50,322,200000
2.60,213,200000
2.70,145,200000
2.80,100,200000
2.90,67,200000
3.00,54,200000
3.05,43,200000
3.10,34,200000
3.15,27,200000
3.20,24,200000
3.25,18,200000
3.30,17,200000
3.35,13,200000
3.40,11,200000
3.45,8,200000
3.50,7,200000
3.55,5,200000
3.60,4,200000
3.65,5,200000
3.70,4,200000
3.75,5,200000
3.80,4,200000
3.85,2,200000
3.90,1,200000
3.95,1,200000
4.00,0,200000
4.10,0,200000
4.20,0,200000
4.30,0,200000
4.40,0,200000
4.50,0,200000
4.60,0,200000
4.70,0,200000
4.80,0,200000
4.90,0,200000
5.00,0,200000
5.10,0,200000
5.20,0,200000
5.30,0,200000
5.40,0,200000
5.50,0,200000
5.60,0,200000
5.70,0,200000
5.80,0,200000
5.90,0,200000
6.00,0,200000
6.10,0,200000
6.20,0,200000
6.30,0,200000
6.40,0,200000
6.50,0,200000
6.60,0,200000
6.70,0,200000
6.80,0,200000
6.90,0,200000
7.00,0,200000


==> data/n51_lns_N200000.csv <==
r,F_exact,N
0.10,200000,200000
0.20,199988,200000
0.25,199515,200000
0.26,199210,200000
0.27,198743,200000
0.28,198012,200000
0.29,197085,200000
0.30,195853,200000
0.31,194239,200000
0.32,192222,200000
0.33,189781,200000
0.34,186852,200000
0.35,183474,200000
0.36,179466,200000
0.37,175041,200000
0.38,169909,200000
0.39,164213,200000
0.40,157858,200000
0.41,151166,200000
0.42,144245,200000
0.43,137003,200000
0.44,129334,200000
0.45,121565,200000
0.46,113935,200000
0.47,106102,200000
0.48,98341,200000
0.49,90769,200000
0.50,83251,200000
0.51,76196,200000
0.52,69307,200000
0.53,62757,200000
0.54,56563,200000
0.55,50797,200000
0.56,45403,200000
0.57,40471,200000
0.58,35911,200000
0.59,31654,200000
0.60,27839,200000
0.61,24400,200000
0.62,21374,200000
0.63,18583,200000
0.64,16154,200000
0.65,13959,200000
0.66,12011,200000
0.67,10312,200000
0.68,8823,200000
0.69,7560,200000
0.70,6473,200000
0.71,5505,200000
0.72,4640,200000
0.73,3960,200000
0.74,3386,200000
0.75,2828,200000
0.76,2362,200000
0.77,1989,200000
0.78,1673,200000
0.79,1401,200000
0.80,1168,200000
0.81,967,200000
0.82,830,200000
0.83,683,200000
0.84,586,200000
0.85,498,200000
0.86,420,200000
0.87,343,200000
0.88,267,200000
0.89,211,200000
0.90,182,200000
0.91,151,200000
0.92,122,200000
0.93,105,200000
0.94,89,200000
0.95,75,200000
0.96,67,200000
0.97,58,200000
0.98,43,200000
0.99,36,200000
1.00,28,200000
1.01,26,200000
1.02,21,200000
1.03,16,200000
1.04,12,200000
1.05,10,200000
1.06,8,200000
1.07,6,200000
1.08,5,200000
1.09,3,200000
1.10,1,200000
1.11,1,200000
1.12,0,200000
1.13,0,200000
1.14,0,200000
1.15,0,200000
1.16,0,200000
1.17,0,200000
1.18,0,200000
1.19,0,200000
1.20,0,200000
1.21,0,200000
1.22,0,200000
1.23,0,200000
1.24,0,200000
1.25,0,200000
1.26,0,200000
1.27,0,200000
1.28,0,200000
1.29,0,200000
1.30,0,200000
1.31,0,200000
1.32,0,200000
1.33,0,200000
1.34,0,200000
1.35,0,200000
1.36,0,200000
1.37,0,200000
1.38,0,200000
1.39,0,200000
1.40,0,200000
1.41,0,200000
1.42,0,200000
1.43,0,200000
1.44,0,200000
1.45,0,200000
1.46,0,200000
1.47,0,200000
1.48,0,200000
1.49,0,200000
1.50,0,200000
1.60,0,200000
1.70,0,200000
1.80,0,200000
1.90,0,200000
2.00,0,200000
2.10,0,200000
2.20,0,200000
2.30,0,200000
2.40,0,200000
2.50,0,200000
2.60,0,200000
2.70,0,200000
2.80,0,200000
2.90,0,200000
3.00,0,200000
3.05,0,200000
3.10,0,200000
3.15,0,200000
3.20,0,200000
3.25,0,200000
3.30,0,200000
3.35,0,200000
3.40,0,200000
3.45,0,200000
3.50,0,200000
3.55,0,200000
3.60,0,200000
3.65,0,200000
3.70,0,200000
3.75,0,200000
3.80,0,200000
3.85,0,200000
3.90,0,200000
3.95,0,200000
4.00,0,200000


==> data/n51_lns_N50000.csv <==
r,AOD_exact,N
0.01,50000,50000
0.02,50000,50000
0.03,50000,50000
0.04,50000,50000
0.05,50000,50000
0.06,50000,50000
0.07,50000,50000
0.08,50000,50000
0.09,50000,50000
0.10,50000,50000
0.11,50000,50000
0.12,50000,50000
0.13,50000,50000
0.14,50000,50000
0.15,50000,50000
0.16,50000,50000
0.17,50000,50000
0.18,50000,50000
0.19,50000,50000
0.20,50000,50000
0.21,50000,50000
0.22,50000,50000
0.23,50000,50000
0.24,50000,50000
0.25,50000,50000
0.26,50000,50000
0.27,50000,50000
0.28,50000,50000
0.29,50000,50000
0.30,50000,50000
0.31,50000,50000
0.32,50000,50000
0.33,50000,50000
0.34,50000,50000
0.35,50000,50000
0.36,50000,50000
0.37,50000,50000
0.38,50000,50000
0.39,50000,50000
0.40,50000,50000
0.41,49999,50000
0.42,49998,50000
0.43,49997,50000
0.44,49997,50000
0.45,49996,50000
0.46,49992,50000
0.47,49988,50000
0.48,49982,50000
0.49,49968,50000
0.50,49950,50000
0.51,49931,50000
0.52,49893,50000
0.53,49842,50000
0.54,49792,50000
0.55,49731,50000
0.56,49636,50000
0.57,49533,50000
0.58,49405,50000
0.59,49262,50000
0.60,49083,50000
0.61,48868,50000
0.62,48633,50000
0.63,48319,50000
0.64,47965,50000
0.65,47572,50000
0.66,47135,50000
0.67,46670,50000
0.68,46123,50000
0.69,45490,50000
0.70,44844,50000
0.71,44125,50000
0.72,43350,50000
0.73,42527,50000
0.74,41632,50000
0.75,40622,50000
0.76,39674,50000
0.77,38615,50000
0.78,37532,50000
0.79,36374,50000
0.80,35210,50000
0.81,34056,50000
0.82,32857,50000
0.83,31613,50000
0.84,30310,50000
0.85,29047,50000
0.86,27790,50000
0.87,26535,50000
0.88,25261,50000
0.89,23983,50000
0.90,22740,50000
0.91,21479,50000
0.92,20265,50000
0.93,19100,50000
0.94,17889,50000
0.95,16756,50000
0.96,15670,50000
0.97,14632,50000
0.98,13685,50000
0.99,12790,50000
1.00,11902,50000
1.01,11054,50000
1.02,10212,50000
1.03,9456,50000
1.04,8741,50000
1.05,8043,50000
1.06,7384,50000
1.07,6793,50000
1.08,6282,50000
1.09,5715,50000
1.10,5262,50000
1.11,4850,50000
1.12,4395,50000
1.13,3980,50000
1.14,3646,50000
1.15,3294,50000
1.16,2966,50000
1.17,2691,50000
1.18,2410,50000
1.19,2178,50000
1.20,1966,50000
1.21,1771,50000
1.22,1600,50000
1.23,1446,50000
1.24,1294,50000
1.25,1175,50000
1.26,1051,50000
1.27,945,50000
1.28,841,50000
1.29,728,50000
1.30,631,50000
1.31,561,50000
1.32,504,50000
1.33,450,50000
1.34,407,50000
1.35,354,50000
1.36,317,50000
1.37,278,50000
1.38,252,50000
1.39,231,50000
1.40,197,50000
1.41,174,50000
1.42,149,50000
1.43,129,50000
1.44,118,50000
1.45,107,50000
1.46,96,50000
1.47,88,50000
1.48,79,50000
1.49,62,50000
1.50,54,50000
1.51,47,50000
1.52,44,50000
1.53,34,50000
1.54,29,50000
1.55,29,50000
1.56,21,50000
1.57,18,50000
1.58,14,50000
1.59,14,50000
1.60,12,50000
1.61,11,50000
1.62,9,50000
1.63,10,50000
1.64,7,50000
1.65,5,50000
1.66,5,50000
1.67,4,50000
1.68,4,50000
1.69,2,50000
1.70,2,50000
1.71,2,50000
1.72,2,50000
1.73,2,50000
1.74,2,50000
1.75,1,50000
1.76,1,50000
1.77,1,50000
1.78,1,50000
1.79,2,50000
1.80,2,50000
1.81,2,50000
1.82,2,50000
1.83,2,50000
1.84,2,50000
1.85,2,50000
1.86,2,50000
1.87,1,50000
1.88,1,50000
1.89,0,50000
1.90,0,50000
1.91,0,50000
1.92,0,50000
1.93,0,50000
1.94,0,50000
1.95,0,50000
1.96,0,50000
1.97,0,50000
1.98,0,50000
1.99,0,50000
2.00,0,50000
2.01,0,50000
2.02,0,50000
2.03,0,50000
2.04,0,50000
2.05,0,50000
2.06,0,50000
2.07,0,50000
2.08,0,50000
2.09,0,50000
2.10,0,50000
2.11,0,50000
2.12,0,50000
2.13,0,50000
2.14,0,50000
2.15,0,50000
2.16,0,50000
2.17,0,50000
2.18,0,50000
2.19,0,50000
2.20,0,50000
2.21,0,50000
2.22,0,50000
2.23,0,50000
2.24,0,50000
2.25,0,50000
2.26,0,50000
2.27,0,50000
2.28,0,50000
2.29,0,50000
2.30,0,50000
2.31,0,50000
2.32,0,50000
2.33,0,50000
2.34,0,50000
2.35,0,50000
2.36,0,50000
2.37,0,50000
2.38,0,50000
2.39,0,50000
2.40,0,50000
2.41,0,50000
2.42,0,50000
2.43,0,50000
2.44,0,50000
2.45,0,50000
2.46,0,50000
2.47,0,50000
2.48,0,50000
2.49,0,50000
2.50,0,50000
2.51,0,50000
2.52,0,50000
2.53,0,50000
2.54,0,50000
2.55,0,50000
2.56,0,50000
2.57,0,50000
2.58,0,50000
2.59,0,50000
2.60,0,50000
2.61,0,50000
2.62,0,50000
2.63,0,50000
2.64,0,50000
2.65,0,50000
2.66,0,50000
2.67,0,50000
2.68,0,50000
2.69,0,50000
2.70,0,50000
2.71,0,50000
2.72,0,50000
2.73,0,50000
2.74,0,50000
2.75,0,50000
2.76,0,50000
2.77,0,50000
2.78,0,50000
2.79,0,50000
2.80,0,50000
2.81,0,50000
2.82,0,50000
2.83,0,50000
2.84,0,50000
2.85,0,50000
2.86,0,50000
2.87,0,50000
2.88,0,50000
2.89,0,50000
2.90,0,50000
2.91,0,50000
2.92,0,50000
2.93,0,50000
2.94,0,50000
2.95,0,50000
2.96,0,50000
2.97,0,50000
2.98,0,50000
2.99,0,50000
3.00,0,50000
3.01,0,50000
3.02,0,50000
3.03,0,50000
3.04,0,50000
3.05,0,50000
3.06,0,50000
3.07,0,50000
3.08,0,50000
3.09,0,50000
3.10,0,50000
3.11,0,50000
3.12,0,50000
3.13,0,50000
3.14,0,50000
3.15,0,50000
3.16,0,50000
3.17,0,50000
3.18,0,50000
3.19,0,50000
3.20,0,50000
3.21,0,50000
3.22,0,50000
3.23,0,50000
3.24,0,50000
3.25,0,50000
3.26,0,50000
3.27,0,50000
3.28,0,50000
3.29,0,50000
3.30,0,50000
3.31,0,50000
3.32,0,50000
3.33,0,50000
3.34,0,50000
3.35,0,50000
3.36,0,50000
3.37,0,50000
3.38,0,50000
3.39,0,50000
3.40,0,50000
3.41,0,50000
3.42,0,50000
3.43,0,50000
3.44,0,50000
3.45,0,50000
3.46,0,50000
3.47,0,50000
3.48,0,50000
3.49,0,50000
3.50,0,50000
3.51,0,50000
3.52,0,50000
3.53,0,50000
3.54,0,50000
3.55,0,50000
3.56,0,50000
3.57,0,50000
3.58,0,50000
3.59,0,50000
3.60,0,50000
3.61,0,50000
3.62,0,50000
3.63,0,50000
3.64,0,50000
3.65,0,50000
3.66,0,50000
3.67,0,50000
3.68,0,50000
3.69,0,50000
3.70,0,50000
3.71,0,50000
3.72,0,50000
3.73,0,50000
3.74,0,50000
3.75,0,50000
3.76,0,50000
3.77,0,50000
3.78,0,50000
3.79,0,50000
3.80,0,50000
3.81,0,50000
3.82,0,50000
3.83,0,50000
3.84,0,50000
3.85,0,50000
3.86,0,50000
3.87,0,50000
3.88,0,50000
3.89,0,50000
3.90,0,50000
3.91,0,50000
3.92,0,50000
3.93,0,50000
3.94,0,50000
3.95,0,50000
3.96,0,50000
3.97,0,50000
3.98,0,50000
3.99,0,50000
4.00,0,50000
4.01,0,50000
4.02,0,50000
4.03,0,50000
4.04,0,50000
4.05,0,50000
4.06,0,50000
4.07,0,50000
4.08,0,50000
4.09,0,50000
4.10,0,50000
4.11,0,50000
4.12,0,50000
4.13,0,50000
4.14,0,50000
4.15,0,50000
4.16,0,50000
4.17,0,50000
4.18,0,50000
4.19,0,50000
4.20,0,50000
4.21,0,50000
4.22,0,50000
4.23,0,50000
4.24,0,50000
4.25,0,50000
4.26,0,50000
4.27,0,50000
4.28,0,50000
4.29,0,50000
4.30,0,50000
4.31,0,50000
4.32,0,50000
4.33,0,50000
4.34,0,50000
4.35,0,50000
4.36,0,50000
4.37,0,50000
4.38,0,50000
4.39,0,50000
4.40,0,50000
4.41,0,50000
4.42,0,50000
4.43,0,50000
4.44,0,50000
4.45,0,50000
4.46,0,50000
4.47,0,50000
4.48,0,50000
4.49,0,50000
4.50,0,50000
4.51,0,50000
4.52,0,50000
4.53,0,50000
4.54,0,50000
4.55,0,50000
4.56,0,50000
4.57,0,50000
4.58,0,50000
4.59,0,50000
4.60,0,50000
4.61,0,50000
4.62,0,50000
4.63,0,50000
4.64,0,50000
4.65,0,50000
4.66,0,50000
4.67,0,50000
4.68,0,50000
4.69,0,50000
4.70,0,50000
4.71,0,50000
4.72,0,50000
4.73,0,50000
4.74,0,50000
4.75,0,50000
4.76,0,50000
4.77,0,50000
4.78,0,50000
4.79,0,50000
4.80,0,50000
4.81,0,50000
4.82,0,50000
4.83,0,50000
4.84,0,50000
4.85,0,50000
4.86,0,50000
4.87,0,50000
4.88,0,50000
4.89,0,50000
4.90,0,50000
4.91,0,50000
4.92,0,50000
4.93,0,50000
4.94,0,50000
4.95,0,50000
4.96,0,50000
4.97,0,50000
4.98,0,50000
4.99,0,50000
5.00,0,50000
5.01,0,50000
5.02,0,50000
5.03,0,50000
5.04,0,50000
5.05,0,50000
5.06,0,50000
5.07,0,50000
5.08,0,50000
5.09,0,50000
5.10,0,50000
5.11,0,50000
5.12,0,50000
5.13,0,50000
5.14,0,50000
5.15,0,50000
5.16,0,50000
5.17,0,50000
5.18,0,50000
5.19,0,50000
5.20,0,50000
5.21,0,50000
5.22,0,50000
5.23,0,50000
5.24,0,50000
5.25,0,50000
5.26,0,50000
5.27,0,50000
5.28,0,50000
5.29,0,50000
5.30,0,50000
5.31,0,50000
5.32,0,50000
5.33,0,50000
5.34,0,50000
5.35,0,50000
5.36,0,50000
5.37,0,50000
5.38,0,50000
5.39,0,50000
5.40,0,50000
5.41,0,50000
5.42,0,50000
5.43,0,50000
5.44,0,50000
5.45,0,50000
5.46,0,50000
5.47,0,50000
5.48,0,50000
5.49,0,50000
5.50,0,50000
5.51,0,50000
5.52,0,50000
5.53,0,50000
5.54,0,50000
5.55,0,50000
5.56,0,50000
5.57,0,50000
5.58,0,50000
5.59,0,50000
5.60,0,50000
5.61,0,50000
5.62,0,50000
5.63,0,50000
5.64,0,50000
5.65,0,50000
5.66,0,50000
5.67,0,50000
5.68,0,50000
5.69,0,50000
5.70,0,50000
5.71,0,50000
5.72,0,50000
5.73,0,50000
5.74,0,50000
5.75,0,50000
5.76,0,50000
5.77,0,50000
5.78,0,50000
5.79,0,50000
5.80,0,50000
5.81,0,50000
5.82,0,50000
5.83,0,50000
5.84,0,50000
5.85,0,50000
5.86,0,50000
5.87,0,50000
5.88,0,50000
5.89,0,50000
5.90,0,50000
5.91,0,50000
5.92,0,50000
5.93,0,50000
5.94,0,50000
5.95,0,50000
5.96,0,50000
5.97,0,50000
5.98,0,50000
5.99,0,50000
6.00,0,50000
6.01,0,50000
6.02,0,50000
6.03,0,50000
6.04,0,50000
6.05,0,50000
6.06,0,50000
6.07,0,50000
6.08,0,50000
6.09,0,50000
6.10,0,50000
6.11,0,50000
6.12,0,50000
6.13,0,50000
6.14,0,50000
6.15,0,50000
6.16,0,50000
6.17,0,50000
6.18,0,50000
6.19,0,50000
6.20,0,50000
6.21,0,50000
6.22,0,50000
6.23,0,50000
6.24,0,50000
6.25,0,50000
6.26,0,50000
6.27,0,50000
6.28,0,50000
6.29,0,50000
6.30,0,50000
6.31,0,50000
6.32,0,50000
6.33,0,50000
6.34,0,50000
6.35,0,50000
6.36,0,50000
6.37,0,50000
6.38,0,50000
6.39,0,50000
6.40,0,50000
6.41,0,50000
6.42,0,50000
6.43,0,50000
6.44,0,50000
6.45,0,50000
6.46,0,50000
6.47,0,50000
6.48,0,50000
6.49,0,50000
6.50,0,50000
6.51,0,50000
6.52,0,50000
6.53,0,50000
6.54,0,50000
6.55,0,50000
6.56,0,50000
6.57,0,50000
6.58,0,50000
6.59,0,50000
6.60,0,50000
6.61,0,50000
6.62,0,50000
6.63,0,50000
6.64,0,50000
6.65,0,50000
6.66,0,50000
6.67,0,50000
6.68,0,50000
6.69,0,50000
6.70,0,50000
6.71,0,50000
6.72,0,50000
6.73,0,50000
6.74,0,50000
6.75,0,50000
6.76,0,50000
6.77,0,50000
6.78,0,50000
6.79,0,50000
6.80,0,50000
6.81,0,50000
6.82,0,50000
6.83,0,50000
6.84,0,50000
6.85,0,50000
6.86,0,50000
6.87,0,50000
6.88,0,50000
6.89,0,50000
6.90,0,50000
6.91,0,50000
6.92,0,50000
6.93,0,50000
6.94,0,50000
6.95,0,50000
6.96,0,50000
6.97,0,50000
6.98,0,50000
6.99,0,50000
7.00,0,50000


==> data/n9_d0.4_N200000.csv <==
r,F_exact,N
0.05,200000,200000
0.10,200000,200000
0.15,200000,200000
0.20,200000,200000
0.25,200000,200000
0.26,200000,200000
0.27,200000,200000
0.28,200000,200000
0.29,200000,200000
0.30,200000,200000
0.31,200000,200000
0.32,200000,200000
0.33,200000,200000
0.34,200000,200000
0.35,200000,200000
0.36,200000,200000
0.37,200000,200000
0.38,200000,200000
0.39,200000,200000
0.40,200000,200000
0.41,200000,200000
0.42,200000,200000
0.43,200000,200000
0.44,200000,200000
0.45,200000,200000
0.46,200000,200000
0.47,200000,200000
0.48,200000,200000
0.49,200000,200000
0.50,200000,200000
0.51,200000,200000
0.52,200000,200000
0.53,200000,200000
0.54,200000,200000
0.55,200000,200000
0.56,200000,200000
0.57,200000,200000
0.58,200000,200000
0.59,200000,200000
0.60,200000,200000
0.61,200000,200000
0.62,200000,200000
0.63,200000,200000
0.64,200000,200000
0.65,200000,200000
0.66,200000,200000
0.67,200000,200000
0.68,200000,200000
0.69,200000,200000
0.70,200000,200000
0.71,200000,200000
0.72,200000,200000
0.73,200000,200000
0.74,200000,200000
0.75,200000,200000
0.76,200000,200000
0.77,200000,200000
0.78,200000,200000
0.79,200000,200000
0.80,200000,200000
0.81,200000,200000
0.82,200000,200000
0.83,200000,200000
0.84,200000,200000
0.85,200000,200000
0.86,200000,200000
0.87,200000,200000
0.88,200000,200000
0.89,200000,200000
0.90,199999,200000
0.91,199999,200000
0.92,199997,200000
0.93,199997,200000
0.94,199997,200000
0.95,199996,200000
0.96,199996,200000
0.97,199996,200000
0.98,199995,200000
0.99,199995,200000
1.00,199995,200000
1.01,199993,200000
1.02,199992,200000
1.03,199992,200000
1.04,199991,200000
1.05,199991,200000
1.06,199989,200000
1.07,199986,200000
1.08,199986,200000
1.09,199984,200000
1.10,199980,200000
1.11,199976,200000
1.12,199971,200000
1.13,199967,200000
1.14,199963,200000
1.15,199957,200000
1.16,199953,200000
1.17,199945,200000
1.18,199935,200000
1.19,199929,200000
1.20,199924,200000
1.21,199906,200000
1.22,199887,200000
1.23,199874,200000
1.24,199858,200000
1.25,199839,200000
1.26,199819,200000
1.27,199794,200000
1.28,199768,200000
1.29,199737,200000
1.30,199710,200000
1.31,199689,200000
1.32,199658,200000
1.33,199623,200000
1.34,199583,200000
1.35,199547,200000
1.36,199512,200000
1.37,199472,200000
1.38,199421,200000
1.39,199367,200000
1.40,199319,200000
1.41,199281,200000
1.42,199213,200000
1.43,199152,200000
1.44,199094,200000
1.45,199026,200000
1.46,198960,200000
1.47,198891,200000
1.48,198798,200000
1.49,198719,200000
1.50,198616,200000
1.55,198130,200000
1.60,197514,200000
1.65,196737,200000
1.70,195867,200000
1.75,194861,200000
1.80,193737,200000
1.85,192444,200000
1.90,190919,200000
1.95,189301,200000
2.00,187469,200000
2.05,185487,200000
2.10,183499,200000
2.15,181239,200000
2.20,178958,200000
2.25,176544,200000
2.30,174023,200000
2.35,171252,200000
2.40,168488,200000
2.45,165709,200000
2.50,162787,200000
2.55,159872,200000
2.60,156915,200000
2.65,153989,200000
2.70,150920,200000
2.75,147832,200000
2.80,144719,200000
2.85,141632,200000
2.90,138407,200000
2.95,135309,200000
3.00,132233,200000
3.05,129294,200000
3.10,126291,200000
3.15,123287,200000
3.20,120399,200000
3.25,117467,200000
3.30,114510,200000
3.35,111656,200000
3.40,108822,200000
3.45,106091,200000
3.50,103345,200000
3.55,100711,200000
3.60,98127,200000
3.65,95512,200000
3.70,93076,200000
3.75,90619,200000
3.80,88052,200000
3.85,85701,200000
3.90,83495,200000
3.95,81214,200000
4.00,78925,200000
4.05,76749,200000
4.10,74759,200000
4.15,72719,200000
4.20,70721,200000
4.25,68730,200000
4.30,66900,200000
4.35,65086,200000
4.40,63293,200000
4.45,61608,200000
4.50,60030,200000
4.55,58279,200000
4.60,56698,200000
4.65,55093,200000
4.70,53656,200000
4.75,52146,200000
4.80,50697,200000
4.85,49256,200000
4.90,47875,200000
4.95,46527,200000
5.00,45272,200000
5.05,44124,200000
5.10,42833,200000
5.15,41740,200000
5.20,40609,200000
5.25,39576,200000
5.30,38520,200000
5.35,37506,200000
5.40,36555,200000
5.45,35472,200000
5.50,34531,200000
5.55,33625,200000
5.60,32747,200000
5.65,31935,200000
5.70,31078,200000
5.75,30319,200000
5.80,29496,200000
5.85,28748,200000
5.90,27933,200000
5.95,27228,200000
6.00,26607,200000
6.05,25942,200000
6.10,25258,200000
6.15,24617,200000
6.20,23980,200000
6.25,23420,200000
6.30,22833,200000
6.35,22307,200000
6.40,21752,200000
6.45,21212,200000
6.50,20732,200000
6.55,20259,200000
6.60,19750,200000
6.65,19252,200000
6.70,18806,200000
6.75,18361,200000
6.80,17899,200000
6.85,17422,200000
6.90,16975,200000
6.95,16587,200000
7.00,16227,200000


==> data/n9_lns_N100000.csv <==
r,AOD_exact,N
0.10,100000,100000
0.20,100000,100000
0.30,100000,100000
0.40,100000,100000
0.50,99980,100000
0.60,99704,100000
0.70,98361,100000
0.80,94923,100000
0.90,89100,100000
1.00,81254,100000
1.10,72041,100000
1.20,62663,100000
1.30,53216,100000
1.40,44794,100000
1.50,37256,100000
1.60,30934,100000
1.70,25553,100000
1.80,21070,100000
1.90,17342,100000
2.00,14217,100000
2.10,11627,100000
2.20,9611,100000
2.30,7867,100000
2.40,6483,100000
2.50,5375,100000
2.60,4448,100000
2.70,3616,100000
2.80,3025,100000
2.90,2490,100000
3.00,2092,100000
3.10,1790,100000
3.20,1514,100000
3.30,1267,100000
3.40,1094,100000
3.50,928,100000
3.60,794,100000
3.70,684,100000
3.80,620,100000
3.90,546,100000
4.00,491,100000
4.10,425,100000
4.20,375,100000
4.30,344,100000
4.40,309,100000
4.50,273,100000
4.60,244,100000
4.70,207,100000
4.80,184,100000
4.90,179,100000
5.00,167,100000
5.10,150,100000
5.20,131,100000
5.30,109,100000
5.40,96,100000
5.50,86,100000
5.60,70,100000
5.70,65,100000
5.80,57,100000
5.90,56,100000
6.00,55,100000
6.10,50,100000
6.20,48,100000
6.30,46,100000
6.40,39,100000
6.50,40,100000
6.60,31,100000
6.70,31,100000
6.80,27,100000
6.90,27,100000
7.00,25,100000


==> data/n9_lns_N200000.csv <==
r,F_exact,N
0.05,200000,200000
0.10,200000,200000
0.15,200000,200000
0.20,200000,200000
0.25,200000,200000
0.26,200000,200000
0.27,200000,200000
0.28,200000,200000
0.29,200000,200000
0.30,200000,200000
0.31,200000,200000
0.32,200000,200000
0.33,200000,200000
0.34,200000,200000
0.35,199998,200000
0.36,199997,200000
0.37,199997,200000
0.38,199994,200000
0.39,199993,200000
0.40,199991,200000
0.41,199991,200000
0.42,199982,200000
0.43,199973,200000
0.44,199958,200000
0.45,199948,200000
0.46,199922,200000
0.47,199894,200000
0.48,199870,200000
0.49,199840,200000
0.50,199789,200000
0.51,199726,200000
0.52,199660,200000
0.53,199585,200000
0.54,199504,200000
0.55,199406,200000
0.56,199294,200000
0.57,199165,200000
0.58,199008,200000
0.59,198813,200000
0.60,198595,200000
0.61,198378,200000
0.62,198127,200000
0.63,197860,200000
0.64,197558,200000
0.65,197236,200000
0.66,196920,200000
0.67,196547,200000
0.68,196120,200000
0.69,195695,200000
0.70,195207,200000
0.71,194687,200000
0.72,194173,200000
0.73,193631,200000
0.74,193080,200000
0.75,192406,200000
0.76,191727,200000
0.77,191006,200000
0.78,190285,200000
0.79,189516,200000
0.80,188692,200000
0.81,187841,200000
0.82,186933,200000
0.83,185995,200000
0.84,185042,200000
0.85,184127,200000
0.86,183117,200000
0.87,182114,200000
0.88,181051,200000
0.89,179972,200000
0.90,178833,200000
0.91,177626,200000
0.92,176509,200000
0.93,175285,200000
0.94,174116,200000
0.95,172847,200000
0.96,171485,200000
0.97,170178,200000
0.98,168852,200000
0.99,167476,200000
1.00,166075,200000
1.01,164655,200000
1.02,163248,200000
1.03,161885,200000
1.04,160353,200000
1.05,158939,200000
1.06,157473,200000
1.07,156000,200000
1.08,154445,200000
1.09,152911,200000
1.10,151284,200000
1.11,149729,200000
1.12,148126,200000
1.13,146512,200000
1.14,144965,200000
1.15,143342,200000
1.16,141779,200000
1.17,140159,200000
1.18,138479,200000
1.19,136863,200000
1.20,135243,200000
1.21,133585,200000
1.22,131952,200000
1.23,130395,200000
1.24,128779,200000
1.25,127088,200000
1.26,125460,200000
1.27,123838,200000
1.28,122170,200000
1.29,120652,200000
1.30,119049,200000
1.31,117520,200000
1.32,116000,200000
1.33,114483,200000
1.34,112931,200000
1.35,111391,200000
1.36,109870,200000
1.37,108390,200000
1.38,106859,200000
1.39,105337,200000
1.40,103870,200000
1.41,102359,200000
1.42,100854,200000
1.43,99452,200000
1.44,98001,200000
1.45,96584,200000
1.46,95087,200000
1.47,93777,200000
1.48,92327,200000
1.49,90944,200000
1.50,89558,200000
1.55,83000,200000
1.60,76686,200000
1.65,70875,200000
1.70,65449,200000
1.75,60357,200000
1.80,55625,200000
1.85,51103,200000
1.90,47030,200000
1.95,43249,200000
2.00,39729,200000
2.05,36482,200000
2.10,33497,200000
2.15,30721,200000
2.20,28173,200000
2.25,25954,200000
2.30,23937,200000
2.35,22031,200000
2.40,20312,200000
2.45,18725,200000
2.50,17248,200000
2.55,15957,200000
2.60,14728,200000
2.65,13610,200000
2.70,12543,200000
2.75,11622,200000
2.80,10737,200000
2.85,9960,200000
2.90,9198,200000
2.95,8516,200000
3.00,7943,200000
3.05,7374,200000
3.10,6894,200000
3.15,6401,200000
3.20,5944,200000
3.25,5547,200000
3.30,5141,200000
3.35,4824,200000
3.40,4504,200000
3.45,4221,200000
3.50,3983,200000
3.55,3764,200000
3.60,3557,200000
3.65,3338,200000
3.70,3162,200000
3.75,2987,200000
3.80,2806,200000
3.85,2650,200000
3.90,2502,200000
3.95,2365,200000
4.00,2220,200000
4.05,2099,200000
4.10,2005,200000
4.15,1902,200000
4.20,1792,200000
4.25,1711,200000
4.30,1634,200000
4.35,1562,200000
4.40,1512,200000
4.45,1436,200000
4.50,1359,200000
4.55,1269,200000
4.60,1222,200000
4.65,1168,200000
4.70,1111,200000
4.75,1050,200000
4.80,988,200000
4.85,946,200000
4.90,906,200000
4.95,871,200000
5.00,827,200000
5.05,789,200000
5.10,753,200000
5.15,713,200000
5.20,681,200000
5.25,659,200000
5.30,628,200000
5.35,615,200000
5.40,584,200000
5.45,564,200000
5.50,526,200000
5.55,506,200000
5.60,478,200000
5.65,448,200000
5.70,434,200000
5.75,414,200000
5.80,410,200000
5.85,388,200000
5.90,375,200000
5.95,359,200000
6.00,351,200000
6.05,331,200000
6.10,322,200000
6.15,321,200000
6.20,312,200000
6.25,301,200000
6.30,287,200000
6.35,269,200000
6.40,254,200000
6.45,257,200000
6.50,250,200000
6.55,247,200000
6.60,232,200000
6.65,233,200000
6.70,227,200000
6.75,222,200000
6.80,214,200000
6.85,207,200000
6.90,205,200000
6.95,198,200000
7.00,197,200000


==> data/pert_sweep_n5.csv <==
v,exactK,Knom_tr4,Knom_tr8,Kpert_tr4,Kpert_tr8
0,0.99983,0.99237,0.99980,0.98590,0.99963
0.0001,0.99972,0.99235,0.99957,0.98337,0.99923
0.0002,0.99972,0.99218,0.99956,0.98000,0.99870
0.00035,0.99936,0.99192,0.99916,0.97390,0.99744
0.0005,0.99886,0.99154,0.99888,0.96798,0.99558
0.00075,0.99788,0.99068,0.99826,0.95956,0.99322
0.001,0.99632,0.98938,0.99716,0.94908,0.98922
0.0015,0.99362,0.98732,0.99492,0.93780,0.98332
0.002,0.98972,0.98442,0.99218,0.92408,0.97562
0.003,0.98394,0.97994,0.98778,0.90816,0.96584
0.004,0.97640,0.97404,0.98196,0.89028,0.95332
0.0055,0.96710,0.96672,0.97472,0.87076,0.93874
0.007,0.95596,0.95774,0.96572,0.85066,0.92174
0.009,0.94380,0.94858,0.95586,0.83192,0.90490
0.011,0.93152,0.93698,0.94428,0.81260,0.88604
0.0135,0.91738,0.92504,0.93050,0.79286,0.86624
0.016,0.90298,0.91268,0.91768,0.77678,0.84882
0.019,0.88766,0.89934,0.90338,0.75928,0.83058
0.022,0.87176,0.88442,0.88812,0.74170,0.81042
0.026,0.85640,0.87122,0.87466,0.72562,0.79384
0.03,0.84454,0.85950,0.86334,0.71122,0.77858
0.0325,0.83200,0.84802,0.85162,0.69854,0.76480
0.035,0.82062,0.83784,0.84192,0.68768,0.75282
0.0375,0.80774,0.82478,0.82944,0.67732,0.74230
0.04,0.80212,0.81990,0.82403,0.67247,0.73680
0.0475,0.79380,0.81310,0.81803,0.66970,0.73257


==> data/sabre_n11_d0.4.csv <==
r,SABRE_exact,N
0,1.0000000000,1
0.01,1.0000000000,1
0.02,1.0000000000,1
0.03,1.0000000000,1
0.04,1.0000000000,1
0.05,1.0000000000,1
0.06,1.0000000000,1
0.07,1.0000000000,1
0.08,1.0000000000,1
0.09,1.0000000000,1
0.1,1.0000000000,1
0.11,1.0000000000,1
0.12,1.0000000000,1
0.13,1.0000000000,1
0.14,1.0000000000,1
0.15,1.0000000000,1
0.16,1.0000000000,1
0.17,1.0000000000,1
0.18,1.0000000000,1
0.19,1.0000000000,1
0.2,1.0000000000,1
0.21,1.0000000000,1
0.22,1.0000000000,1
0.23,1.0000000000,1
0.24,1.0000000000,1
0.25,1.0000000000,1
0.26,1.0000000000,1
0.27,1.0000000000,1
0.28,1.0000000000,1
0.29,1.0000000000,1
0.3,1.0000000000,1
0.31,1.0000000000,1
0.32,1.0000000000,1
0.33,1.0000000000,1
0.34,1.0000000000,1
0.35,1.0000000000,1
0.36,1.0000000000,1
0.37,1.0000000000,1
0.38,1.0000000000,1
0.39,1.0000000000,1
0.4,1.0000000000,1
0.41,1.0000000000,1
0.42,1.0000000000,1
0.43,1.0000000000,1
0.44,1.0000000000,1
0.45,1.0000000000,1
0.46,1.0000000000,1
0.47,1.0000000000,1
0.48,1.0000000000,1
0.49,1.0000000000,1
0.5,1.0000000000,1
0.51,1.0000000000,1
0.52,1.0000000000,1
0.53,1.0000000000,1
0.54,1.0000000000,1
0.55,1.0000000000,1
0.56,1.0000000000,1
0.57,0.9999999999,1
0.58,0.9999999999,1
0.59,0.9999999998,1
0.6,0.9999999997,1
0.61,0.9999999996,1
0.62,0.9999999994,1
0.63,0.9999999991,1
0.64,0.9999999987,1
0.65,0.9999999982,1
0.66,0.9999999974,1
0.67,0.9999999962,1
0.68,0.9999999947,1
0.69,0.9999999925,1
0.7,0.9999999896,1
0.71,0.9999999857,1
0.72,0.9999999804,1
0.73,0.9999999734,1
0.74,0.9999999641,1
0.75,0.9999999520,1
0.76,0.9999999363,1
0.77,0.9999999159,1
0.78,0.9999998897,1
0.79,0.9999998564,1
0.8,0.9999998140,1
0.81,0.9999997605,1
0.82,0.9999996935,1
0.83,0.9999996098,1
0.84,0.9999995060,1
0.85,0.9999993778,1
0.86,0.9999992203,1
0.87,0.9999990277,1
0.88,0.9999987933,1
0.89,0.9999985093,1
0.9,0.9999981666,1
0.91,0.9999977550,1
0.92,0.9999972626,1
0.93,0.9999966759,1
0.94,0.9999959797,1
0.95,0.9999951564,1
0.96,0.9999941866,1
0.97,0.9999930483,1
0.98,0.9999917168,1
0.99,0.9999901647,1
1,0.9999883613,1
1.01,0.9999862727,1
1.02,0.9999838613,1
1.03,0.9999810858,1
1.04,0.9999779005,1
1.05,0.9999742556,1
1.06,0.9999700964,1
1.07,0.9999653635,1
1.08,0.9999599919,1
1.09,0.9999539116,1
1.1,0.9999470462,1
1.11,0.9999393139,1
1.12,0.9999306259,1
1.13,0.9999208874,1
1.14,0.9999099963,1
1.15,0.9998978435,1
1.16,0.9998843125,1
1.17,0.9998692794,1
1.18,0.9998526120,1
1.19,0.9998341705,1
1.2,0.9998138066,1
1.21,0.9997913636,1
1.22,0.9997666762,1
1.23,0.9997395704,1
1.24,0.9997098632,1
1.25,0.9996773626,1
1.26,0.9996418675,1
1.27,0.9996031677,1
1.28,0.9995610436,1
1.29,0.9995152666,1
1.3,0.9994655986,1
1.31,0.9994117924,1
1.32,0.9993535914,1
1.33,0.9992907300,1
1.34,0.9992229334,1
1.35,0.9991499180,1
1.36,0.9990713913,1
1.37,0.9989870520,1
1.38,0.9988965905,1
1.39,0.9987996888,1
1.4,0.9986960208,1
1.41,0.9985852525,1
1.42,0.9984670425,1
1.43,0.9983410419,1
1.44,0.9982068951,1
1.45,0.9980642395,1
1.46,0.9979127064,1
1.47,0.9977519210,1
1.48,0.9975815030,1
1.49,0.9974010667,1
1.5,0.9972102218,1
1.51,0.9970085734,1
1.52,0.9967957228,1
1.53,0.9965712676,1
1.54,0.9963348023,1
1.55,0.9960859189,1
1.56,0.9958242069,1
1.57,0.9955492543,1
1.58,0.9952606479,1
1.59,0.9949579733,1
1.6,0.9946408162,1
1.61,0.9943087621,1
1.62,0.9939613975,1
1.63,0.9935983097,1
1.64,0.9932190876,1
1.65,0.9928233222,1
1.66,0.9924106070,1
1.67,0.9919805384,1
1.68,0.9915327162,1
1.69,0.9910667442,1
1.7,0.9905822303,1
1.71,0.9900787873,1
1.72,0.9895560330,1
1.73,0.9890135908,1
1.74,0.9884510901,1
1.75,0.9878681667,1
1.76,0.9872644629,1
1.77,0.9866396285,1
1.78,0.9859933203,1
1.79,0.9853252031,1
1.8,0.9846349499,1
1.81,0.9839222420,1
1.82,0.9831867695,1
1.83,0.9824282315,1
1.84,0.9816463362,1
1.85,0.9808408016,1
1.86,0.9800113554,1
1.87,0.9791577351,1
1.88,0.9782796888,1
1.89,0.9773769747,1
1.9,0.9764493615,1
1.91,0.9754966291,1
1.92,0.9745185677,1
1.93,0.9735149791,1
1.94,0.9724856758,1
1.95,0.9714304817,1
1.96,0.9703492322,1
1.97,0.9692417740,1
1.98,0.9681079651,1
1.99,0.9669476753,1
2,0.9657607858,1
2.01,0.9645471895,1
2.02,0.9633067906,1
2.03,0.9620395053,1
2.04,0.9607452610,1
2.05,0.9594239969,1
2.06,0.9580756633,1
2.07,0.9567002225,1
2.08,0.9552976476,1
2.09,0.9538679234,1
2.1,0.9524110457,1
2.11,0.9509270214,1
2.12,0.9494158686,1
2.13,0.9478776162,1
2.14,0.9463123038,1
2.15,0.9447199816,1
2.16,0.9431007105,1
2.17,0.9414545616,1
2.18,0.9397816164,1
2.19,0.9380819661,1
2.2,0.9363557121,1
2.21,0.9346029654,1
2.22,0.9328238466,1
2.23,0.9310184854,1
2.24,0.9291870209,1
2.25,0.9273296011,1
2.26,0.9254463828,1
2.27,0.9235375314,1
2.28,0.9216032205,1
2.29,0.9196436321,1
2.3,0.9176589560,1
2.31,0.9156493897,1
2.32,0.9136151384,1
2.33,0.9115564146,1
2.34,0.9094734377,1
2.35,0.9073664341,1
2.36,0.9052356371,1
2.37,0.9030812860,1
2.38,0.9009036267,1
2.39,0.8987029109,1
2.4,0.8964793961,1
2.41,0.8942333455,1
2.42,0.8919650276,1
2.43,0.8896747159,1
2.44,0.8873626890,1
2.45,0.8850292301,1
2.46,0.8826746268,1
2.47,0.8802991712,1
2.48,0.8779031593,1
2.49,0.8754868910,1
2.5,0.8730506698,1
2.51,0.8705948028,1
2.52,0.8681196000,1
2.53,0.8656253749,1
2.54,0.8631124434,1
2.55,0.8605811243,1
2.56,0.8580317389,1
2.57,0.8554646105,1
2.58,0.8528800648,1
2.59,0.8502784291,1
2.6,0.8476600327,1
2.61,0.8450252061,1
2.62,0.8423742815,1
2.63,0.8397075920,1
2.64,0.8370254720,1
2.65,0.8343282566,1
2.66,0.8316162816,1
2.67,0.8288898834,1
2.68,0.8261493987,1
2.69,0.8233951646,1
2.7,0.8206275182,1
2.71,0.8178467964,1
2.72,0.8150533362,1
2.73,0.8122474741,1
2.74,0.8094295461,1
2.75,0.8065998878,1
2.76,0.8037588340,1
2.77,0.8009067186,1
2.78,0.7980438745,1
2.79,0.7951706338,1
2.8,0.7922873271,1
2.81,0.7893942840,1
2.82,0.7864918324,1
2.83,0.7835802991,1
2.84,0.7806600090,1
2.85,0.7777312854,1
2.86,0.7747944498,1
2.87,0.7718498220,1
2.88,0.7688977196,1
2.89,0.7659384584,1
2.9,0.7629723520,1
2.91,0.7599997117,1
2.92,0.7570208469,1
2.93,0.7540360642,1
2.94,0.7510456682,1
2.95,0.7480499608,1
2.96,0.7450492417,1
2.97,0.7420438076,1
2.98,0.7390339529,1
2.99,0.7360199692,1
3,0.7330021455,1
3.01,0.7299807678,1
3.02,0.7269561195,1
3.03,0.7239284811,1
3.04,0.7208981301,1
3.05,0.7178653411,1
3.06,0.7148303859,1
3.07,0.7117935331,1
3.08,0.7087550483,1
3.09,0.7057151942,1
3.1,0.7026742302,1
3.11,0.6996324127,1
3.12,0.6965899951,1
3.13,0.6935472275,1
3.14,0.6905043568,1
3.15,0.6874616268,1
3.16,0.6844192782,1
3.17,0.6813775483,1
3.18,0.6783366714,1
3.19,0.6752968783,1
3.2,0.6722583970,1
3.21,0.6692214518,1
3.22,0.6661862640,1
3.23,0.6631530518,1
3.24,0.6601220298,1
3.25,0.6570934097,1
3.26,0.6540673998,1
3.27,0.6510442052,1
3.28,0.6480240277,1
3.29,0.6450070660,1
3.3,0.6419935156,1
3.31,0.6389835686,1
3.32,0.6359774141,1
3.33,0.6329752380,1
3.34,0.6299772229,1
3.35,0.6269835484,1
3.36,0.6239943908,1
3.37,0.6210099234,1
3.38,0.6180303162,1
3.39,0.6150557363,1
3.4,0.6120863476,1
3.41,0.6091223111,1
3.42,0.6061637844,1
3.43,0.6032109224,1
3.44,0.6002638769,1
3.45,0.5973227967,1
3.46,0.5943878276,1
3.47,0.5914591124,1
3.48,0.5885367911,1
3.49,0.5856210009,1
3.5,0.5827118757,1
3.51,0.5798095470,1
3.52,0.5769141433,1
3.53,0.5740257902,1
3.54,0.5711446106,1
3.55,0.5682707247,1
3.56,0.5654042499,1
3.57,0.5625453010,1
3.58,0.5596939899,1
3.59,0.5568504260,1
3.6,0.5540147161,1
3.61,0.5511869644,1
3.62,0.5483672725,1
3.63,0.5455557394,1
3.64,0.5427524617,1
3.65,0.5399575333,1
3.66,0.5371710460,1
3.67,0.5343930888,1
3.68,0.5316237486,1
3.69,0.5288631096,1
3.7,0.5261112540,1
3.71,0.5233682615,1
3.72,0.5206342094,1
3.73,0.5179091730,1
3.74,0.5151932252,1
3.75,0.5124864367,1
3.76,0.5097888761,1
3.77,0.5071006098,1
3.78,0.5044217020,1
3.79,0.5017522150,1
3.8,0.4990922088,1
3.81,0.4964417417,1
3.82,0.4938008696,1
3.83,0.4911696468,1
3.84,0.4885481253,1
3.85,0.4859363553,1
3.86,0.4833343853,1
3.87,0.4807422617,1
3.88,0.4781600292,1
3.89,0.4755877305,1
3.9,0.4730254067,1
3.91,0.4704730970,1
3.92,0.4679308391,1
3.93,0.4653986688,1
3.94,0.4628766201,1
3.95,0.4603647257,1
3.96,0.4578630165,1
3.97,0.4553715216,1
3.98,0.4528902688,1
3.99,0.4504192843,1
4,0.4479585927,1
4.01,0.4455082171,1
4.02,0.4430681792,1
4.03,0.4406384993,1
4.04,0.4382191961,1
4.05,0.4358102870,1
4.06,0.4334117880,1
4.07,0.4310237138,1
4.08,0.4286460778,1
4.09,0.4262788920,1
4.1,0.4239221671,1
4.11,0.4215759126,1
4.12,0.4192401368,1
4.13,0.4169148468,1
4.14,0.4146000484,1
4.15,0.4122957463,1
4.16,0.4100019441,1
4.17,0.4077186441,1
4.18,0.4054458477,1
4.19,0.4031835552,1
4.2,0.4009317657,1
4.21,0.3986904774,1
4.22,0.3964596873,1
4.23,0.3942393916,1
4.24,0.3920295855,1
4.25,0.3898302630,1
4.26,0.3876414176,1
4.27,0.3854630413,1
4.28,0.3832951258,1
4.29,0.3811376615,1
4.3,0.3789906381,1
4.31,0.3768540444,1
4.32,0.3747278683,1
4.33,0.3726120972,1
4.34,0.3705067173,1
4.35,0.3684117143,1
4.36,0.3663270731,1
4.37,0.3642527777,1
4.38,0.3621888115,1
4.39,0.3601351573,1
4.4,0.3580917970,1
4.41,0.3560587119,1
4.42,0.3540358827,1
4.43,0.3520232893,1
4.44,0.3500209112,1
4.45,0.3480287271,1
4.46,0.3460467152,1
4.47,0.3440748531,1
4.48,0.3421131177,1
4.49,0.3401614855,1
4.5,0.3382199325,1
4.51,0.3362884339,1
4.52,0.3343669647,1
4.53,0.3324554992,1
4.54,0.3305540113,1
4.55,0.3286624745,1
4.56,0.3267808615,1
4.57,0.3249091450,1
4.58,0.3230472969,1
4.59,0.3211952889,1
4.6,0.3193530922,1
4.61,0.3175206776,1
4.62,0.3156980156,1
4.63,0.3138850761,1
4.64,0.3120818288,1
4.65,0.3102882431,1
4.66,0.3085042879,1
4.67,0.3067299318,1
4.68,0.3049651432,1
4.69,0.3032098901,1
4.7,0.3014641401,1
4.71,0.2997278606,1
4.72,0.2980010188,1
4.73,0.2962835816,1
4.74,0.2945755154,1
4.75,0.2928767866,1
4.76,0.2911873612,1
4.77,0.2895072052,1
4.78,0.2878362841,1
4.79,0.2861745633,1
4.8,0.2845220080,1
4.81,0.2828785831,1
4.82,0.2812442534,1
4.83,0.2796189836,1
4.84,0.2780027380,1
4.85,0.2763954809,1
4.86,0.2747971763,1
4.87,0.2732077882,1
4.88,0.2716272804,1
4.89,0.2700556164,1
4.9,0.2684927598,1
4.91,0.2669386740,1
4.92,0.2653933222,1
4.93,0.2638566674,1
4.94,0.2623286729,1
4.95,0.2608093014,1
4.96,0.2592985159,1
4.97,0.2577962790,1
4.98,0.2563025535,1
4.99,0.2548173019,1
5,0.2533404867,1
5.01,0.2518720704,1
5.02,0.2504120153,1
5.03,0.2489602839,1
5.04,0.2475168383,1
5.05,0.2460816409,1
5.06,0.2446546538,1
5.07,0.2432358393,1
5.08,0.2418251594,1
5.09,0.2404225763,1
5.1,0.2390280521,1
5.11,0.2376415489,1
5.12,0.2362630287,1
5.13,0.2348924537,1
5.14,0.2335297858,1
5.15,0.2321749873,1
5.16,0.2308280201,1
5.17,0.2294888463,1
5.18,0.2281574282,1
5.19,0.2268337277,1
5.2,0.2255177071,1
5.21,0.2242093285,1
5.22,0.2229085542,1
5.23,0.2216153464,1
5.24,0.2203296673,1
5.25,0.2190514794,1
5.26,0.2177807449,1
5.27,0.2165174263,1
5.28,0.2152614861,1
5.29,0.2140128867,1
5.3,0.2127715908,1
5.31,0.2115375610,1
5.32,0.2103107599,1
5.33,0.2090911504,1
5.34,0.2078786953,1
5.35,0.2066733574,1
5.36,0.2054750998,1
5.37,0.2042838855,1
5.38,0.2030996776,1
5.39,0.2019224394,1
5.4,0.2007521341,1
5.41,0.1995887250,1
5.42,0.1984321758,1
5.43,0.1972824498,1
5.44,0.1961395108,1
5.45,0.1950033225,1
5.46,0.1938738487,1
5.47,0.1927510534,1
5.48,0.1916349005,1
5.49,0.1905253543,1
5.5,0.1894223789,1
5.51,0.1883259386,1
5.52,0.1872359980,1
5.53,0.1861525215,1
5.54,0.1850754738,1
5.55,0.1840048197,1
5.56,0.1829405241,1
5.57,0.1818825519,1
5.58,0.1808308683,1
5.59,0.1797854385,1
5.6,0.1787462278,1
5.61,0.1777132016,1
5.62,0.1766863256,1
5.63,0.1756655655,1
5.64,0.1746508871,1
5.65,0.1736422562,1
5.66,0.1726396391,1
5.67,0.1716430019,1
5.68,0.1706523108,1
5.69,0.1696675324,1
5.7,0.1686886332,1
5.71,0.1677155800,1
5.72,0.1667483395,1
5.73,0.1657868787,1
5.74,0.1648311647,1
5.75,0.1638811648,1
5.76,0.1629368462,1
5.77,0.1619981765,1
5.78,0.1610651234,1
5.79,0.1601376545,1
5.8,0.1592157377,1
5.81,0.1582993411,1
5.82,0.1573884329,1
5.83,0.1564829813,1
5.84,0.1555829548,1
5.85,0.1546883220,1
5.86,0.1537990515,1
5.87,0.1529151122,1
5.88,0.1520364731,1
5.89,0.1511631034,1
5.9,0.1502949722,1
5.91,0.1494320490,1
5.92,0.1485743034,1
5.93,0.1477217050,1
5.94,0.1468742236,1
5.95,0.1460318292,1
5.96,0.1451944920,1
5.97,0.1443621820,1
5.98,0.1435348699,1
5.99,0.1427125259,1
6,0.1418951209,1
6.01,0.1410826257,1
6.02,0.1402750111,1
6.03,0.1394722482,1
6.04,0.1386743084,1
6.05,0.1378811629,1
6.06,0.1370927833,1
6.07,0.1363091412,1
6.08,0.1355302084,1
6.09,0.1347559568,1
6.1,0.1339863586,1
6.11,0.1332213859,1
6.12,0.1324610110,1
6.13,0.1317052066,1
6.14,0.1309539451,1
6.15,0.1302071994,1
6.16,0.1294649425,1
6.17,0.1287271472,1
6.18,0.1279937870,1
6.19,0.1272648349,1
6.2,0.1265402647,1
6.21,0.1258200497,1
6.22,0.1251041639,1
6.23,0.1243925811,1
6.24,0.1236852753,1
6.25,0.1229822206,1
6.26,0.1222833915,1
6.27,0.1215887622,1
6.28,0.1208983075,1
6.29,0.1202120019,1
6.3,0.1195298204,1
6.31,0.1188517379,1
6.32,0.1181777296,1
6.33,0.1175077707,1
6.34,0.1168418365,1
6.35,0.1161799027,1
6.36,0.1155219449,1
6.37,0.1148679388,1
6.38,0.1142178605,1
6.39,0.1135716859,1
6.4,0.1129293912,1
6.41,0.1122909528,1
6.42,0.1116563471,1
6.43,0.1110255508,1
6.44,0.1103985405,1
6.45,0.1097752931,1
6.46,0.1091557855,1
6.47,0.1085399950,1
6.48,0.1079278986,1
6.49,0.1073194738,1
6.5,0.1067146982,1
6.51,0.1061135492,1
6.52,0.1055160047,1
6.53,0.1049220425,1
6.54,0.1043316407,1
6.55,0.1037447773,1
6.56,0.1031614307,1
6.57,0.1025815792,1
6.58,0.1020052014,1
6.59,0.1014322758,1
6.6,0.1008627813,1
6.61,0.1002966966,1
6.62,0.0997340009,1
6.63,0.0991746732,1
6.64,0.0986186928,1
6.65,0.0980660390,1
6.66,0.0975166914,1
6.67,0.0969706295,1
6.68,0.0964278331,1
6.69,0.0958882821,1
6.7,0.0953519563,1
6.71,0.0948188359,1
6.72,0.0942889012,1
6.73,0.0937621323,1
6.74,0.0932385098,1
6.75,0.0927180142,1
6.76,0.0922006261,1
6.77,0.0916863265,1
6.78,0.0911750961,1
6.79,0.0906669160,1
6.8,0.0901617673,1
6.81,0.0896596312,1
6.82,0.0891604891,1
6.83,0.0886643225,1
6.84,0.0881711130,1
6.85,0.0876808422,1
6.86,0.0871934919,1
6.87,0.0867090441,1
6.88,0.0862274807,1
6.89,0.0857487839,1
6.9,0.0852729360,1
6.91,0.0847999192,1
6.92,0.0843297160,1
6.93,0.0838623090,1
6.94,0.0833976808,1
6.95,0.0829358142,1
6.96,0.0824766921,1
6.97,0.0820202975,1
6.98,0.0815666134,1
6.99,0.0811156230,1
7,0.0806673097,1


==> data/sabre_n11_lns.csv <==
r,SABRE_exact,N
0,1.0000000000,1
0.01,1.0000000000,1
0.02,1.0000000000,1
0.03,1.0000000000,1
0.04,1.0000000000,1
0.05,1.0000000000,1
0.06,1.0000000000,1
0.07,1.0000000000,1
0.08,1.0000000000,1
0.09,1.0000000000,1
0.1,1.0000000000,1
0.11,1.0000000000,1
0.12,1.0000000000,1
0.13,1.0000000000,1
0.14,1.0000000000,1
0.15,1.0000000000,1
0.16,1.0000000000,1
0.17,0.9999999999,1
0.18,0.9999999996,1
0.19,0.9999999987,1
0.2,0.9999999965,1
0.21,0.9999999912,1
0.22,0.9999999790,1
0.23,0.9999999527,1
0.24,0.9999998990,1
0.25,0.9999997947,1
0.26,0.9999996005,1
0.27,0.9999992531,1
0.28,0.9999986536,1
0.29,0.9999976535,1
0.3,0.9999960352,1
0.31,0.9999934901,1
0.32,0.9999895908,1
0.33,0.9999837605,1
0.34,0.9999752369,1
0.35,0.9999630344,1
0.36,0.9999459031,1
0.37,0.9999222862,1
0.38,0.9998902776,1
0.39,0.9998475812,1
0.4,0.9997914715,1
0.41,0.9997187597,1
0.42,0.9996257643,1
0.43,0.9995082888,1
0.44,0.9993616065,1
0.45,0.9991804546,1
0.46,0.9989590365,1
0.47,0.9986910344,1
0.48,0.9983696304,1
0.49,0.9979875377,1
0.5,0.9975370398,1
0.51,0.9970100386,1
0.52,0.9963981089,1
0.53,0.9956925598,1
0.54,0.9948845009,1
0.55,0.9939649123,1
0.56,0.9929247178,1
0.57,0.9917548588,1
0.58,0.9904463688,1
0.59,0.9889904473,1
0.6,0.9873785308,1
0.61,0.9856023618,1
0.62,0.9836540532,1
0.63,0.9815261485,1
0.64,0.9792116766,1
0.65,0.9767042009,1
0.66,0.9739978628,1
0.67,0.9710874177,1
0.68,0.9679682661,1
0.69,0.9646364771,1
0.7,0.9610888061,1
0.71,0.9573227057,1
0.72,0.9533363315,1
0.73,0.9491285413,1
0.74,0.9446988897,1
0.75,0.9400476169,1
0.76,0.9351756343,1
0.77,0.9300845042,1
0.78,0.9247764177,1
0.79,0.9192541681,1
0.8,0.9135211219,1
0.81,0.9075811880,1
0.82,0.9014387843,1
0.83,0.8950988034,1
0.84,0.8885665768,1
0.85,0.8818478390,1
0.86,0.8749486902,1
0.87,0.8678755601,1
0.88,0.8606351709,1
0.89,0.8532345019,1
0.9,0.8456807534,1
0.91,0.8379813128,1
0.92,0.8301437209,1
0.93,0.8221756397,1
0.94,0.8140848217,1
0.95,0.8058790804,1
0.96,0.7975662621,1
0.97,0.7891542200,1
0.98,0.7806507890,1
0.99,0.7720637628,1
1,0.7634008721,1
1.01,0.7546697651,1
1.02,0.7458779888,1
1.03,0.7370329727,1
1.04,0.7281420131,1
1.05,0.7192122601,1
1.06,0.7102507049,1
1.07,0.7012641691,1
1.08,0.6922592956,1
1.09,0.6832425398,1
1.1,0.6742201634,1
1.11,0.6651982281,1
1.12,0.6561825908,1
1.13,0.6471789004,1
1.14,0.6381925949,1
1.15,0.6292288992,1
1.16,0.6202928245,1
1.17,0.6113891680,1
1.18,0.6025225133,1
1.19,0.5936972313,1
1.2,0.5849174822,1
1.21,0.5761872176,1
1.22,0.5675101832,1
1.23,0.5588899217,1
1.24,0.5503297768,1
1.25,0.5418328965,1
1.26,0.5334022378,1
1.27,0.5250405704,1
1.28,0.5167504820,1
1.29,0.5085343828,1
1.3,0.5003945101,1
1.31,0.4923329343,1
1.32,0.4843515629,1
1.33,0.4764521468,1
1.34,0.4686362849,1
1.35,0.4609054295,1
1.36,0.4532608920,1
1.37,0.4457038476,1
1.38,0.4382353412,1
1.39,0.4308562922,1
1.4,0.4235674996,1
1.41,0.4163696476,1
1.42,0.4092633100,1
1.43,0.4022489557,1
1.44,0.3953269531,1
1.45,0.3884975750,1
1.46,0.3817610033,1
1.47,0.3751173336,1
1.48,0.3685665792,1
1.49,0.3621086757,1
1.5,0.3557434854,1
1.51,0.3494708006,1
1.52,0.3432903482,1
1.53,0.3372017932,1
1.54,0.3312047425,1
1.55,0.3252987480,1
1.56,0.3194833107,1
1.57,0.3137578834,1
1.58,0.3081218742,1
1.59,0.3025746493,1
1.6,0.2971155362,1
1.61,0.2917438261,1
1.62,0.2864587772,1
1.63,0.2812596165,1
1.64,0.2761455430,1
1.65,0.2711157294,1
1.66,0.2661693251,1
1.67,0.2613054575,1
1.68,0.2565232348,1
1.69,0.2518217475,1
1.7,0.2472000703,1
1.71,0.2426572640,1
1.72,0.2381923773,1
1.73,0.2338044481,1
1.74,0.2294925051,1
1.75,0.2252555694,1
1.76,0.2210926556,1
1.77,0.2170027734,1
1.78,0.2129849284,1
1.79,0.2090381238,1
1.8,0.2051613608,1
1.81,0.2013536404,1
1.82,0.1976139634,1
1.83,0.1939413323,1
1.84,0.1903347515,1
1.85,0.1867932283,1
1.86,0.1833157735,1
1.87,0.1799014024,1
1.88,0.1765491351,1
1.89,0.1732579972,1
1.9,0.1700270205,1
1.91,0.1668552435,1
1.92,0.1637417117,1
1.93,0.1606854781,1
1.94,0.1576856037,1
1.95,0.1547411580,1
1.96,0.1518512188,1
1.97,0.1490148733,1
1.98,0.1462312176,1
1.99,0.1434993577,1
2,0.1408184091,1
2.01,0.1381874973,1
2.02,0.1356057581,1
2.03,0.1330723376,1
2.04,0.1305863921,1
2.05,0.1281470890,1
2.06,0.1257536059,1
2.07,0.1234051315,1
2.08,0.1211008653,1
2.09,0.1188400176,1
2.1,0.1166218099,1
2.11,0.1144454744,1
2.12,0.1123102546,1
2.13,0.1102154049,1
2.14,0.1081601906,1
2.15,0.1061438882,1
2.16,0.1041657851,1
2.17,0.1022251796,1
2.18,0.1003213808,1
2.19,0.0984537090,1
2.2,0.0966214948,1
2.21,0.0948240799,1
2.22,0.0930608165,1
2.23,0.0913310674,1
2.24,0.0896342060,1
2.25,0.0879696157,1
2.26,0.0863366908,1
2.27,0.0847348353,1
2.28,0.0831634637,1
2.29,0.0816220002,1
2.3,0.0801098792,1
2.31,0.0786265446,1
2.32,0.0771714502,1
2.33,0.0757440593,1
2.34,0.0743438447,1
2.35,0.0729702885,1
2.36,0.0716228820,1
2.37,0.0703011257,1
2.38,0.0690045289,1
2.39,0.0677326099,1
2.4,0.0664848957,1
2.41,0.0652609220,1
2.42,0.0640602329,1
2.43,0.0628823807,1
2.44,0.0617269263,1
2.45,0.0605934385,1
2.46,0.0594814941,1
2.47,0.0583906777,1
2.48,0.0573205819,1
2.49,0.0562708068,1
2.5,0.0552409598,1
2.51,0.0542306560,1
2.52,0.0532395177,1
2.53,0.0522671741,1
2.54,0.0513132616,1
2.55,0.0503774237,1
2.56,0.0494593104,1
2.57,0.0485585784,1
2.58,0.0476748912,1
2.59,0.0468079185,1
2.6,0.0459573364,1
2.61,0.0451228273,1
2.62,0.0443040796,1
2.63,0.0435007879,1
2.64,0.0427126526,1
2.65,0.0419393797,1
2.66,0.0411806813,1
2.67,0.0404362746,1
2.68,0.0397058828,1
2.69,0.0389892340,1
2.7,0.0382860620,1
2.71,0.0375961055,1
2.72,0.0369191085,1
2.73,0.0362548198,1
2.74,0.0356029933,1
2.75,0.0349633876,1
2.76,0.0343357660,1
2.77,0.0337198965,1
2.78,0.0331155517,1
2.79,0.0325225086,1
2.8,0.0319405485,1
2.81,0.0313694571,1
2.82,0.0308090242,1
2.83,0.0302590440,1
2.84,0.0297193144,1
2.85,0.0291896374,1
2.86,0.0286698191,1
2.87,0.0281596691,1
2.88,0.0276590010,1
2.89,0.0271676318,1
2.9,0.0266853825,1
2.91,0.0262120773,1
2.92,0.0257475439,1
2.93,0.0252916136,1
2.94,0.0248441208,1
2.95,0.0244049033,1
2.96,0.0239738020,1
2.97,0.0235506611,1
2.98,0.0231353277,1
2.99,0.0227276520,1
3,0.0223274871,1
3.01,0.0219346891,1
3.02,0.0215491169,1
3.03,0.0211706320,1
3.04,0.0207990990,1
3.05,0.0204343848,1
3.06,0.0200763591,1
3.07,0.0197248942,1
3.08,0.0193798648,1
3.09,0.0190411482,1
3.1,0.0187086240,1
3.11,0.0183821743,1
3.12,0.0180616833,1
3.13,0.0177470377,1
3.14,0.0174381263,1
3.15,0.0171348403,1
3.16,0.0168370726,1
3.17,0.0165447187,1
3.18,0.0162576758,1
3.19,0.0159758434,1
3.2,0.0156991226,1
3.21,0.0154274168,1
3.22,0.0151606312,1
3.23,0.0148986727,1
3.24,0.0146414502,1
3.25,0.0143888743,1
3.26,0.0141408574,1
3.27,0.0138973135,1
3.28,0.0136581585,1
3.29,0.0134233098,1
3.3,0.0131926863,1
3.31,0.0129662088,1
3.32,0.0127437992,1
3.33,0.0125253815,1
3.34,0.0123108806,1
3.35,0.0121002232,1
3.36,0.0118933374,1
3.37,0.0116901526,1
3.38,0.0114905997,1
3.39,0.0112946108,1
3.4,0.0111021194,1
3.41,0.0109130604,1
3.42,0.0107273696,1
3.43,0.0105449845,1
3.44,0.0103658435,1
3.45,0.0101898863,1
3.46,0.0100170538,1
3.47,0.0098472880,1
3.48,0.0096805320,1
3.49,0.0095167301,1
3.5,0.0093558274,1
3.51,0.0091977705,1
3.52,0.0090425066,1
3.53,0.0088899843,1
3.54,0.0087401528,1
3.55,0.0085929625,1
3.56,0.0084483649,1
3.57,0.0083063121,1
3.58,0.0081667573,1
3.59,0.0080296546,1
3.6,0.0078949589,1
3.61,0.0077626262,1
3.62,0.0076326129,1
3.63,0.0075048767,1
3.64,0.0073793758,1
3.65,0.0072560694,1
3.66,0.0071349173,1
3.67,0.0070158801,1
3.68,0.0068989193,1
3.69,0.0067839970,1
3.7,0.0066710761,1
3.71,0.0065601201,1
3.72,0.0064510933,1
3.73,0.0063439606,1
3.74,0.0062386876,1
3.75,0.0061352405,1
3.76,0.0060335863,1
3.77,0.0059336925,1
3.78,0.0058355272,1
3.79,0.0057390590,1
3.8,0.0056442575,1
3.81,0.0055510923,1
3.82,0.0054595341,1
3.83,0.0053695539,1
3.84,0.0052811232,1
3.85,0.0051942141,1
3.86,0.0051087993,1
3.87,0.0050248519,1
3.88,0.0049423455,1
3.89,0.0048612543,1
3.9,0.0047815530,1
3.91,0.0047032166,1
3.92,0.0046262207,1
3.93,0.0045505414,1
3.94,0.0044761550,1
3.95,0.0044030386,1
3.96,0.0043311694,1
3.97,0.0042605252,1
3.98,0.0041910843,1
3.99,0.0041228251,1
4,0.0040557267,1
4.01,0.0039897685,1
4.02,0.0039249302,1
4.03,0.0038611919,1
4.04,0.0037985341,1
4.05,0.0037369378,1
4.06,0.0036763841,1
4.07,0.0036168545,1
4.08,0.0035583311,1
4.09,0.0035007959,1
4.1,0.0034442317,1
4.11,0.0033886212,1
4.12,0.0033339477,1
4.13,0.0032801947,1
4.14,0.0032273460,1
4.15,0.0031753857,1
4.16,0.0031242982,1
4.17,0.0030740682,1
4.18,0.0030246807,1
4.19,0.0029761209,1
4.2,0.0029283744,1
4.21,0.0028814268,1
4.22,0.0028352643,1
4.23,0.0027898731,1
4.24,0.0027452399,1
4.25,0.0027013513,1
4.26,0.0026581944,1
4.27,0.0026157565,1
4.28,0.0025740250,1
4.29,0.0025329877,1
4.3,0.0024926326,1
4.31,0.0024529478,1
4.32,0.0024139216,1
4.33,0.0023755427,1
4.34,0.0023377999,1
4.35,0.0023006821,1
4.36,0.0022641787,1
4.37,0.0022282788,1
4.38,0.0021929722,1
4.39,0.0021582486,1
4.4,0.0021240980,1
4.41,0.0020905105,1
4.42,0.0020574764,1
4.43,0.0020249862,1
4.44,0.0019930306,1
4.45,0.0019616003,1
4.46,0.0019306864,1
4.47,0.0019002801,1
4.48,0.0018703725,1
4.49,0.0018409553,1
4.5,0.0018120200,1
4.51,0.0017835584,1
4.52,0.0017555624,1
4.53,0.0017280240,1
4.54,0.0017009355,1
4.55,0.0016742892,1
4.56,0.0016480775,1
4.57,0.0016222931,1
4.58,0.0015969288,1
4.59,0.0015719773,1
4.6,0.0015474316,1
4.61,0.0015232850,1
4.62,0.0014995306,1
4.63,0.0014761618,1
4.64,0.0014531721,1
4.65,0.0014305550,1
4.66,0.0014083043,1
4.67,0.0013864137,1
4.68,0.0013648773,1
4.69,0.0013436890,1
4.7,0.0013228429,1
4.71,0.0013023334,1
4.72,0.0012821547,1
4.73,0.0012623014,1
4.74,0.0012427678,1
4.75,0.0012235487,1
4.76,0.0012046388,1
4.77,0.0011860329,1
4.78,0.0011677259,1
4.79,0.0011497128,1
4.8,0.0011319887,1
4.81,0.0011145488,1
4.82,0.0010973883,1
4.83,0.0010805026,1
4.84,0.0010638871,1
4.85,0.0010475372,1
4.86,0.0010314486,1
4.87,0.0010156169,1
4.88,0.0010000379,1
4.89,0.0009847072,1
4.9,0.0009696209,1
4.91,0.0009547749,1
4.92,0.0009401652,1
4.93,0.0009257878,1
4.94,0.0009116389,1
4.95,0.0008977148,1
4.96,0.0008840117,1
4.97,0.0008705260,1
4.98,0.0008572541,1
4.99,0.0008441924,1
5,0.0008313375,1
5.01,0.0008186860,1
5.02,0.0008062346,1
5.03,0.0007939799,1
5.04,0.0007819187,1
5.05,0.0007700478,1
5.06,0.0007583642,1
5.07,0.0007468647,1
5.08,0.0007355463,1
5.09,0.0007244061,1
5.1,0.0007134411,1
5.11,0.0007026485,1
5.12,0.0006920254,1
5.13,0.0006815691,1
5.14,0.0006712769,1
5.15,0.0006611460,1
5.16,0.0006511740,1
5.17,0.0006413580,1
5.18,0.0006316957,1
5.19,0.0006221845,1
5.2,0.0006128220,1
5.21,0.0006036058,1
5.22,0.0005945334,1
5.23,0.0005856025,1
5.24,0.0005768109,1
5.25,0.0005681563,1
5.26,0.0005596365,1
5.27,0.0005512493,1
5.28,0.0005429925,1
5.29,0.0005348640,1
5.3,0.0005268618,1
5.31,0.0005189838,1
5.32,0.0005112281,1
5.33,0.0005035926,1
5.34,0.0004960754,1
5.35,0.0004886746,1
5.36,0.0004813884,1
5.37,0.0004742149,1
5.38,0.0004671522,1
5.39,0.0004601987,1
5.4,0.0004533525,1
5.41,0.0004466120,1
5.42,0.0004399754,1
5.43,0.0004334410,1
5.44,0.0004270073,1
5.45,0.0004206727,1
5.46,0.0004144355,1
5.47,0.0004082941,1
5.48,0.0004022472,1
5.49,0.0003962931,1
5.5,0.0003904303,1
5.51,0.0003846575,1
5.52,0.0003789732,1
5.53,0.0003733759,1
5.54,0.0003678644,1
5.55,0.0003624372,1
5.56,0.0003570930,1
5.57,0.0003518304,1
5.58,0.0003466482,1
5.59,0.0003415452,1
5.6,0.0003365200,1
5.61,0.0003315714,1
5.62,0.0003266982,1
5.63,0.0003218992,1
5.64,0.0003171733,1
5.65,0.0003125193,1
5.66,0.0003079360,1
5.67,0.0003034224,1
5.68,0.0002989773,1
5.69,0.0002945997,1
5.7,0.0002902884,1
5.71,0.0002860426,1
5.72,0.0002818610,1
5.73,0.0002777428,1
5.74,0.0002736869,1
5.75,0.0002696923,1
5.76,0.0002657582,1
5.77,0.0002618834,1
5.78,0.0002580672,1
5.79,0.0002543085,1
5.8,0.0002506066,1
5.81,0.0002469604,1
5.82,0.0002433692,1
5.83,0.0002398320,1
5.84,0.0002363481,1
5.85,0.0002329165,1
5.86,0.0002295366,1
5.87,0.0002262074,1
5.88,0.0002229282,1
5.89,0.0002196982,1
5.9,0.0002165167,1
5.91,0.0002133828,1
5.92,0.0002102959,1
5.93,0.0002072552,1
5.94,0.0002042601,1
5.95,0.0002013097,1
5.96,0.0001984034,1
5.97,0.0001955405,1
5.98,0.0001927204,1
5.99,0.0001899424,1
6,0.0001872058,1
6.01,0.0001845100,1
6.02,0.0001818543,1
6.03,0.0001792382,1
6.04,0.0001766611,1
6.05,0.0001741223,1
6.06,0.0001716212,1
6.07,0.0001691573,1
6.08,0.0001667300,1
6.09,0.0001643387,1
6.1,0.0001619829,1
6.11,0.0001596620,1
6.12,0.0001573755,1
6.13,0.0001551228,1
6.14,0.0001529035,1
6.15,0.0001507171,1
6.16,0.0001485630,1
6.17,0.0001464407,1
6.18,0.0001443498,1
6.19,0.0001422897,1
6.2,0.0001402600,1
6.21,0.0001382603,1
6.22,0.0001362901,1
6.23,0.0001343488,1
6.24,0.0001324362,1
6.25,0.0001305517,1
6.26,0.0001286949,1
6.27,0.0001268655,1
6.28,0.0001250629,1
6.29,0.0001232868,1
6.3,0.0001215367,1
6.31,0.0001198124,1
6.32,0.0001181133,1
6.33,0.0001164391,1
6.34,0.0001147894,1
6.35,0.0001131639,1
6.36,0.0001115622,1
6.37,0.0001099839,1
6.38,0.0001084287,1
6.39,0.0001068962,1
6.4,0.0001053861,1
6.41,0.0001038980,1
6.42,0.0001024317,1
6.43,0.0001009867,1
6.44,0.0000995628,1
6.45,0.0000981596,1
6.46,0.0000967768,1
6.47,0.0000954142,1
6.48,0.0000940714,1
6.49,0.0000927481,1
6.5,0.0000914440,1
6.51,0.0000901589,1
6.52,0.0000888924,1
6.53,0.0000876443,1
6.54,0.0000864143,1
6.55,0.0000852022,1
6.56,0.0000840076,1
6.57,0.0000828302,1
6.58,0.0000816700,1
6.59,0.0000805265,1
6.6,0.0000793995,1
6.61,0.0000782888,1
6.62,0.0000771942,1
6.63,0.0000761153,1
6.64,0.0000750521,1
6.65,0.0000740041,1
6.66,0.0000729713,1
6.67,0.0000719534,1
6.68,0.0000709501,1
6.69,0.0000699612,1
6.7,0.0000689866,1
6.71,0.0000680260,1
6.72,0.0000670792,1
6.73,0.0000661460,1
6.74,0.0000652262,1
6.75,0.0000643196,1
6.76,0.0000634260,1
6.77,0.0000625452,1
6.78,0.0000616770,1
6.79,0.0000608213,1
6.8,0.0000599778,1
6.81,0.0000591464,1
6.82,0.0000583269,1
6.83,0.0000575191,1
6.84,0.0000567229,1
6.85,0.0000559380,1
6.86,0.0000551643,1
6.87,0.0000544017,1
6.88,0.0000536499,1
6.89,0.0000529089,1
6.9,0.0000521784,1
6.91,0.0000514583,1
6.92,0.0000507485,1
6.93,0.0000500488,1
6.94,0.0000493590,1
6.95,0.0000486790,1
6.96,0.0000480087,1
6.97,0.0000473479,1
6.98,0.0000466965,1
6.99,0.0000460543,1
7,0.0000454213,1


==> data/sabre_n15_d0.4.csv <==
r,SABRE_exact,N
0,1.0000000000,1
0.01,1.0000000000,1
0.02,1.0000000000,1
0.03,1.0000000000,1
0.04,1.0000000000,1
0.05,1.0000000000,1
0.06,1.0000000000,1
0.07,1.0000000000,1
0.08,1.0000000000,1
0.09,1.0000000000,1
0.1,1.0000000000,1
0.11,1.0000000000,1
0.12,1.0000000000,1
0.13,1.0000000000,1
0.14,1.0000000000,1
0.15,1.0000000000,1
0.16,1.0000000000,1
0.17,1.0000000000,1
0.18,1.0000000000,1
0.19,1.0000000000,1
0.2,1.0000000000,1
0.21,1.0000000000,1
0.22,1.0000000000,1
0.23,1.0000000000,1
0.24,1.0000000000,1
0.25,1.0000000000,1
0.26,1.0000000000,1
0.27,1.0000000000,1
0.28,1.0000000000,1
0.29,1.0000000000,1
0.3,1.0000000000,1
0.31,1.0000000000,1
0.32,1.0000000000,1
0.33,1.0000000000,1
0.34,1.0000000000,1
0.35,1.0000000000,1
0.36,1.0000000000,1
0.37,1.0000000000,1
0.38,1.0000000000,1
0.39,1.0000000000,1
0.4,1.0000000000,1
0.41,1.0000000000,1
0.42,1.0000000000,1
0.43,1.0000000000,1
0.44,1.0000000000,1
0.45,1.0000000000,1
0.46,1.0000000000,1
0.47,1.0000000000,1
0.48,1.0000000000,1
0.49,1.0000000000,1
0.5,1.0000000000,1
0.51,0.9999999999,1
0.52,0.9999999999,1
0.53,0.9999999998,1
0.54,0.9999999997,1
0.55,0.9999999996,1
0.56,0.9999999993,1
0.57,0.9999999989,1
0.58,0.9999999983,1
0.59,0.9999999974,1
0.6,0.9999999961,1
0.61,0.9999999941,1
0.62,0.9999999913,1
0.63,0.9999999873,1
0.64,0.9999999815,1
0.65,0.9999999736,1
0.66,0.9999999625,1
0.67,0.9999999473,1
0.68,0.9999999266,1
0.69,0.9999998987,1
0.7,0.9999998614,1
0.71,0.9999998119,1
0.72,0.9999997466,1
0.73,0.9999996614,1
0.74,0.9999995507,1
0.75,0.9999994082,1
0.76,0.9999992258,1
0.77,0.9999989939,1
0.78,0.9999987009,1
0.79,0.9999983330,1
0.8,0.9999978737,1
0.81,0.9999973036,1
0.82,0.9999966000,1
0.83,0.9999957362,1
0.84,0.9999946811,1
0.85,0.9999933991,1
0.86,0.9999918486,1
0.87,0.9999899826,1
0.88,0.9999877470,1
0.89,0.9999850804,1
0.9,0.9999819137,1
0.91,0.9999781685,1
0.92,0.9999737573,1
0.93,0.9999685821,1
0.94,0.9999625339,1
0.95,0.9999554917,1
0.96,0.9999473217,1
0.97,0.9999378767,1
0.98,0.9999269949,1
0.99,0.9999144995,1
1,0.9999001975,1
1.01,0.9998838791,1
1.02,0.9998653170,1
1.03,0.9998442655,1
1.04,0.9998204598,1
1.05,0.9997936154,1
1.06,0.9997634277,1
1.07,0.9997295709,1
1.08,0.9996916978,1
1.09,0.9996494395,1
1.1,0.9996024048,1
1.11,0.9995501798,1
1.12,0.9994923279,1
1.13,0.9994283893,1
1.14,0.9993578815,1
1.15,0.9992802984,1
1.16,0.9991951112,1
1.17,0.9991017683,1
1.18,0.9989996951,1
1.19,0.9988882952,1
1.2,0.9987669499,1
1.21,0.9986350194,1
1.22,0.9984918429,1
1.23,0.9983367395,1
1.24,0.9981690092,1
1.25,0.9979879331,1
1.26,0.9977927748,1
1.27,0.9975827811,1
1.28,0.9973571832,1
1.29,0.9971151978,1
1.3,0.9968560282,1
1.31,0.9965788654,1
1.32,0.9962828895,1
1.33,0.9959672712,1
1.34,0.9956311726,1
1.35,0.9952737491,1
1.36,0.9948941508,1
1.37,0.9944915235,1
1.38,0.9940650106,1
1.39,0.9936137544,1
1.4,0.9931368976,1
1.41,0.9926335847,1
1.42,0.9921029637,1
1.43,0.9915441873,1
1.44,0.9909564148,1
1.45,0.9903388129,1
1.46,0.9896905579,1
1.47,0.9890108365,1
1.48,0.9882988475,1
1.49,0.9875538029,1
1.5,0.9867749296,1
1.51,0.9859614704,1
1.52,0.9851126853,1
1.53,0.9842278525,1
1.54,0.9833062700,1
1.55,0.9823472563,1
1.56,0.9813501516,1
1.57,0.9803143187,1
1.58,0.9792391441,1
1.59,0.9781240386,1
1.6,0.9769684385,1
1.61,0.9757718060,1
1.62,0.9745336302,1
1.63,0.9732534274,1
1.64,0.9719307421,1
1.65,0.9705651472,1
1.66,0.9691562445,1
1.67,0.9677036654,1
1.68,0.9662070708,1
1.69,0.9646661516,1
1.7,0.9630806293,1
1.71,0.9614502553,1
1.72,0.9597748119,1
1.73,0.9580541119,1
1.74,0.9562879987,1
1.75,0.9544763462,1
1.76,0.9526190590,1
1.77,0.9507160718,1
1.78,0.9487673495,1
1.79,0.9467728872,1
1.8,0.9447327094,1
1.81,0.9426468701,1
1.82,0.9405154521,1
1.83,0.9383385672,1
1.84,0.9361163550,1
1.85,0.9338489832,1
1.86,0.9315366465,1
1.87,0.9291795664,1
1.88,0.9267779907,1
1.89,0.9243321928,1
1.9,0.9218424710,1
1.91,0.9193091484,1
1.92,0.9167325714,1
1.93,0.9141131100,1
1.94,0.9114511563,1
1.95,0.9087471246,1
1.96,0.9060014500,1
1.97,0.9032145880,1
1.98,0.9003870140,1
1.99,0.8975192222,1
2,0.8946117251,1
2.01,0.8916650528,1
2.02,0.8886797520,1
2.03,0.8856563854,1
2.04,0.8825955312,1
2.05,0.8794977821,1
2.06,0.8763637446,1
2.07,0.8731940381,1
2.08,0.8699892946,1
2.09,0.8667501578,1
2.1,0.8634772820,1
2.11,0.8601713319,1
2.12,0.8568329817,1
2.13,0.8534629145,1
2.14,0.8500618213,1
2.15,0.8466304006,1
2.16,0.8431693578,1
2.17,0.8396794044,1
2.18,0.8361612572,1
2.19,0.8326156381,1
2.2,0.8290432731,1
2.21,0.8254448918,1
2.22,0.8218212270,1
2.23,0.8181730137,1
2.24,0.8145009892,1
2.25,0.8108058917,1
2.26,0.8070884605,1
2.27,0.8033494351,1
2.28,0.7995895550,1
2.29,0.7958095586,1
2.3,0.7920101835,1
2.31,0.7881921655,1
2.32,0.7843562383,1
2.33,0.7805031334,1
2.34,0.7766335789,1
2.35,0.7727483001,1
2.36,0.7688480181,1
2.37,0.7649334504,1
2.38,0.7610053098,1
2.39,0.7570643044,1
2.4,0.7531111373,1
2.41,0.7491465061,1
2.42,0.7451711028,1
2.43,0.7411856134,1
2.44,0.7371907177,1
2.45,0.7331870889,1
2.46,0.7291753936,1
2.47,0.7251562914,1
2.48,0.7211304346,1
2.49,0.7170984683,1
2.5,0.7130610299,1
2.51,0.7090187491,1
2.52,0.7049722478,1
2.53,0.7009221396,1
2.54,0.6968690300,1
2.55,0.6928135161,1
2.56,0.6887561867,1
2.57,0.6846976218,1
2.58,0.6806383929,1
2.59,0.6765790625,1
2.6,0.6725201843,1
2.61,0.6684623033,1
2.62,0.6644059553,1
2.63,0.6603516669,1
2.64,0.6562999560,1
2.65,0.6522513309,1
2.66,0.6482062911,1
2.67,0.6441653267,1
2.68,0.6401289186,1
2.69,0.6360975385,1
2.7,0.6320716490,1
2.71,0.6280517033,1
2.72,0.6240381453,1
2.73,0.6200314101,1
2.74,0.6160319231,1
2.75,0.6120401010,1
2.76,0.6080563512,1
2.77,0.6040810720,1
2.78,0.6001146526,1
2.79,0.5961574733,1
2.8,0.5922099056,1
2.81,0.5882723119,1
2.82,0.5843450457,1
2.83,0.5804284521,1
2.84,0.5765228672,1
2.85,0.5726286185,1
2.86,0.5687460251,1
2.87,0.5648753975,1
2.88,0.5610170379,1
2.89,0.5571712401,1
2.9,0.5533382896,1
2.91,0.5495184639,1
2.92,0.5457120324,1
2.93,0.5419192565,1
2.94,0.5381403898,1
2.95,0.5343756780,1
2.96,0.5306253593,1
2.97,0.5268896641,1
2.98,0.5231688153,1
2.99,0.5194630288,1
3,0.5157725126,1
3.01,0.5120974680,1
3.02,0.5084380891,1
3.03,0.5047945628,1
3.04,0.5011670694,1
3.05,0.4975557823,1
3.06,0.4939608682,1
3.07,0.4903824872,1
3.08,0.4868207930,1
3.09,0.4832759331,1
3.1,0.4797480484,1
3.11,0.4762372739,1
3.12,0.4727437384,1
3.13,0.4692675650,1
3.14,0.4658088708,1
3.15,0.4623677670,1
3.16,0.4589443596,1
3.17,0.4555387486,1
3.18,0.4521510290,1
3.19,0.4487812902,1
3.2,0.4454296165,1
3.21,0.4420960870,1
3.22,0.4387807760,1
3.23,0.4354837525,1
3.24,0.4322050811,1
3.25,0.4289448214,1
3.26,0.4257030285,1
3.27,0.4224797530,1
3.28,0.4192750410,1
3.29,0.4160889342,1
3.3,0.4129214702,1
3.31,0.4097726825,1
3.32,0.4066426004,1
3.33,0.4035312493,1
3.34,0.4004386506,1
3.35,0.3973648221,1
3.36,0.3943097779,1
3.37,0.3912735284,1
3.38,0.3882560805,1
3.39,0.3852574376,1
3.4,0.3822775999,1
3.41,0.3793165641,1
3.42,0.3763743240,1
3.43,0.3734508700,1
3.44,0.3705461897,1
3.45,0.3676602675,1
3.46,0.3647930853,1
3.47,0.3619446217,1
3.48,0.3591148530,1
3.49,0.3563037527,1
3.5,0.3535112916,1
3.51,0.3507374381,1
3.52,0.3479821581,1
3.53,0.3452454153,1
3.54,0.3425271709,1
3.55,0.3398273839,1
3.56,0.3371460112,1
3.57,0.3344830076,1
3.58,0.3318383257,1
3.59,0.3292119162,1
3.6,0.3266037279,1
3.61,0.3240137078,1
3.62,0.3214418011,1
3.63,0.3188879509,1
3.64,0.3163520992,1
3.65,0.3138341859,1
3.66,0.3113341495,1
3.67,0.3088519269,1
3.68,0.3063874537,1
3.69,0.3039406638,1
3.7,0.3015114900,1
3.71,0.2990998636,1
3.72,0.2967057148,1
3.73,0.2943289723,1
3.74,0.2919695638,1
3.75,0.2896274159,1
3.76,0.2873024541,1
3.77,0.2849946026,1
3.78,0.2827037851,1
3.79,0.2804299238,1
3.8,0.2781729403,1
3.81,0.2759327553,1
3.82,0.2737092885,1
3.83,0.2715024589,1
3.84,0.2693121848,1
3.85,0.2671383836,1
3.86,0.2649809722,1
3.87,0.2628398667,1
3.88,0.2607149826,1
3.89,0.2586062349,1
3.9,0.2565135378,1
3.91,0.2544368054,1
3.92,0.2523759508,1
3.93,0.2503308870,1
3.94,0.2483015264,1
3.95,0.2462877811,1
3.96,0.2442895628,1
3.97,0.2423067826,1
3.98,0.2403393517,1
3.99,0.2383871807,1
4,0.2364501801,1
4.01,0.2345282599,1
4.02,0.2326213302,1
4.03,0.2307293006,1
4.04,0.2288520808,1
4.05,0.2269895801,1
4.06,0.2251417079,1
4.07,0.2233083733,1
4.08,0.2214894854,1
4.09,0.2196849531,1
4.1,0.2178946856,1
4.11,0.2161185916,1
4.12,0.2143565800,1
4.13,0.2126085599,1
4.14,0.2108744401,1
4.15,0.2091541297,1
4.16,0.2074475375,1
4.17,0.2057545729,1
4.18,0.2040751449,1
4.19,0.2024091628,1
4.2,0.2007565360,1
4.21,0.1991171742,1
4.22,0.1974909869,1
4.23,0.1958778840,1
4.24,0.1942777756,1
4.25,0.1926905718,1
4.26,0.1911161830,1
4.27,0.1895545198,1
4.28,0.1880054931,1
4.29,0.1864690139,1
4.3,0.1849449934,1
4.31,0.1834333433,1
4.32,0.1819339754,1
4.33,0.1804468016,1
4.34,0.1789717344,1
4.35,0.1775086864,1
4.36,0.1760575706,1
4.37,0.1746183001,1
4.38,0.1731907886,1
4.39,0.1717749499,1
4.4,0.1703706982,1
4.41,0.1689779482,1
4.42,0.1675966145,1
4.43,0.1662266126,1
4.44,0.1648678580,1
4.45,0.1635202666,1
4.46,0.1621837548,1
4.47,0.1608582393,1
4.48,0.1595436370,1
4.49,0.1582398656,1
4.5,0.1569468429,1
4.51,0.1556644870,1
4.52,0.1543927166,1
4.53,0.1531314508,1
4.54,0.1518806089,1
4.55,0.1506401110,1
4.56,0.1494098771,1
4.57,0.1481898281,1
4.58,0.1469798849,1
4.59,0.1457799692,1
4.6,0.1445900029,1
4.61,0.1434099084,1
4.62,0.1422396084,1
4.63,0.1410790263,1
4.64,0.1399280857,1
4.65,0.1387867107,1
4.66,0.1376548260,1
4.67,0.1365323564,1
4.68,0.1354192275,1
4.69,0.1343153651,1
4.7,0.1332206956,1
4.71,0.1321351457,1
4.72,0.1310586428,1
4.73,0.1299911144,1
4.74,0.1289324887,1
4.75,0.1278826943,1
4.76,0.1268416603,1
4.77,0.1258093160,1
4.78,0.1247855915,1
4.79,0.1237704171,1
4.8,0.1227637238,1
4.81,0.1217654427,1
4.82,0.1207755057,1
4.83,0.1197938449,1
4.84,0.1188203930,1
4.85,0.1178550831,1
4.86,0.1168978488,1
4.87,0.1159486241,1
4.88,0.1150073435,1
4.89,0.1140739418,1
4.9,0.1131483545,1
4.91,0.1122305173,1
4.92,0.1113203666,1
4.93,0.1104178390,1
4.94,0.1095228716,1
4.95,0.1086354022,1
4.96,0.1077553687,1
4.97,0.1068827096,1
4.98,0.1060173640,1
4.99,0.1051592710,1
5,0.1043083706,1
5.01,0.1034646031,1
5.02,0.1026279090,1
5.03,0.1017982296,1
5.04,0.1009755063,1
5.05,0.1001596812,1
5.06,0.0993506968,1
5.07,0.0985484958,1
5.08,0.0977530215,1
5.09,0.0969642177,1
5.1,0.0961820284,1
5.11,0.0954063983,1
5.12,0.0946372723,1
5.13,0.0938745957,1
5.14,0.0931183145,1
5.15,0.0923683748,1
5.16,0.0916247232,1
5.17,0.0908873069,1
5.18,0.0901560733,1
5.19,0.0894309701,1
5.2,0.0887119458,1
5.21,0.0879989490,1
5.22,0.0872919288,1
5.23,0.0865908345,1
5.24,0.0858956162,1
5.25,0.0852062240,1
5.26,0.0845226087,1
5.27,0.0838447212,1
5.28,0.0831725131,1
5.29,0.0825059361,1
5.3,0.0818449425,1
5.31,0.0811894848,1
5.32,0.0805395160,1
5.33,0.0798949894,1
5.34,0.0792558589,1
5.35,0.0786220784,1
5.36,0.0779936025,1
5.37,0.0773703859,1
5.38,0.0767523839,1
5.39,0.0761395521,1
5.4,0.0755318463,1
5.41,0.0749292229,1
5.42,0.0743316385,1
5.43,0.0737390501,1
5.44,0.0731514150,1
5.45,0.0725686910,1
5.46,0.0719908360,1
5.47,0.0714178086,1
5.48,0.0708495674,1
5.49,0.0702860715,1
5.5,0.0697272803,1
5.51,0.0691731536,1
5.52,0.0686236514,1
5.53,0.0680787342,1
5.54,0.0675383628,1
5.55,0.0670024982,1
5.56,0.0664711017,1
5.57,0.0659441353,1
5.58,0.0654215607,1
5.59,0.0649033406,1
5.6,0.0643894374,1
5.61,0.0638798143,1
5.62,0.0633744344,1
5.63,0.0628732615,1
5.64,0.0623762595,1
5.65,0.0618833925,1
5.66,0.0613946251,1
5.67,0.0609099221,1
5.68,0.0604292487,1
5.69,0.0599525702,1
5.7,0.0594798525,1
5.71,0.0590110614,1
5.72,0.0585461633,1
5.73,0.0580851247,1
5.74,0.0576279126,1
5.75,0.0571744940,1
5.76,0.0567248364,1
5.77,0.0562789076,1
5.78,0.0558366754,1
5.79,0.0553981082,1
5.8,0.0549631745,1
5.81,0.0545318430,1
5.82,0.0541040829,1
5.83,0.0536798635,1
5.84,0.0532591543,1
5.85,0.0528419252,1
5.86,0.0524281464,1
5.87,0.0520177882,1
5.88,0.0516108213,1
5.89,0.0512072165,1
5.9,0.0508069449,1
5.91,0.0504099780,1
5.92,0.0500162873,1
5.93,0.0496258448,1
5.94,0.0492386225,1
5.95,0.0488545929,1
5.96,0.0484737285,1
5.97,0.0480960021,1
5.98,0.0477213869,1
5.99,0.0473498561,1
6,0.0469813832,1
6.01,0.0466159421,1
6.02,0.0462535068,1
6.03,0.0458940513,1
6.04,0.0455375503,1
6.05,0.0451839783,1
6.06,0.0448333103,1
6.07,0.0444855213,1
6.08,0.0441405867,1
6.09,0.0437984820,1
6.1,0.0434591829,1
6.11,0.0431226655,1
6.12,0.0427889059,1
6.13,0.0424578804,1
6.14,0.0421295657,1
6.15,0.0418039385,1
6.16,0.0414809759,1
6.17,0.0411606550,1
6.18,0.0408429532,1
6.19,0.0405278482,1
6.2,0.0402153176,1
6.21,0.0399053395,1
6.22,0.0395978921,1
6.23,0.0392929537,1
6.24,0.0389905028,1
6.25,0.0386905183,1
6.26,0.0383929790,1
6.27,0.0380978641,1
6.28,0.0378051528,1
6.29,0.0375148246,1
6.3,0.0372268592,1
6.31,0.0369412364,1
6.32,0.0366579362,1
6.33,0.0363769388,1
6.34,0.0360982246,1
6.35,0.0358217741,1
6.36,0.0355475680,1
6.37,0.0352755872,1
6.38,0.0350058126,1
6.39,0.0347382256,1
6.4,0.0344728075,1
6.41,0.0342095398,1
6.42,0.0339484042,1
6.43,0.0336893826,1
6.44,0.0334324570,1
6.45,0.0331776096,1
6.46,0.0329248227,1
6.47,0.0326740787,1
6.48,0.0324253604,1
6.49,0.0321786505,1
6.5,0.0319339319,1
6.51,0.0316911878,1
6.52,0.0314504014,1
6.53,0.0312115560,1
6.54,0.0309746353,1
6.55,0.0307396229,1
6.56,0.0305065026,1
6.57,0.0302752583,1
6.58,0.0300458743,1
6.59,0.0298183346,1
6.6,0.0295926238,1
6.61,0.0293687263,1
6.62,0.0291466269,1
6.63,0.0289263101,1
6.64,0.0287077611,1
6.65,0.0284909648,1
6.66,0.0282759065,1
6.67,0.0280625715,1
6.68,0.0278509451,1
6.69,0.0276410130,1
6.7,0.0274327609,1
6.71,0.0272261747,1
6.72,0.0270212401,1
6.73,0.0268179434,1
6.74,0.0266162708,1
6.75,0.0264162084,1
6.76,0.0262177429,1
6.77,0.0260208607,1
6.78,0.0258255485,1
6.79,0.0256317931,1
6.8,0.0254395814,1
6.81,0.0252489004,1
6.82,0.0250597373,1
6.83,0.0248720793,1
6.84,0.0246859137,1
6.85,0.0245012281,1
6.86,0.0243180100,1
6.87,0.0241362471,1
6.88,0.0239559272,1
6.89,0.0237770382,1
6.9,0.0235995681,1
6.91,0.0234235050,1
6.92,0.0232488372,1
6.93,0.0230755529,1
6.94,0.0229036406,1
6.95,0.0227330888,1
6.96,0.0225638862,1
6.97,0.0223960213,1
6.98,0.0222294832,1
6.99,0.0220642606,1
7,0.0219003427,1


==> data/sabre_n15_lns.csv <==
r,SABRE_exact,N
0,1.0000000000,1
0.01,1.0000000000,1
0.02,1.0000000000,1
0.03,1.0000000000,1
0.04,1.0000000000,1
0.05,1.0000000000,1
0.06,1.0000000000,1
0.07,1.0000000000,1
0.08,1.0000000000,1
0.09,1.0000000000,1
0.1,1.0000000000,1
0.11,1.0000000000,1
0.12,1.0000000000,1
0.13,0.9999999999,1
0.14,0.9999999996,1
0.15,0.9999999988,1
0.16,0.9999999963,1
0.17,0.9999999897,1
0.18,0.9999999733,1
0.19,0.9999999355,1
0.2,0.9999998537,1
0.21,0.9999996860,1
0.22,0.9999993593,1
0.23,0.9999987512,1
0.24,0.9999976649,1
0.25,0.9999957963,1
0.26,0.9999926907,1
0.27,0.9999876897,1
0.28,0.9999798672,1
0.29,0.9999679552,1
0.3,0.9999502599,1
0.31,0.9999245706,1
0.32,0.9998880636,1
0.33,0.9998372037,1
0.34,0.9997676475,1
0.35,0.9996741531,1
0.36,0.9995504979,1
0.37,0.9993894111,1
0.38,0.9991825228,1
0.39,0.9989203338,1
0.4,0.9985922080,1
0.41,0.9981863891,1
0.42,0.9976900430,1
0.43,0.9970893261,1
0.44,0.9963694776,1
0.45,0.9955149354,1
0.46,0.9945094728,1
0.47,0.9933363530,1
0.48,0.9919784986,1
0.49,0.9904186715,1
0.5,0.9886396605,1
0.51,0.9866244712,1
0.52,0.9843565165,1
0.53,0.9818198014,1
0.54,0.9789991008,1
0.55,0.9758801262,1
0.56,0.9724496792,1
0.57,0.9686957891,1
0.58,0.9646078332,1
0.59,0.9601766386,1
0.6,0.9553945644,1
0.61,0.9502555644,1
0.62,0.9447552294,1
0.63,0.9388908113,1
0.64,0.9326612272,1
0.65,0.9260670471,1
0.66,0.9191104642,1
0.67,0.9117952511,1
0.68,0.9041267019,1
0.69,0.8961115622,1
0.7,0.8877579500,1
0.71,0.8790752667,1
0.72,0.8700741020,1
0.73,0.8607661331,1
0.74,0.8511640206,1
0.75,0.8412813010,1
0.76,0.8311322796,1
0.77,0.8207319221,1
0.78,0.8100957482,1
0.79,0.7992397276,1
0.8,0.7881801788,1
0.81,0.7769336712,1
0.82,0.7655169328,1
0.83,0.7539467615,1
0.84,0.7422399426,1
0.85,0.7304131715,1
0.86,0.7184829821,1
0.87,0.7064656812,1
0.88,0.6943772893,1
0.89,0.6822334859,1
0.9,0.6700495624,1
0.91,0.6578403795,1
0.92,0.6456203301,1
0.93,0.6334033083,1
0.94,0.6212026826,1
0.95,0.6090312745,1
0.96,0.5969013413,1
0.97,0.5848245630,1
0.98,0.5728120335,1
0.99,0.5608742554,1
1,0.5490211378,1
1.01,0.5372619974,1
1.02,0.5256055625,1
1.03,0.5140599792,1
1.04,0.5026328198,1
1.05,0.4913310936,1
1.06,0.4801612590,1
1.07,0.4691292370,1
1.08,0.4582404265,1
1.09,0.4474997203,1
1.1,0.4369115218,1
1.11,0.4264797629,1
1.12,0.4162079221,1
1.13,0.4060990429,1
1.14,0.3961557529,1
1.15,0.3863802829,1
1.16,0.3767744852,1
1.17,0.3673398536,1
1.18,0.3580775413,1
1.19,0.3489883798,1
1.2,0.3400728973,1
1.21,0.3313313364,1
1.22,0.3227636718,1
1.23,0.3143696270,1
1.24,0.3061486912,1
1.25,0.2981001352,1
1.26,0.2902230270,1
1.27,0.2825162468,1
1.28,0.2749785010,1
1.29,0.2676083365,1
1.3,0.2604041538,1
1.31,0.2533642195,1
1.32,0.2464866785,1
1.33,0.2397695655,1
1.34,0.2332108159,1
1.35,0.2268082762,1
1.36,0.2205597137,1
1.37,0.2144628261,1
1.38,0.2085152499,1
1.39,0.2027145690,1
1.4,0.1970583223,1
1.41,0.1915440110,1
1.42,0.1861691054,1
1.43,0.1809310516,1
1.44,0.1758272771,1
1.45,0.1708551966,1
1.46,0.1660122171,1
1.47,0.1612957429,1
1.48,0.1567031796,1
1.49,0.1522319390,1
1.5,0.1478794420,1
1.51,0.1436431228,1
1.52,0.1395204319,1
1.53,0.1355088387,1
1.54,0.1316058348,1
1.55,0.1278089359,1
1.56,0.1241156842,1
1.57,0.1205236505,1
1.58,0.1170304358,1
1.59,0.1136336728,1
1.6,0.1103310278,1
1.61,0.1071202012,1
1.62,0.1039989292,1
1.63,0.1009649845,1
1.64,0.0980161770,1
1.65,0.0951503545,1
1.66,0.0923654035,1
1.67,0.0896592492,1
1.68,0.0870298563,1
1.69,0.0844752289,1
1.7,0.0819934106,1
1.71,0.0795824849,1
1.72,0.0772405749,1
1.73,0.0749658435,1
1.74,0.0727564928,1
1.75,0.0706107645,1
1.76,0.0685269391,1
1.77,0.0665033359,1
1.78,0.0645383126,1
1.79,0.0626302651,1
1.8,0.0607776265,1
1.81,0.0589788675,1
1.82,0.0572324952,1
1.83,0.0555370529,1
1.84,0.0538911197,1
1.85,0.0522933097,1
1.86,0.0507422716,1
1.87,0.0492366880,1
1.88,0.0477752750,1
1.89,0.0463567816,1
1.9,0.0449799887,1
1.91,0.0436437091,1
1.92,0.0423467864,1
1.93,0.0410880948,1
1.94,0.0398665379,1
1.95,0.0386810489,1
1.96,0.0375305891,1
1.97,0.0364141479,1
1.98,0.0353307420,1
1.99,0.0342794148,1
2,0.0332592357,1
2.01,0.0322692996,1
2.02,0.0313087265,1
2.03,0.0303766603,1
2.04,0.0294722691,1
2.05,0.0285947437,1
2.06,0.0277432979,1
2.07,0.0269171673,1
2.08,0.0261156090,1
2.09,0.0253379012,1
2.1,0.0245833423,1
2.11,0.0238512507,1
2.12,0.0231409643,1
2.13,0.0224518398,1
2.14,0.0217832521,1
2.15,0.0211345945,1
2.16,0.0205052771,1
2.17,0.0198947276,1
2.18,0.0193023898,1
2.19,0.0187277236,1
2.2,0.0181702049,1
2.21,0.0176293244,1
2.22,0.0171045878,1
2.23,0.0165955152,1
2.24,0.0161016406,1
2.25,0.0156225118,1
2.26,0.0151576897,1
2.27,0.0147067480,1
2.28,0.0142692731,1
2.29,0.0138448634,1
2.3,0.0134331291,1
2.31,0.0130336921,1
2.32,0.0126461852,1
2.33,0.0122702522,1
2.34,0.0119055473,1
2.35,0.0115517350,1
2.36,0.0112084898,1
2.37,0.0108754957,1
2.38,0.0105524462,1
2.39,0.0102390439,1
2.4,0.0099350000,1
2.41,0.0096400347,1
2.42,0.0093538762,1
2.43,0.0090762610,1
2.44,0.0088069331,1
2.45,0.0085456446,1
2.46,0.0082921547,1
2.47,0.0080462299,1
2.48,0.0078076436,1
2.49,0.0075761760,1
2.5,0.0073516139,1
2.51,0.0071337504,1
2.52,0.0069223849,1
2.53,0.0067173227,1
2.54,0.0065183751,1
2.55,0.0063253587,1
2.56,0.0061380960,1
2.57,0.0059564146,1
2.58,0.0057801473,1
2.59,0.0056091320,1
2.6,0.0054432112,1
2.61,0.0052822325,1
2.62,0.0051260478,1
2.63,0.0049745135,1
2.64,0.0048274904,1
2.65,0.0046848434,1
2.66,0.0045464414,1
2.67,0.0044121574,1
2.68,0.0042818682,1
2.69,0.0041554540,1
2.7,0.0040327990,1
2.71,0.0039137907,1
2.72,0.0037983199,1
2.73,0.0036862808,1
2.74,0.0035775708,1
2.75,0.0034720903,1
2.76,0.0033697426,1
2.77,0.0032704342,1
2.78,0.0031740741,1
2.79,0.0030805742,1
2.8,0.0029898491,1
2.81,0.0029018158,1
2.82,0.0028163939,1
2.83,0.0027335054,1
2.84,0.0026530746,1
2.85,0.0025750281,1
2.86,0.0024992948,1
2.87,0.0024258055,1
2.88,0.0023544934,1
2.89,0.0022852934,1
2.9,0.0022181425,1
2.91,0.0021529796,1
2.92,0.0020897455,1
2.93,0.0020283825,1
2.94,0.0019688350,1
2.95,0.0019110488,1
2.96,0.0018549714,1
2.97,0.0018005520,1
2.98,0.0017477410,1
2.99,0.0016964908,1
3,0.0016467546,1
3.01,0.0015984876,1
3.02,0.0015516459,1
3.03,0.0015061872,1
3.04,0.0014620704,1
3.05,0.0014192554,1
3.06,0.0013777036,1
3.07,0.0013373775,1
3.08,0.0012982406,1
3.09,0.0012602575,1
3.1,0.0012233941,1
3.11,0.0011876170,1
3.12,0.0011528940,1
3.13,0.0011191938,1
3.14,0.0010864860,1
3.15,0.0010547412,1
3.16,0.0010239308,1
3.17,0.0009940271,1
3.18,0.0009650032,1
3.19,0.0009368331,1
3.2,0.0009094914,1
3.21,0.0008829535,1
3.22,0.0008571957,1
3.23,0.0008321949,1
3.24,0.0008079286,1
3.25,0.0007843750,1
3.26,0.0007615132,1
3.27,0.0007393226,1
3.28,0.0007177834,1
3.29,0.0006968763,1
3.3,0.0006765825,1
3.31,0.0006568841,1
3.32,0.0006377633,1
3.33,0.0006192032,1
3.34,0.0006011871,1
3.35,0.0005836989,1
3.36,0.0005667232,1
3.37,0.0005502447,1
3.38,0.0005342489,1
3.39,0.0005187213,1
3.4,0.0005036483,1
3.41,0.0004890164,1
3.42,0.0004748127,1
3.43,0.0004610244,1
3.44,0.0004476394,1
3.45,0.0004346458,1
3.46,0.0004220320,1
3.47,0.0004097868,1
3.48,0.0003978994,1
3.49,0.0003863594,1
3.5,0.0003751563,1
3.51,0.0003642804,1
3.52,0.0003537220,1
3.53,0.0003434718,1
3.54,0.0003335206,1
3.55,0.0003238598,1
3.56,0.0003144808,1
3.57,0.0003053752,1
3.58,0.0002965352,1
3.59,0.0002879528,1
3.6,0.0002796205,1
3.61,0.0002715309,1
3.62,0.0002636771,1
3.63,0.0002560519,1
3.64,0.0002486488,1
3.65,0.0002414611,1
3.66,0.0002344827,1
3.67,0.0002277073,1
3.68,0.0002211290,1
3.69,0.0002147420,1
3.7,0.0002085408,1
3.71,0.0002025198,1
3.72,0.0001966738,1
3.73,0.0001909978,1
3.74,0.0001854866,1
3.75,0.0001801355,1
3.76,0.0001749398,1
3.77,0.0001698950,1
3.78,0.0001649967,1
3.79,0.0001602404,1
3.8,0.0001556222,1
3.81,0.0001511380,1
3.82,0.0001467839,1
3.83,0.0001425560,1
3.84,0.0001384506,1
3.85,0.0001344643,1
3.86,0.0001305935,1
3.87,0.0001268349,1
3.88,0.0001231851,1
3.89,0.0001196410,1
3.9,0.0001161996,1
3.91,0.0001128578,1
3.92,0.0001096127,1
3.93,0.0001064616,1
3.94,0.0001034016,1
3.95,0.0001004301,1
3.96,0.0000975445,1
3.97,0.0000947424,1
3.98,0.0000920213,1
3.99,0.0000893789,1
4,0.0000868128,1
4.01,0.0000843208,1
4.02,0.0000819008,1
4.03,0.0000795508,1
4.04,0.0000772685,1
4.05,0.0000750522,1
4.06,0.0000728998,1
4.07,0.0000708096,1
4.08,0.0000687796,1
4.09,0.0000668082,1
4.1,0.0000648937,1
4.11,0.0000630343,1
4.12,0.0000612286,1
4.13,0.0000594749,1
4.14,0.0000577718,1
4.15,0.0000561177,1
4.16,0.0000545113,1
4.17,0.0000529511,1
4.18,0.0000514359,1
4.19,0.0000499643,1
4.2,0.0000485350,1
4.21,0.0000471469,1
4.22,0.0000457987,1
4.23,0.0000444893,1
4.24,0.0000432176,1
4.25,0.0000419824,1
4.26,0.0000407828,1
4.27,0.0000396176,1
4.28,0.0000384859,1
4.29,0.0000373868,1
4.3,0.0000363192,1
4.31,0.0000352823,1
4.32,0.0000342751,1
4.33,0.0000332969,1
4.34,0.0000323468,1
4.35,0.0000314239,1
4.36,0.0000305275,1
4.37,0.0000296569,1
4.38,0.0000288112,1
4.39,0.0000279898,1
4.4,0.0000271919,1
4.41,0.0000264169,1
4.42,0.0000256641,1
4.43,0.0000249329,1
4.44,0.0000242227,1
4.45,0.0000235328,1
4.46,0.0000228626,1
4.47,0.0000222117,1
4.48,0.0000215794,1
4.49,0.0000209652,1
4.5,0.0000203686,1
4.51,0.0000197890,1
4.52,0.0000192261,1
4.53,0.0000186792,1
4.54,0.0000181480,1
4.55,0.0000176320,1
4.56,0.0000171307,1
4.57,0.0000166438,1
4.58,0.0000161708,1
4.59,0.0000157113,1
4.6,0.0000152649,1
4.61,0.0000148313,1
4.62,0.0000144100,1
4.63,0.0000140008,1
4.64,0.0000136033,1
4.65,0.0000132172,1
4.66,0.0000128420,1
4.67,0.0000124776,1
4.68,0.0000121236,1
4.69,0.0000117796,1
4.7,0.0000114455,1
4.71,0.0000111209,1
4.72,0.0000108056,1
4.73,0.0000104992,1
4.74,0.0000102016,1
4.75,0.0000099124,1
4.76,0.0000096316,1
4.77,0.0000093587,1
4.78,0.0000090935,1
4.79,0.0000088360,1
4.8,0.0000085857,1
4.81,0.0000083426,1
4.82,0.0000081064,1
4.83,0.0000078770,1
4.84,0.0000076540,1
4.85,0.0000074374,1
4.86,0.0000072270,1
4.87,0.0000070226,1
4.88,0.0000068239,1
4.89,0.0000066310,1
4.9,0.0000064435,1
4.91,0.0000062613,1
4.92,0.0000060843,1
4.93,0.0000059123,1
4.94,0.0000057453,1
4.95,0.0000055829,1
4.96,0.0000054252,1
4.97,0.0000052720,1
4.98,0.0000051231,1
4.99,0.0000049784,1
5,0.0000048379,1
5.01,0.0000047013,1
5.02,0.0000045686,1
5.03,0.0000044397,1
5.04,0.0000043144,1
5.05,0.0000041927,1
5.06,0.0000040744,1
5.07,0.0000039595,1
5.08,0.0000038479,1
5.09,0.0000037394,1
5.1,0.0000036340,1
5.11,0.0000035315,1
5.12,0.0000034320,1
5.13,0.0000033353,1
5.14,0.0000032413,1
5.15,0.0000031500,1
5.16,0.0000030613,1
5.17,0.0000029751,1
5.18,0.0000028913,1
5.19,0.0000028099,1
5.2,0.0000027308,1
5.21,0.0000026539,1
5.22,0.0000025793,1
5.23,0.0000025067,1
5.24,0.0000024362,1
5.25,0.0000023676,1
5.26,0.0000023010,1
5.27,0.0000022363,1
5.28,0.0000021735,1
5.29,0.0000021124,1
5.3,0.0000020530,1
5.31,0.0000019953,1
5.32,0.0000019392,1
5.33,0.0000018847,1
5.34,0.0000018318,1
5.35,0.0000017803,1
5.36,0.0000017303,1
5.37,0.0000016817,1
5.38,0.0000016345,1
5.39,0.0000015886,1
5.4,0.0000015440,1
5.41,0.0000015007,1
5.42,0.0000014586,1
5.43,0.0000014177,1
5.44,0.0000013779,1
5.45,0.0000013392,1
5.46,0.0000013017,1
5.47,0.0000012652,1
5.48,0.0000012297,1
5.49,0.0000011952,1
5.5,0.0000011617,1
5.51,0.0000011292,1
5.52,0.0000010975,1
5.53,0.0000010668,1
5.54,0.0000010369,1
5.55,0.0000010078,1
5.56,0.0000009796,1
5.57,0.0000009522,1
5.58,0.0000009255,1
5.59,0.0000008996,1
5.6,0.0000008744,1
5.61,0.0000008499,1
5.62,0.0000008262,1
5.63,0.0000008030,1
5.64,0.0000007806,1
5.65,0.0000007587,1
5.66,0.0000007375,1
5.67,0.0000007169,1
5.68,0.0000006968,1
5.69,0.0000006774,1
5.7,0.0000006584,1
5.71,0.0000006400,1
5.72,0.0000006221,1
5.73,0.0000006047,1
5.74,0.0000005878,1
5.75,0.0000005714,1
5.76,0.0000005555,1
5.77,0.0000005399,1
5.78,0.0000005249,1
5.79,0.0000005102,1
5.8,0.0000004960,1
5.81,0.0000004821,1
5.82,0.0000004687,1
5.83,0.0000004556,1
5.84,0.0000004429,1
5.85,0.0000004305,1
5.86,0.0000004185,1
5.87,0.0000004068,1
5.88,0.0000003955,1
5.89,0.0000003845,1
5.9,0.0000003737,1
5.91,0.0000003633,1
5.92,0.0000003532,1
5.93,0.0000003433,1
5.94,0.0000003338,1
5.95,0.0000003245,1
5.96,0.0000003154,1
5.97,0.0000003066,1
5.98,0.0000002981,1
5.99,0.0000002898,1
6,0.0000002817,1
6.01,0.0000002739,1
6.02,0.0000002663,1
6.03,0.0000002589,1
6.04,0.0000002516,1
6.05,0.0000002446,1
6.06,0.0000002378,1
6.07,0.0000002312,1
6.08,0.0000002248,1
6.09,0.0000002185,1
6.1,0.0000002125,1
6.11,0.0000002065,1
6.12,0.0000002008,1
6.13,0.0000001952,1
6.14,0.0000001898,1
6.15,0.0000001845,1
6.16,0.0000001794,1
6.17,0.0000001744,1
6.18,0.0000001696,1
6.19,0.0000001648,1
6.2,0.0000001603,1
6.21,0.0000001558,1
6.22,0.0000001515,1
6.23,0.0000001473,1
6.24,0.0000001432,1
6.25,0.0000001392,1
6.26,0.0000001354,1
6.27,0.0000001316,1
6.28,0.0000001279,1
6.29,0.0000001244,1
6.3,0.0000001209,1
6.31,0.0000001176,1
6.32,0.0000001143,1
6.33,0.0000001112,1
6.34,0.0000001081,1
6.35,0.0000001051,1
6.36,0.0000001022,1
6.37,0.0000000993,1
6.38,0.0000000966,1
6.39,0.0000000939,1
6.4,0.0000000913,1
6.41,0.0000000888,1
6.42,0.0000000863,1
6.43,0.0000000839,1
6.44,0.0000000816,1
6.45,0.0000000793,1
6.46,0.0000000771,1
6.47,0.0000000750,1
6.48,0.0000000729,1
6.49,0.0000000709,1
6.5,0.0000000689,1
6.51,0.0000000670,1
6.52,0.0000000652,1
6.53,0.0000000634,1
6.54,0.0000000616,1
6.55,0.0000000599,1
6.56,0.0000000583,1
6.57,0.0000000566,1
6.58,0.0000000551,1
6.59,0.0000000536,1
6.6,0.0000000521,1
6.61,0.0000000506,1
6.62,0.0000000492,1
6.63,0.0000000479,1
6.64,0.0000000466,1
6.65,0.0000000453,1
6.66,0.0000000440,1
6.67,0.0000000428,1
6.68,0.0000000416,1
6.69,0.0000000405,1
6.7,0.0000000394,1
6.71,0.0000000383,1
6.72,0.0000000372,1
6.73,0.0000000362,1
6.74,0.0000000352,1
6.75,0.0000000342,1
6.76,0.0000000333,1
6.77,0.0000000323,1
6.78,0.0000000315,1
6.79,0.0000000306,1
6.8,0.0000000297,1
6.81,0.0000000289,1
6.82,0.0000000281,1
6.83,0.0000000274,1
6.84,0.0000000266,1
6.85,0.0000000259,1
6.86,0.0000000251,1
6.87,0.0000000245,1
6.88,0.0000000238,1
6.89,0.0000000231,1
6.9,0.0000000225,1
6.91,0.0000000219,1
6.92,0.0000000213,1
6.93,0.0000000207,1
6.94,0.0000000201,1
6.95,0.0000000196,1
6.96,0.0000000190,1
6.97,0.0000000185,1
6.98,0.0000000180,1
6.99,0.0000000175,1
7,0.0000000170,1


==> data/sabre_n21_d0.4.csv <==
r,SABRE_exact,N
0,1.0000000000,1
0.01,1.0000000000,1
0.02,1.0000000000,1
0.03,1.0000000000,1
0.04,1.0000000000,1
0.05,1.0000000000,1
0.06,1.0000000000,1
0.07,1.0000000000,1
0.08,1.0000000000,1
0.09,1.0000000000,1
0.1,1.0000000000,1
0.11,1.0000000000,1
0.12,1.0000000000,1
0.13,1.0000000000,1
0.14,1.0000000000,1
0.15,1.0000000000,1
0.16,1.0000000000,1
0.17,1.0000000000,1
0.18,1.0000000000,1
0.19,1.0000000000,1
0.2,1.0000000000,1
0.21,1.0000000000,1
0.22,1.0000000000,1
0.23,1.0000000000,1
0.24,1.0000000000,1
0.25,1.0000000000,1
0.26,1.0000000000,1
0.27,1.0000000000,1
0.28,1.0000000000,1
0.29,1.0000000000,1
0.3,1.0000000000,1
0.31,1.0000000000,1
0.32,1.0000000000,1
0.33,1.0000000000,1
0.34,1.0000000000,1
0.35,1.0000000000,1
0.36,1.0000000000,1
0.37,1.0000000000,1
0.38,1.0000000000,1
0.39,1.0000000000,1
0.4,1.0000000000,1
0.41,1.0000000000,1
0.42,1.0000000000,1
0.43,1.0000000000,1
0.44,1.0000000000,1
0.45,0.9999999999,1
0.46,0.9999999998,1
0.47,0.9999999997,1
0.48,0.9999999995,1
0.49,0.9999999992,1
0.5,0.9999999986,1
0.51,0.9999999977,1
0.52,0.9999999962,1
0.53,0.9999999939,1
0.54,0.9999999904,1
0.55,0.9999999851,1
0.56,0.9999999772,1
0.57,0.9999999655,1
0.58,0.9999999484,1
0.59,0.9999999239,1
0.6,0.9999998890,1
0.61,0.9999998398,1
0.62,0.9999997714,1
0.63,0.9999996771,1
0.64,0.9999995483,1
0.65,0.9999993742,1
0.66,0.9999991409,1
0.67,0.9999988310,1
0.68,0.9999984228,1
0.69,0.9999978894,1
0.7,0.9999971980,1
0.71,0.9999963084,1
0.72,0.9999951721,1
0.73,0.9999937308,1
0.74,0.9999919152,1
0.75,0.9999896428,1
0.76,0.9999868168,1
0.77,0.9999833236,1
0.78,0.9999790314,1
0.79,0.9999737875,1
0.8,0.9999674161,1
0.81,0.9999597164,1
0.82,0.9999504596,1
0.83,0.9999393866,1
0.84,0.9999262055,1
0.85,0.9999105888,1
0.86,0.9998921709,1
0.87,0.9998705455,1
0.88,0.9998452629,1
0.89,0.9998158278,1
0.9,0.9997816965,1
0.91,0.9997422749,1
0.92,0.9996969163,1
0.93,0.9996449193,1
0.94,0.9995855262,1
0.95,0.9995179214,1
0.96,0.9994412298,1
0.97,0.9993545165,1
0.98,0.9992567852,1
0.99,0.9991469781,1
1,0.9990239759,1
1.01,0.9988865978,1
1.02,0.9987336021,1
1.03,0.9985636868,1
1.04,0.9983754912,1
1.05,0.9981675971,1
1.06,0.9979385309,1
1.07,0.9976867655,1
1.08,0.9974107233,1
1.09,0.9971087787,1
1.1,0.9967792614,1
1.11,0.9964204595,1
1.12,0.9960306240,1
1.13,0.9956079716,1
1.14,0.9951506901,1
1.15,0.9946569417,1
1.16,0.9941248685,1
1.17,0.9935525963,1
1.18,0.9929382403,1
1.19,0.9922799093,1
1.2,0.9915757113,1
1.21,0.9908237583,1
1.22,0.9900221713,1
1.23,0.9891690858,1
1.24,0.9882626563,1
1.25,0.9873010617,1
1.26,0.9862825103,1
1.27,0.9852052442,1
1.28,0.9840675446,1
1.29,0.9828677361,1
1.3,0.9816041908,1
1.31,0.9802753333,1
1.32,0.9788796440,1
1.33,0.9774156637,1
1.34,0.9758819964,1
1.35,0.9742773135,1
1.36,0.9726003565,1
1.37,0.9708499401,1
1.38,0.9690249549,1
1.39,0.9671243696,1
1.4,0.9651472337,1
1.41,0.9630926787,1
1.42,0.9609599202,1
1.43,0.9587482592,1
1.44,0.9564570831,1
1.45,0.9540858668,1
1.46,0.9516341729,1
1.47,0.9491016526,1
1.48,0.9464880455,1
1.49,0.9437931793,1
1.5,0.9410169699,1
1.51,0.9381594207,1
1.52,0.9352206217,1
1.53,0.9322007485,1
1.54,0.9291000615,1
1.55,0.9259189042,1
1.56,0.9226577019,1
1.57,0.9193169600,1
1.58,0.9158972620,1
1.59,0.9123992680,1
1.6,0.9088237121,1
1.61,0.9051714007,1
1.62,0.9014432098,1
1.63,0.8976400831,1
1.64,0.8937630288,1
1.65,0.8898131180,1
1.66,0.8857914812,1
1.67,0.8816993062,1
1.68,0.8775378355,1
1.69,0.8733083629,1
1.7,0.8690122315,1
1.71,0.8646508304,1
1.72,0.8602255923,1
1.73,0.8557379905,1
1.74,0.8511895359,1
1.75,0.8465817749,1
1.76,0.8419162859,1
1.77,0.8371946773,1
1.78,0.8324185841,1
1.79,0.8275896658,1
1.8,0.8227096034,1
1.81,0.8177800974,1
1.82,0.8128028646,1
1.83,0.8077796360,1
1.84,0.8027121543,1
1.85,0.7976021720,1
1.86,0.7924514482,1
1.87,0.7872617473,1
1.88,0.7820348364,1
1.89,0.7767724832,1
1.9,0.7714764543,1
1.91,0.7661485128,1
1.92,0.7607904172,1
1.93,0.7554039185,1
1.94,0.7499907597,1
1.95,0.7445526732,1
1.96,0.7390913797,1
1.97,0.7336085868,1
1.98,0.7281059874,1
1.99,0.7225852581,1
2,0.7170480584,1
2.01,0.7114960295,1
2.02,0.7059307926,1
2.03,0.7003539486,1
2.04,0.6947670764,1
2.05,0.6891717326,1
2.06,0.6835694503,1
2.07,0.6779617381,1
2.08,0.6723500800,1
2.09,0.6667359342,1
2.1,0.6611207327,1
2.11,0.6555058807,1
2.12,0.6498927561,1
2.13,0.6442827090,1
2.14,0.6386770616,1
2.15,0.6330771074,1
2.16,0.6274841114,1
2.17,0.6218993093,1
2.18,0.6163239080,1
2.19,0.6107590847,1
2.2,0.6052059873,1
2.21,0.5996657343,1
2.22,0.5941394144,1
2.23,0.5886280868,1
2.24,0.5831327815,1
2.25,0.5776544984,1
2.26,0.5721942088,1
2.27,0.5667528540,1
2.28,0.5613313469,1
2.29,0.5559305711,1
2.3,0.5505513817,1
2.31,0.5451946053,1
2.32,0.5398610401,1
2.33,0.5345514568,1
2.34,0.5292665982,1
2.35,0.5240071797,1
2.36,0.5187738899,1
2.37,0.5135673907,1
2.38,0.5083883176,1
2.39,0.5032372803,1
2.4,0.4981148628,1
2.41,0.4930216241,1
2.42,0.4879580984,1
2.43,0.4829247955,1
2.44,0.4779222013,1
2.45,0.4729507783,1
2.46,0.4680109656,1
2.47,0.4631031801,1
2.48,0.4582278161,1
2.49,0.4533852464,1
2.5,0.4485758224,1
2.51,0.4437998746,1
2.52,0.4390577132,1
2.53,0.4343496282,1
2.54,0.4296758903,1
2.55,0.4250367511,1
2.56,0.4204324434,1
2.57,0.4158631821,1
2.58,0.4113291641,1
2.59,0.4068305692,1
2.6,0.4023675603,1
2.61,0.3979402838,1
2.62,0.3935488703,1
2.63,0.3891934347,1
2.64,0.3848740769,1
2.65,0.3805908820,1
2.66,0.3763439209,1
2.67,0.3721332506,1
2.68,0.3679589146,1
2.69,0.3638209435,1
2.7,0.3597193550,1
2.71,0.3556541547,1
2.72,0.3516253363,1
2.73,0.3476328819,1
2.74,0.3436767626,1
2.75,0.3397569387,1
2.76,0.3358733600,1
2.77,0.3320259663,1
2.78,0.3282146878,1
2.79,0.3244394452,1
2.8,0.3207001503,1
2.81,0.3169967061,1
2.82,0.3133290073,1
2.83,0.3096969405,1
2.84,0.3061003845,1
2.85,0.3025392109,1
2.86,0.2990132839,1
2.87,0.2955224608,1
2.88,0.2920665926,1
2.89,0.2886455239,1
2.9,0.2852590930,1
2.91,0.2819071329,1
2.92,0.2785894707,1
2.93,0.2753059285,1
2.94,0.2720563233,1
2.95,0.2688404672,1
2.96,0.2656581680,1
2.97,0.2625092291,1
2.98,0.2593934497,1
2.99,0.2563106253,1
3,0.2532605476,1
3.01,0.2502430050,1
3.02,0.2472577824,1
3.03,0.2443046619,1
3.04,0.2413834225,1
3.05,0.2384938407,1
3.06,0.2356356903,1
3.07,0.2328087428,1
3.08,0.2300127676,1
3.09,0.2272475319,1
3.1,0.2245128012,1
3.11,0.2218083394,1
3.12,0.2191339084,1
3.13,0.2164892691,1
3.14,0.2138741809,1
3.15,0.2112884021,1
3.16,0.2087316900,1
3.17,0.2062038010,1
3.18,0.2037044906,1
3.19,0.2012335139,1
3.2,0.1987906251,1
3.21,0.1963755782,1
3.22,0.1939881269,1
3.23,0.1916280244,1
3.24,0.1892950241,1
3.25,0.1869888791,1
3.26,0.1847093427,1
3.27,0.1824561683,1
3.28,0.1802291094,1
3.29,0.1780279199,1
3.3,0.1758523541,1
3.31,0.1737021668,1
3.32,0.1715771131,1
3.33,0.1694769489,1
3.34,0.1674014308,1
3.35,0.1653503159,1
3.36,0.1633233622,1
3.37,0.1613203286,1
3.38,0.1593409748,1
3.39,0.1573850616,1
3.4,0.1554523505,1
3.41,0.1535426043,1
3.42,0.1516555870,1
3.43,0.1497910633,1
3.44,0.1479487996,1
3.45,0.1461285631,1
3.46,0.1443301224,1
3.47,0.1425532476,1
3.48,0.1407977098,1
3.49,0.1390632817,1
3.5,0.1373497372,1
3.51,0.1356568518,1
3.52,0.1339844023,1
3.53,0.1323321671,1
3.54,0.1306999259,1
3.55,0.1290874602,1
3.56,0.1274945529,1
3.57,0.1259209883,1
3.58,0.1243665525,1
3.59,0.1228310331,1
3.6,0.1213142193,1
3.61,0.1198159019,1
3.62,0.1183358736,1
3.63,0.1168739283,1
3.64,0.1154298618,1
3.65,0.1140034717,1
3.66,0.1125945571,1
3.67,0.1112029187,1
3.68,0.1098283591,1
3.69,0.1084706825,1
3.7,0.1071296949,1
3.71,0.1058052038,1
3.72,0.1044970186,1
3.73,0.1032049503,1
3.74,0.1019288117,1
3.75,0.1006684173,1
3.76,0.0994235833,1
3.77,0.0981941276,1
3.78,0.0969798698,1
3.79,0.0957806313,1
3.8,0.0945962352,1
3.81,0.0934265061,1
3.82,0.0922712707,1
3.83,0.0911303570,1
3.84,0.0900035949,1
3.85,0.0888908161,1
3.86,0.0877918538,1
3.87,0.0867065428,1
3.88,0.0856347199,1
3.89,0.0845762233,1
3.9,0.0835308930,1
3.91,0.0824985706,1
3.92,0.0814790994,1
3.93,0.0804723241,1
3.94,0.0794780914,1
3.95,0.0784962495,1
3.96,0.0775266480,1
3.97,0.0765691384,1
3.98,0.0756235736,1
3.99,0.0746898082,1
4,0.0737676983,1
4.01,0.0728571017,1
4.02,0.0719578775,1
4.03,0.0710698866,1
4.04,0.0701929913,1
4.05,0.0693270555,1
4.06,0.0684719445,1
4.07,0.0676275253,1
4.08,0.0667936662,1
4.09,0.0659702371,1
4.1,0.0651571093,1
4.11,0.0643541556,1
4.12,0.0635612502,1
4.13,0.0627782688,1
4.14,0.0620050884,1
4.15,0.0612415876,1
4.16,0.0604876462,1
4.17,0.0597431456,1
4.18,0.0590079684,1
4.19,0.0582819986,1
4.2,0.0575651215,1
4.21,0.0568572240,1
4.22,0.0561581941,1
4.23,0.0554679210,1
4.24,0.0547862955,1
4.25,0.0541132095,1
4.26,0.0534485562,1
4.27,0.0527922301,1
4.28,0.0521441270,1
4.29,0.0515041439,1
4.3,0.0508721789,1
4.31,0.0502481315,1
4.32,0.0496319024,1
4.33,0.0490233933,1
4.34,0.0484225074,1
4.35,0.0478291487,1
4.36,0.0472432226,1
4.37,0.0466646357,1
4.38,0.0460932954,1
4.39,0.0455291107,1
4.4,0.0449719913,1
4.41,0.0444218482,1
4.42,0.0438785934,1
4.43,0.0433421400,1
4.44,0.0428124023,1
4.45,0.0422892954,1
4.46,0.0417727356,1
4.47,0.0412626403,1
4.48,0.0407589278,1
4.49,0.0402615173,1
4.5,0.0397703293,1
4.51,0.0392852850,1
4.52,0.0388063067,1
4.53,0.0383333177,1
4.54,0.0378662422,1
4.55,0.0374050052,1
4.56,0.0369495330,1
4.57,0.0364997525,1
4.58,0.0360555915,1
4.59,0.0356169790,1
4.6,0.0351838446,1
4.61,0.0347561189,1
4.62,0.0343337333,1
4.63,0.0339166201,1
4.64,0.0335047125,1
4.65,0.0330979445,1
4.66,0.0326962509,1
4.67,0.0322995674,1
4.68,0.0319078304,1
4.69,0.0315209771,1
4.7,0.0311389456,1
4.71,0.0307616748,1
4.72,0.0303891042,1
4.73,0.0300211742,1
4.74,0.0296578259,1
4.75,0.0292990012,1
4.76,0.0289446427,1
4.77,0.0285946936,1
4.78,0.0282490981,1
4.79,0.0279078009,1
4.8,0.0275707474,1
4.81,0.0272378839,1
4.82,0.0269091571,1
4.83,0.0265845145,1
4.84,0.0262639043,1
4.85,0.0259472754,1
4.86,0.0256345772,1
4.87,0.0253257599,1
4.88,0.0250207743,1
4.89,0.0247195717,1
4.9,0.0244221041,1
4.91,0.0241283242,1
4.92,0.0238381852,1
4.93,0.0235516409,1
4.94,0.0232686458,1
4.95,0.0229891549,1
4.96,0.0227131236,1
4.97,0.0224405083,1
4.98,0.0221712655,1
4.99,0.0219053526,1
5,0.0216427274,1
5.01,0.0213833481,1
5.02,0.0211271737,1
5.03,0.0208741636,1
5.04,0.0206242777,1
5.05,0.0203774765,1
5.06,0.0201337209,1
5.07,0.0198929723,1
5.08,0.0196551928,1
5.09,0.0194203447,1
5.1,0.0191883909,1
5.11,0.0189592948,1
5.12,0.0187330204,1
5.13,0.0185095318,1
5.14,0.0182887940,1
5.15,0.0180707721,1
5.16,0.0178554318,1
5.17,0.0176427392,1
5.18,0.0174326610,1
5.19,0.0172251640,1
5.2,0.0170202156,1
5.21,0.0168177839,1
5.22,0.0166178368,1
5.23,0.0164203432,1
5.24,0.0162252720,1
5.25,0.0160325927,1
5.26,0.0158422752,1
5.27,0.0156542896,1
5.28,0.0154686066,1
5.29,0.0152851973,1
5.3,0.0151040328,1
5.31,0.0149250850,1
5.32,0.0147483260,1
5.33,0.0145737282,1
5.34,0.0144012645,1
5.35,0.0142309079,1
5.36,0.0140626320,1
5.37,0.0138964106,1
5.38,0.0137322179,1
5.39,0.0135700284,1
5.4,0.0134098170,1
5.41,0.0132515587,1
5.42,0.0130952292,1
5.43,0.0129408041,1
5.44,0.0127882596,1
5.45,0.0126375720,1
5.46,0.0124887182,1
5.47,0.0123416751,1
5.48,0.0121964200,1
5.49,0.0120529305,1
5.5,0.0119111845,1
5.51,0.0117711602,1
5.52,0.0116328360,1
5.53,0.0114961906,1
5.54,0.0113612031,1
5.55,0.0112278528,1
5.56,0.0110961190,1
5.57,0.0109659817,1
5.58,0.0108374209,1
5.59,0.0107104169,1
5.6,0.0105849503,1
5.61,0.0104610018,1
5.62,0.0103385526,1
5.63,0.0102175840,1
5.64,0.0100980774,1
5.65,0.0099800146,1
5.66,0.0098633778,1
5.67,0.0097481490,1
5.68,0.0096343108,1
5.69,0.0095218458,1
5.7,0.0094107370,1
5.71,0.0093009675,1
5.72,0.0091925207,1
5.73,0.0090853800,1
5.74,0.0089795293,1
5.75,0.0088749526,1
5.76,0.0087716340,1
5.77,0.0086695579,1
5.78,0.0085687088,1
5.79,0.0084690717,1
5.8,0.0083706314,1
5.81,0.0082733730,1
5.82,0.0081772821,1
5.83,0.0080823440,1
5.84,0.0079885446,1
5.85,0.0078958696,1
5.86,0.0078043053,1
5.87,0.0077138378,1
5.88,0.0076244537,1
5.89,0.0075361395,1
5.9,0.0074488819,1
5.91,0.0073626681,1
5.92,0.0072774849,1
5.93,0.0071933198,1
5.94,0.0071101602,1
5.95,0.0070279937,1
5.96,0.0069468080,1
5.97,0.0068665910,1
5.98,0.0067873309,1
5.99,0.0067090158,1
6,0.0066316340,1
6.01,0.0065551742,1
6.02,0.0064796250,1
6.03,0.0064049751,1
6.04,0.0063312135,1
6.05,0.0062583293,1
6.06,0.0061863118,1
6.07,0.0061151502,1
6.08,0.0060448341,1
6.09,0.0059753532,1
6.1,0.0059066970,1
6.11,0.0058388557,1
6.12,0.0057718191,1
6.13,0.0057055774,1
6.14,0.0056401208,1
6.15,0.0055754399,1
6.16,0.0055115250,1
6.17,0.0054483668,1
6.18,0.0053859560,1
6.19,0.0053242836,1
6.2,0.0052633404,1
6.21,0.0052031177,1
6.22,0.0051436065,1
6.23,0.0050847983,1
6.24,0.0050266844,1
6.25,0.0049692563,1
6.26,0.0049125058,1
6.27,0.0048564245,1
6.28,0.0048010043,1
6.29,0.0047462372,1
6.3,0.0046921152,1
6.31,0.0046386304,1
6.32,0.0045857751,1
6.33,0.0045335417,1
6.34,0.0044819226,1
6.35,0.0044309104,1
6.36,0.0043804976,1
6.37,0.0043306770,1
6.38,0.0042814414,1
6.39,0.0042327838,1
6.4,0.0041846970,1
6.41,0.0041371742,1
6.42,0.0040902086,1
6.43,0.0040437934,1
6.44,0.0039979220,1
6.45,0.0039525877,1
6.46,0.0039077841,1
6.47,0.0038635048,1
6.48,0.0038197434,1
6.49,0.0037764937,1
6.5,0.0037337494,1
6.51,0.0036915046,1
6.52,0.0036497531,1
6.53,0.0036084890,1
6.54,0.0035677064,1
6.55,0.0035273996,1
6.56,0.0034875628,1
6.57,0.0034481903,1
6.58,0.0034092766,1
6.59,0.0033708162,1
6.6,0.0033328035,1
6.61,0.0032952332,1
6.62,0.0032580999,1
6.63,0.0032213985,1
6.64,0.0031851238,1
6.65,0.0031492706,1
6.66,0.0031138338,1
6.67,0.0030788085,1
6.68,0.0030441898,1
6.69,0.0030099727,1
6.7,0.0029761525,1
6.71,0.0029427243,1
6.72,0.0029096836,1
6.73,0.0028770256,1
6.74,0.0028447459,1
6.75,0.0028128398,1
6.76,0.0027813029,1
6.77,0.0027501308,1
6.78,0.0027193191,1
6.79,0.0026888635,1
6.8,0.0026587599,1
6.81,0.0026290039,1
6.82,0.0025995915,1
6.83,0.0025705185,1
6.84,0.0025417809,1
6.85,0.0025133747,1
6.86,0.0024852960,1
6.87,0.0024575408,1
6.88,0.0024301053,1
6.89,0.0024029858,1
6.9,0.0023761784,1
6.91,0.0023496795,1
6.92,0.0023234853,1
6.93,0.0022975923,1
6.94,0.0022719969,1
6.95,0.0022466956,1
6.96,0.0022216848,1
6.97,0.0021969611,1
6.98,0.0021725212,1
6.99,0.0021483617,1
7,0.0021244792,1


==> data/sabre_n21_lns.csv <==
r,SABRE_exact,N
0,1.0000000000,1
0.01,1.0000000000,1
0.02,1.0000000000,1
0.03,1.0000000000,1
0.04,1.0000000000,1
0.05,1.0000000000,1
0.06,1.0000000000,1
0.07,1.0000000000,1
0.08,1.0000000000,1
0.09,1.0000000000,1
0.1,0.9999999999,1
0.11,0.9999999997,1
0.12,0.9999999987,1
0.13,0.9999999953,1
0.14,0.9999999852,1
0.15,0.9999999576,1
0.16,0.9999998888,1
0.17,0.9999997292,1
0.18,0.9999993823,1
0.19,0.9999986716,1
0.2,0.9999972899,1
0.21,0.9999947273,1
0.22,0.9999901738,1
0.23,0.9999823908,1
0.24,0.9999695516,1
0.25,0.9999490486,1
0.26,0.9999172705,1
0.27,0.9998693539,1
0.28,0.9997989179,1
0.29,0.9996977916,1
0.3,0.9995557475,1
0.31,0.9993602552,1
0.32,0.9990962701,1
0.33,0.9987460721,1
0.34,0.9982891669,1
0.35,0.9977022615,1
0.36,0.9969593226,1
0.37,0.9960317207,1
0.38,0.9948884644,1
0.39,0.9934965178,1
0.4,0.9918211984,1
0.41,0.9898266431,1
0.42,0.9874763310,1
0.43,0.9847336476,1
0.44,0.9815624753,1
0.45,0.9779277921,1
0.46,0.9737962636,1
0.47,0.9691368111,1
0.48,0.9639211419,1
0.49,0.9581242286,1
0.5,0.9517247281,1
0.51,0.9447053308,1
0.52,0.9370530342,1
0.53,0.9287593393,1
0.54,0.9198203665,1
0.55,0.9102368949,1
0.56,0.9000143254,1
0.57,0.8891625745,1
0.58,0.8776959045,1
0.59,0.8656326965,1
0.6,0.8529951750,1
0.61,0.8398090917,1
0.62,0.8261033778,1
0.63,0.8119097721,1
0.64,0.7972624340,1
0.65,0.7821975481,1
0.66,0.7667529281,1
0.67,0.7509676259,1
0.68,0.7348815516,1
0.69,0.7185351089,1
0.7,0.7019688506,1
0.71,0.6852231563,1
0.72,0.6683379360,1
0.73,0.6513523597,1
0.74,0.6343046158,1
0.75,0.6172316976,1
0.76,0.6001692184,1
0.77,0.5831512548,1
0.78,0.5662102164,1
0.79,0.5493767424,1
0.8,0.5326796221,1
0.81,0.5161457386,1
0.82,0.4998000339,1
0.83,0.4836654928,1
0.84,0.4677631451,1
0.85,0.4521120829,1
0.86,0.4367294917,1
0.87,0.4216306941,1
0.88,0.4068292028,1
0.89,0.3923367835,1
0.9,0.3781635233,1
0.91,0.3643179064,1
0.92,0.3508068929,1
0.93,0.3376360014,1
0.94,0.3248093935,1
0.95,0.3123299591,1
0.96,0.3001994025,1
0.97,0.2884183275,1
0.98,0.2769863212,1
0.99,0.2659020367,1
1,0.2551632729,1
1.01,0.2447670522,1
1.02,0.2347096951,1
1.03,0.2249868912,1
1.04,0.2155937682,1
1.05,0.2065249555,1
1.06,0.1977746463,1
1.07,0.1893366545,1
1.08,0.1812044689,1
1.09,0.1733713036,1
1.1,0.1658301449,1
1.11,0.1585737948,1
1.12,0.1515949115,1
1.13,0.1448860459,1
1.14,0.1384396758,1
1.15,0.1322482370,1
1.16,0.1263041513,1
1.17,0.1205998521,1
1.18,0.1151278073,1
1.19,0.1098805400,1
1.2,0.1048506468,1
1.21,0.1000308145,1
1.22,0.0954138338,1
1.23,0.0909926123,1
1.24,0.0867601854,1
1.25,0.0827097256,1
1.26,0.0788345499,1
1.27,0.0751281271,1
1.28,0.0715840828,1
1.29,0.0681962037,1
1.3,0.0649584407,1
1.31,0.0618649117,1
1.32,0.0589099027,1
1.33,0.0560878688,1
1.34,0.0533934342,1
1.35,0.0508213920,1
1.36,0.0483667027,1
1.37,0.0460244933,1
1.38,0.0437900550,1
1.39,0.0416588410,1
1.4,0.0396264643,1
1.41,0.0376886944,1
1.42,0.0358414544,1
1.43,0.0340808180,1
1.44,0.0324030057,1
1.45,0.0308043815,1
1.46,0.0292814491,1
1.47,0.0278308482,1
1.48,0.0264493511,1
1.49,0.0251338581,1
1.5,0.0238813945,1
1.51,0.0226891061,1
1.52,0.0215542558,1
1.53,0.0204742196,1
1.54,0.0194464829,1
1.55,0.0184686365,1
1.56,0.0175383737,1
1.57,0.0166534857,1
1.58,0.0158118587,1
1.59,0.0150114704,1
1.6,0.0142503861,1
1.61,0.0135267560,1
1.62,0.0128388118,1
1.63,0.0121848631,1
1.64,0.0115632951,1
1.65,0.0109725648,1
1.66,0.0104111988,1
1.67,0.0098777902,1
1.68,0.0093709958,1
1.69,0.0088895336,1
1.7,0.0084321803,1
1.71,0.0079977687,1
1.72,0.0075851854,1
1.73,0.0071933687,1
1.74,0.0068213059,1
1.75,0.0064680319,1
1.76,0.0061326263,1
1.77,0.0058142123,1
1.78,0.0055119541,1
1.79,0.0052250555,1
1.8,0.0049527579,1
1.81,0.0046943389,1
1.82,0.0044491105,1
1.83,0.0042164173,1
1.84,0.0039956357,1
1.85,0.0037861717,1
1.86,0.0035874601,1
1.87,0.0033989629,1
1.88,0.0032201683,1
1.89,0.0030505890,1
1.9,0.0028897618,1
1.91,0.0027372456,1
1.92,0.0025926212,1
1.93,0.0024554899,1
1.94,0.0023254724,1
1.95,0.0022022080,1
1.96,0.0020853539,1
1.97,0.0019745843,1
1.98,0.0018695893,1
1.99,0.0017700744,1
2,0.0016757598,1
2.01,0.0015863795,1
2.02,0.0015016809,1
2.03,0.0014214238,1
2.04,0.0013453802,1
2.05,0.0012733334,1
2.06,0.0012050776,1
2.07,0.0011404174,1
2.08,0.0010791671,1
2.09,0.0010211504,1
2.1,0.0009662000,1
2.11,0.0009141569,1
2.12,0.0008648703,1
2.13,0.0008181970,1
2.14,0.0007740011,1
2.15,0.0007321534,1
2.16,0.0006925316,1
2.17,0.0006550195,1
2.18,0.0006195067,1
2.19,0.0005858886,1
2.2,0.0005540661,1
2.21,0.0005239448,1
2.22,0.0004954355,1
2.23,0.0004684534,1
2.24,0.0004429181,1
2.25,0.0004187535,1
2.26,0.0003958871,1
2.27,0.0003742504,1
2.28,0.0003537785,1
2.29,0.0003344097,1
2.3,0.0003160855,1
2.31,0.0002987505,1
2.32,0.0002823523,1
2.33,0.0002668410,1
2.34,0.0002521694,1
2.35,0.0002382928,1
2.36,0.0002251689,1
2.37,0.0002127575,1
2.38,0.0002010204,1
2.39,0.0001899217,1
2.4,0.0001794271,1
2.41,0.0001695044,1
2.42,0.0001601227,1
2.43,0.0001512531,1
2.44,0.0001428681,1
2.45,0.0001349415,1
2.46,0.0001274487,1
2.47,0.0001203664,1
2.48,0.0001136723,1
2.49,0.0001073454,1
2.5,0.0001013661,1
2.51,0.0000957153,1
2.52,0.0000903754,1
2.53,0.0000853295,1
2.54,0.0000805617,1
2.55,0.0000760567,1
2.56,0.0000718005,1
2.57,0.0000677793,1
2.58,0.0000639805,1
2.59,0.0000603918,1
2.6,0.0000570019,1
2.61,0.0000537999,1
2.62,0.0000507754,1
2.63,0.0000479189,1
2.64,0.0000452210,1
2.65,0.0000426732,1
2.66,0.0000402671,1
2.67,0.0000379951,1
2.68,0.0000358496,1
2.69,0.0000338239,1
2.7,0.0000319112,1
2.71,0.0000301054,1
2.72,0.0000284005,1
2.73,0.0000267910,1
2.74,0.0000252717,1
2.75,0.0000238375,1
2.76,0.0000224837,1
2.77,0.0000212059,1
2.78,0.0000199999,1
2.79,0.0000188616,1
2.8,0.0000177874,1
2.81,0.0000167737,1
2.82,0.0000158171,1
2.83,0.0000149144,1
2.84,0.0000140626,1
2.85,0.0000132590,1
2.86,0.0000125007,1
2.87,0.0000117853,1
2.88,0.0000111104,1
2.89,0.0000104737,1
2.9,0.0000098731,1
2.91,0.0000093066,1
2.92,0.0000087722,1
2.93,0.0000082681,1
2.94,0.0000077927,1
2.95,0.0000073444,1
2.96,0.0000069215,1
2.97,0.0000065228,1
2.98,0.0000061467,1
2.99,0.0000057922,1
3,0.0000054578,1
3.01,0.0000051426,1
3.02,0.0000048453,1
3.03,0.0000045651,1
3.04,0.0000043009,1
3.05,0.0000040518,1
3.06,0.0000038170,1
3.07,0.0000035957,1
3.08,0.0000033870,1
3.09,0.0000031904,1
3.1,0.0000030051,1
3.11,0.0000028304,1
3.12,0.0000026657,1
3.13,0.0000025106,1
3.14,0.0000023643,1
3.15,0.0000022266,1
3.16,0.0000020967,1
3.17,0.0000019744,1
3.18,0.0000018591,1
3.19,0.0000017505,1
3.2,0.0000016482,1
3.21,0.0000015518,1
3.22,0.0000014609,1
3.23,0.0000013754,1
3.24,0.0000012948,1
3.25,0.0000012189,1
3.26,0.0000011474,1
3.27,0.0000010800,1
3.28,0.0000010166,1
3.29,0.0000009568,1
3.3,0.0000009005,1
3.31,0.0000008476,1
3.32,0.0000007977,1
3.33,0.0000007507,1
3.34,0.0000007064,1
3.35,0.0000006647,1
3.36,0.0000006255,1
3.37,0.0000005886,1
3.38,0.0000005538,1
3.39,0.0000005211,1
3.4,0.0000004902,1
3.41,0.0000004612,1
3.42,0.0000004339,1
3.43,0.0000004082,1
3.44,0.0000003840,1
3.45,0.0000003612,1
3.46,0.0000003398,1
3.47,0.0000003196,1
3.48,0.0000003006,1
3.49,0.0000002827,1
3.5,0.0000002659,1
3.51,0.0000002501,1
3.52,0.0000002352,1
3.53,0.0000002212,1
3.54,0.0000002080,1
3.55,0.0000001956,1
3.56,0.0000001839,1
3.57,0.0000001729,1
3.58,0.0000001626,1
3.59,0.0000001529,1
3.6,0.0000001437,1
3.61,0.0000001351,1
3.62,0.0000001270,1
3.63,0.0000001194,1
3.64,0.0000001123,1
3.65,0.0000001055,1
3.66,0.0000000992,1
3.67,0.0000000932,1
3.68,0.0000000876,1
3.69,0.0000000824,1
3.7,0.0000000774,1
3.71,0.0000000728,1
3.72,0.0000000684,1
3.73,0.0000000643,1
3.74,0.0000000604,1
3.75,0.0000000568,1
3.76,0.0000000533,1
3.77,0.0000000501,1
3.78,0.0000000471,1
3.79,0.0000000442,1
3.8,0.0000000416,1
3.81,0.0000000391,1
3.82,0.0000000367,1
3.83,0.0000000345,1
3.84,0.0000000324,1
3.85,0.0000000304,1
3.86,0.0000000286,1
3.87,0.0000000268,1
3.88,0.0000000252,1
3.89,0.0000000237,1
3.9,0.0000000222,1
3.91,0.0000000209,1
3.92,0.0000000196,1
3.93,0.0000000184,1
3.94,0.0000000173,1
3.95,0.0000000162,1
3.96,0.0000000153,1
3.97,0.0000000143,1
3.98,0.0000000135,1
3.99,0.0000000126,1
4,0.0000000119,1
4.01,0.0000000111,1
4.02,0.0000000105,1
4.03,0.0000000098,1
4.04,0.0000000092,1
4.05,0.0000000087,1
4.06,0.0000000081,1
4.07,0.0000000076,1
4.08,0.0000000072,1
4.09,0.0000000067,1
4.1,0.0000000063,1
4.11,0.0000000059,1
4.12,0.0000000056,1
4.13,0.0000000052,1
4.14,0.0000000049,1
4.15,0.0000000046,1
4.16,0.0000000043,1
4.17,0.0000000040,1
4.18,0.0000000038,1
4.19,0.0000000036,1
4.2,0.0000000033,1
4.21,0.0000000031,1
4.22,0.0000000029,1
4.23,0.0000000028,1
4.24,0.0000000026,1
4.25,0.0000000024,1
4.26,0.0000000023,1
4.27,0.0000000021,1
4.28,0.0000000020,1
4.29,0.0000000019,1
4.3,0.0000000018,1
4.31,0.0000000017,1
4.32,0.0000000016,1
4.33,0.0000000015,1
4.34,0.0000000014,1
4.35,0.0000000013,1
4.36,0.0000000012,1
4.37,0.0000000011,1
4.38,0.0000000011,1
4.39,0.0000000010,1
4.4,0.0000000009,1
4.41,0.0000000009,1
4.42,0.0000000008,1
4.43,0.0000000008,1
4.44,0.0000000007,1
4.45,0.0000000007,1
4.46,0.0000000006,1
4.47,0.0000000006,1
4.48,0.0000000006,1
4.49,0.0000000005,1
4.5,0.0000000005,1
4.51,0.0000000005,1
4.52,0.0000000004,1
4.53,0.0000000004,1
4.54,0.0000000004,1
4.55,0.0000000004,1
4.56,0.0000000003,1
4.57,0.0000000003,1
4.58,0.0000000003,1
4.59,0.0000000003,1
4.6,0.0000000003,1
4.61,0.0000000002,1
4.62,0.0000000002,1
4.63,0.0000000002,1
4.64,0.0000000002,1
4.65,0.0000000002,1
4.66,0.0000000002,1
4.67,0.0000000002,1
4.68,0.0000000002,1
4.69,0.0000000001,1
4.7,0.0000000001,1
4.71,0.0000000001,1
4.72,0.0000000001,1
4.73,0.0000000001,1
4.74,0.0000000001,1
4.75,0.0000000001,1
4.76,0.0000000001,1
4.77,0.0000000001,1
4.78,0.0000000001,1
4.79,0.0000000001,1
4.8,0.0000000001,1
4.81,0.0000000001,1
4.82,0.0000000001,1
4.83,0.0000000001,1
4.84,0.0000000001,1
4.85,0.0000000001,1
4.86,0.0000000000,1
4.87,0.0000000000,1
4.88,0.0000000000,1
4.89,0.0000000000,1
4.9,0.0000000000,1
4.91,0.0000000000,1
4.92,0.0000000000,1
4.93,0.0000000000,1
4.94,0.0000000000,1
4.95,0.0000000000,1
4.96,0.0000000000,1
4.97,0.0000000000,1
4.98,0.0000000000,1
4.99,0.0000000000,1
5,0.0000000000,1
5.01,0.0000000000,1
5.02,0.0000000000,1
5.03,0.0000000000,1
5.04,0.0000000000,1
5.05,0.0000000000,1
5.06,0.0000000000,1
5.07,0.0000000000,1
5.08,0.0000000000,1
5.09,0.0000000000,1
5.1,0.0000000000,1
5.11,0.0000000000,1
5.12,0.0000000000,1
5.13,0.0000000000,1
5.14,0.0000000000,1
5.15,0.0000000000,1
5.16,0.0000000000,1
5.17,0.0000000000,1
5.18,0.0000000000,1
5.19,0.0000000000,1
5.2,0.0000000000,1
5.21,0.0000000000,1
5.22,0.0000000000,1
5.23,0.0000000000,1
5.24,0.0000000000,1
5.25,0.0000000000,1
5.26,0.0000000000,1
5.27,0.0000000000,1
5.28,0.0000000000,1
5.29,0.0000000000,1
5.3,0.0000000000,1
5.31,0.0000000000,1
5.32,0.0000000000,1
5.33,0.0000000000,1
5.34,0.0000000000,1
5.35,0.0000000000,1
5.36,0.0000000000,1
5.37,0.0000000000,1
5.38,0.0000000000,1
5.39,0.0000000000,1
5.4,0.0000000000,1
5.41,0.0000000000,1
5.42,0.0000000000,1
5.43,0.0000000000,1
5.44,0.0000000000,1
5.45,0.0000000000,1
5.46,0.0000000000,1
5.47,0.0000000000,1
5.48,0.0000000000,1
5.49,0.0000000000,1
5.5,0.0000000000,1
5.51,0.0000000000,1
5.52,0.0000000000,1
5.53,0.0000000000,1
5.54,0.0000000000,1
5.55,0.0000000000,1
5.56,0.0000000000,1
5.57,0.0000000000,1
5.58,0.0000000000,1
5.59,0.0000000000,1
5.6,0.0000000000,1
5.61,0.0000000000,1
5.62,0.0000000000,1
5.63,0.0000000000,1
5.64,0.0000000000,1
5.65,0.0000000000,1
5.66,0.0000000000,1
5.67,0.0000000000,1
5.68,0.0000000000,1
5.69,0.0000000000,1
5.7,0.0000000000,1
5.71,0.0000000000,1
5.72,0.0000000000,1
5.73,0.0000000000,1
5.74,0.0000000000,1
5.75,0.0000000000,1
5.76,0.0000000000,1
5.77,0.0000000000,1
5.78,0.0000000000,1
5.79,0.0000000000,1
5.8,0.0000000000,1
5.81,0.0000000000,1
5.82,0.0000000000,1
5.83,0.0000000000,1
5.84,0.0000000000,1
5.85,0.0000000000,1
5.86,0.0000000000,1
5.87,0.0000000000,1
5.88,0.0000000000,1
5.89,0.0000000000,1
5.9,0.0000000000,1
5.91,0.0000000000,1
5.92,0.0000000000,1
5.93,0.0000000000,1
5.94,0.0000000000,1
5.95,0.0000000000,1
5.96,0.0000000000,1
5.97,0.0000000000,1
5.98,0.0000000000,1
5.99,0.0000000000,1
6,0.0000000000,1
6.01,0.0000000000,1
6.02,0.0000000000,1
6.03,0.0000000000,1
6.04,0.0000000000,1
6.05,0.0000000000,1
6.06,0.0000000000,1
6.07,0.0000000000,1
6.08,0.0000000000,1
6.09,0.0000000000,1
6.1,0.0000000000,1
6.11,0.0000000000,1
6.12,0.0000000000,1
6.13,0.0000000000,1
6.14,0.0000000000,1
6.15,0.0000000000,1
6.16,0.0000000000,1
6.17,0.0000000000,1
6.18,0.0000000000,1
6.19,0.0000000000,1
6.2,0.0000000000,1
6.21,0.0000000000,1
6.22,0.0000000000,1
6.23,0.0000000000,1
6.24,0.0000000000,1
6.25,0.0000000000,1
6.26,0.0000000000,1
6.27,0.0000000000,1
6.28,0.0000000000,1
6.29,0.0000000000,1
6.3,0.0000000000,1
6.31,0.0000000000,1
6.32,0.0000000000,1
6.33,0.0000000000,1
6.34,0.0000000000,1
6.35,0.0000000000,1
6.36,0.0000000000,1
6.37,0.0000000000,1
6.38,0.0000000000,1
6.39,0.0000000000,1
6.4,0.0000000000,1
6.41,0.0000000000,1
6.42,0.0000000000,1
6.43,0.0000000000,1
6.44,0.0000000000,1
6.45,0.0000000000,1
6.46,0.0000000000,1
6.47,0.0000000000,1
6.48,0.0000000000,1
6.49,0.0000000000,1
6.5,0.0000000000,1
6.51,0.0000000000,1
6.52,0.0000000000,1
6.53,0.0000000000,1
6.54,0.0000000000,1
6.55,0.0000000000,1
6.56,0.0000000000,1
6.57,0.0000000000,1
6.58,0.0000000000,1
6.59,0.0000000000,1
6.6,0.0000000000,1
6.61,0.0000000000,1
6.62,0.0000000000,1
6.63,0.0000000000,1
6.64,0.0000000000,1
6.65,0.0000000000,1
6.66,0.0000000000,1
6.67,0.0000000000,1
6.68,0.0000000000,1
6.69,0.0000000000,1
6.7,0.0000000000,1
6.71,0.0000000000,1
6.72,0.0000000000,1
6.73,0.0000000000,1
6.74,0.0000000000,1
6.75,0.0000000000,1
6.76,0.0000000000,1
6.77,0.0000000000,1
6.78,0.0000000000,1
6.79,0.0000000000,1
6.8,0.0000000000,1
6.81,0.0000000000,1
6.82,0.0000000000,1
6.83,0.0000000000,1
6.84,0.0000000000,1
6.85,0.0000000000,1
6.86,0.0000000000,1
6.87,0.0000000000,1
6.88,0.0000000000,1
6.89,0.0000000000,1
6.9,0.0000000000,1
6.91,0.0000000000,1
6.92,0.0000000000,1
6.93,0.0000000000,1
6.94,0.0000000000,1
6.95,0.0000000000,1
6.96,0.0000000000,1
6.97,0.0000000000,1
6.98,0.0000000000,1
6.99,0.0000000000,1
7,0.0000000000,1


==> data/sabre_n31_d0.4.csv <==
r,SABRE_exact,N
0,1.0000000000,1
0.01,1.0000000000,1
0.02,1.0000000000,1
0.03,1.0000000000,1
0.04,1.0000000000,1
0.05,1.0000000000,1
0.06,1.0000000000,1
0.07,1.0000000000,1
0.08,1.0000000000,1
0.09,1.0000000000,1
0.1,1.0000000000,1
0.11,1.0000000000,1
0.12,1.0000000000,1
0.13,1.0000000000,1
0.14,1.0000000000,1
0.15,1.0000000000,1
0.16,1.0000000000,1
0.17,1.0000000000,1
0.18,1.0000000000,1
0.19,1.0000000000,1
0.2,1.0000000000,1
0.21,1.0000000000,1
0.22,1.0000000000,1
0.23,1.0000000000,1
0.24,1.0000000000,1
0.25,1.0000000000,1
0.26,1.0000000000,1
0.27,1.0000000000,1
0.28,1.0000000000,1
0.29,1.0000000000,1
0.3,1.0000000000,1
0.31,1.0000000000,1
0.32,1.0000000000,1
0.33,1.0000000000,1
0.34,1.0000000000,1
0.35,0.9999999999,1
0.36,0.9999999999,1
0.37,0.9999999998,1
0.38,0.9999999995,1
0.39,0.9999999991,1
0.4,0.9999999984,1
0.41,0.9999999971,1
0.42,0.9999999948,1
0.43,0.9999999911,1
0.44,0.9999999849,1
0.45,0.9999999750,1
0.46,0.9999999591,1
0.47,0.9999999345,1
0.48,0.9999998966,1
0.49,0.9999998393,1
0.5,0.9999997540,1
0.51,0.9999996286,1
0.52,0.9999994468,1
0.53,0.9999991865,1
0.54,0.9999988185,1
0.55,0.9999983042,1
0.56,0.9999975935,1
0.57,0.9999966220,1
0.58,0.9999953077,1
0.59,0.9999935473,1
0.6,0.9999912119,1
0.61,0.9999881422,1
0.62,0.9999841427,1
0.63,0.9999789762,1
0.64,0.9999723569,1
0.65,0.9999639430,1
0.66,0.9999533294,1
0.67,0.9999400392,1
0.68,0.9999235150,1
0.69,0.9999031102,1
0.7,0.9998780794,1
0.71,0.9998475693,1
0.72,0.9998106092,1
0.73,0.9997661013,1
0.74,0.9997128123,1
0.75,0.9996493639,1
0.76,0.9995742252,1
0.77,0.9994857047,1
0.78,0.9993819438,1
0.79,0.9992609108,1
0.8,0.9991203963,1
0.81,0.9989580096,1
0.82,0.9987711765,1
0.83,0.9985571384,1
0.84,0.9983129530,1
0.85,0.9980354965,1
0.86,0.9977214673,1
0.87,0.9973673914,1
0.88,0.9969696293,1
0.89,0.9965243850,1
0.9,0.9960277154,1
0.91,0.9954755425,1
0.92,0.9948636663,1
0.93,0.9941877791,1
0.94,0.9934434808,1
0.95,0.9926262964,1
0.96,0.9917316928,1
0.97,0.9907550978,1
0.98,0.9896919190,1
0.99,0.9885375636,1
1,0.9872874585,1
1.01,0.9859370704,1
1.02,0.9844819261,1
1.03,0.9829176328,1
1.04,0.9812398979,1
1.05,0.9794445482,1
1.06,0.9775275496,1
1.07,0.9754850243,1
1.08,0.9733132691,1
1.09,0.9710087713,1
1.1,0.9685682246,1
1.11,0.9659885431,1
1.12,0.9632668746,1
1.13,0.9604006129,1
1.14,0.9573874077,1
1.15,0.9542251745,1
1.16,0.9509121024,1
1.17,0.9474466604,1
1.18,0.9438276028,1
1.19,0.9400539731,1
1.2,0.9361251061,1
1.21,0.9320406294,1
1.22,0.9278004628,1
1.23,0.9234048173,1
1.24,0.9188541922,1
1.25,0.9141493714,1
1.26,0.9092914186,1
1.27,0.9042816713,1
1.28,0.8991217340,1
1.29,0.8938134708,1
1.3,0.8883589964,1
1.31,0.8827606672,1
1.32,0.8770210713,1
1.33,0.8711430182,1
1.34,0.8651295275,1
1.35,0.8589838179,1
1.36,0.8527092953,1
1.37,0.8463095406,1
1.38,0.8397882979,1
1.39,0.8331494616,1
1.4,0.8263970642,1
1.41,0.8195352638,1
1.42,0.8125683316,1
1.43,0.8055006395,1
1.44,0.7983366478,1
1.45,0.7910808929,1
1.46,0.7837379762,1
1.47,0.7763125513,1
1.48,0.7688093137,1
1.49,0.7612329894,1
1.5,0.7535883240,1
1.51,0.7458800729,1
1.52,0.7381129908,1
1.53,0.7302918229,1
1.54,0.7224212952,1
1.55,0.7145061062,1
1.56,0.7065509186,1
1.57,0.6985603516,1
1.58,0.6905389737,1
1.59,0.6824912954,1
1.6,0.6744217634,1
1.61,0.6663347542,1
1.62,0.6582345689,1
1.63,0.6501254279,1
1.64,0.6420114663,1
1.65,0.6338967300,1
1.66,0.6257851713,1
1.67,0.6176806461,1
1.68,0.6095869104,1
1.69,0.6015076182,1
1.7,0.5934463184,1
1.71,0.5854064538,1
1.72,0.5773913588,1
1.73,0.5694042585,1
1.74,0.5614482674,1
1.75,0.5535263892,1
1.76,0.5456415160,1
1.77,0.5377964281,1
1.78,0.5299937943,1
1.79,0.5222361724,1
1.8,0.5145260091,1
1.81,0.5068656416,1
1.82,0.4992572976,1
1.83,0.4917030973,1
1.84,0.4842050539,1
1.85,0.4767650755,1
1.86,0.4693849665,1
1.87,0.4620664293,1
1.88,0.4548110658,1
1.89,0.4476203797,1
1.9,0.4404957783,1
1.91,0.4334385745,1
1.92,0.4264499889,1
1.93,0.4195311521,1
1.94,0.4126831068,1
1.95,0.4059068101,1
1.96,0.3992031359,1
1.97,0.3925728772,1
1.98,0.3860167483,1
1.99,0.3795353875,1
2,0.3731293591,1
2.01,0.3667991559,1
2.02,0.3605452018,1
2.03,0.3543678541,1
2.04,0.3482674053,1
2.05,0.3422440864,1
2.06,0.3362980684,1
2.07,0.3304294650,1
2.08,0.3246383347,1
2.09,0.3189246833,1
2.1,0.3132884655,1
2.11,0.3077295878,1
2.12,0.3022479102,1
2.13,0.2968432483,1
2.14,0.2915153754,1
2.15,0.2862640246,1
2.16,0.2810888906,1
2.17,0.2759896317,1
2.18,0.2709658717,1
2.19,0.2660172014,1
2.2,0.2611431808,1
2.21,0.2563433408,1
2.22,0.2516171844,1
2.23,0.2469641888,1
2.24,0.2423838068,1
2.25,0.2378754683,1
2.26,0.2334385820,1
2.27,0.2290725362,1
2.28,0.2247767012,1
2.29,0.2205504296,1
2.3,0.2163930583,1
2.31,0.2123039095,1
2.32,0.2082822919,1
2.33,0.2043275017,1
2.34,0.2004388241,1
2.35,0.1966155339,1
2.36,0.1928568971,1
2.37,0.1891621712,1
2.38,0.1855306067,1
2.39,0.1819614477,1
2.4,0.1784539331,1
2.41,0.1750072969,1
2.42,0.1716207695,1
2.43,0.1682935781,1
2.44,0.1650249477,1
2.45,0.1618141017,1
2.46,0.1586602625,1
2.47,0.1555626519,1
2.48,0.1525204924,1
2.49,0.1495330068,1
2.5,0.1465994197,1
2.51,0.1437189573,1
2.52,0.1408908481,1
2.53,0.1381143236,1
2.54,0.1353886183,1
2.55,0.1327129704,1
2.56,0.1300866220,1
2.57,0.1275088198,1
2.58,0.1249788150,1
2.59,0.1224958638,1
2.6,0.1200592277,1
2.61,0.1176681738,1
2.62,0.1153219752,1
2.63,0.1130199107,1
2.64,0.1107612658,1
2.65,0.1085453322,1
2.66,0.1063714083,1
2.67,0.1042387995,1
2.68,0.1021468181,1
2.69,0.1000947837,1
2.7,0.0980820229,1
2.71,0.0961078701,1
2.72,0.0941716668,1
2.73,0.0922727625,1
2.74,0.0904105140,1
2.75,0.0885842862,1
2.76,0.0867934516,1
2.77,0.0850373906,1
2.78,0.0833154918,1
2.79,0.0816271513,1
2.8,0.0799717736,1
2.81,0.0783487709,1
2.82,0.0767575635,1
2.83,0.0751975799,1
2.84,0.0736682564,1
2.85,0.0721690373,1
2.86,0.0706993751,1
2.87,0.0692587301,1
2.88,0.0678465705,1
2.89,0.0664623727,1
2.9,0.0651056207,1
2.91,0.0637758064,1
2.92,0.0624724297,1
2.93,0.0611949979,1
2.94,0.0599430264,1
2.95,0.0587160380,1
2.96,0.0575135631,1
2.97,0.0563351398,1
2.98,0.0551803135,1
2.99,0.0540486370,1
3,0.0529396707,1
3.01,0.0518529820,1
3.02,0.0507881456,1
3.03,0.0497447433,1
3.04,0.0487223639,1
3.05,0.0477206034,1
3.06,0.0467390644,1
3.07,0.0457773565,1
3.08,0.0448350961,1
3.09,0.0439119060,1
3.1,0.0430074159,1
3.11,0.0421212617,1
3.12,0.0412530859,1
3.13,0.0404025373,1
3.14,0.0395692710,1
3.15,0.0387529481,1
3.16,0.0379532360,1
3.17,0.0371698078,1
3.18,0.0364023428,1
3.19,0.0356505260,1
3.2,0.0349140482,1
3.21,0.0341926058,1
3.22,0.0334859007,1
3.23,0.0327936406,1
3.24,0.0321155383,1
3.25,0.0314513120,1
3.26,0.0308006853,1
3.27,0.0301633868,1
3.28,0.0295391502,1
3.29,0.0289277142,1
3.3,0.0283288227,1
3.31,0.0277422239,1
3.32,0.0271676714,1
3.33,0.0266049229,1
3.34,0.0260537412,1
3.35,0.0255138932,1
3.36,0.0249851507,1
3.37,0.0244672895,1
3.38,0.0239600899,1
3.39,0.0234633365,1
3.4,0.0229768178,1
3.41,0.0225003268,1
3.42,0.0220336601,1
3.43,0.0215766184,1
3.44,0.0211290066,1
3.45,0.0206906328,1
3.46,0.0202613094,1
3.47,0.0198408521,1
3.48,0.0194290806,1
3.49,0.0190258177,1
3.5,0.0186308900,1
3.51,0.0182441274,1
3.52,0.0178653632,1
3.53,0.0174944340,1
3.54,0.0171311797,1
3.55,0.0167754432,1
3.56,0.0164270706,1
3.57,0.0160859112,1
3.58,0.0157518171,1
3.59,0.0154246434,1
3.6,0.0151042483,1
3.61,0.0147904926,1
3.62,0.0144832399,1
3.63,0.0141823567,1
3.64,0.0138877120,1
3.65,0.0135991775,1
3.66,0.0133166276,1
3.67,0.0130399390,1
3.68,0.0127689911,1
3.69,0.0125036655,1
3.7,0.0122438465,1
3.71,0.0119894205,1
3.72,0.0117402763,1
3.73,0.0114963048,1
3.74,0.0112573995,1
3.75,0.0110234555,1
3.76,0.0107943705,1
3.77,0.0105700441,1
3.78,0.0103503779,1
3.79,0.0101352757,1
3.8,0.0099246429,1
3.81,0.0097183871,1
3.82,0.0095164179,1
3.83,0.0093186464,1
3.84,0.0091249857,1
3.85,0.0089353508,1
3.86,0.0087496582,1
3.87,0.0085678262,1
3.88,0.0083897749,1
3.89,0.0082154259,1
3.9,0.0080447023,1
3.91,0.0078775291,1
3.92,0.0077138326,1
3.93,0.0075535406,1
3.94,0.0073965825,1
3.95,0.0072428891,1
3.96,0.0070923926,1
3.97,0.0069450268,1
3.98,0.0068007264,1
3.99,0.0066594280,1
4,0.0065210691,1
4.01,0.0063855886,1
4.02,0.0062529268,1
4.03,0.0061230251,1
4.04,0.0059958261,1
4.05,0.0058712736,1
4.06,0.0057493126,1
4.07,0.0056298892,1
4.08,0.0055129507,1
4.09,0.0053984453,1
4.1,0.0052863225,1
4.11,0.0051765327,1
4.12,0.0050690274,1
4.13,0.0049637590,1
4.14,0.0048606810,1
4.15,0.0047597478,1
4.16,0.0046609148,1
4.17,0.0045641382,1
4.18,0.0044693753,1
4.19,0.0043765841,1
4.2,0.0042857236,1
4.21,0.0041967536,1
4.22,0.0041096347,1
4.23,0.0040243284,1
4.24,0.0039407970,1
4.25,0.0038590035,1
4.26,0.0037789116,1
4.27,0.0037004861,1
4.28,0.0036236920,1
4.29,0.0035484956,1
4.3,0.0034748634,1
4.31,0.0034027630,1
4.32,0.0033321624,1
4.33,0.0032630303,1
4.34,0.0031953363,1
4.35,0.0031290502,1
4.36,0.0030641429,1
4.37,0.0030005855,1
4.38,0.0029383500,1
4.39,0.0028774088,1
4.4,0.0028177349,1
4.41,0.0027593020,1
4.42,0.0027020841,1
4.43,0.0026460560,1
4.44,0.0025911930,1
4.45,0.0025374706,1
4.46,0.0024848652,1
4.47,0.0024333535,1
4.48,0.0023829126,1
4.49,0.0023335204,1
4.5,0.0022851549,1
4.51,0.0022377947,1
4.52,0.0021914190,1
4.53,0.0021460071,1
4.54,0.0021015391,1
4.55,0.0020579952,1
4.56,0.0020153563,1
4.57,0.0019736033,1
4.58,0.0019327180,1
4.59,0.0018926822,1
4.6,0.0018534783,1
4.61,0.0018150888,1
4.62,0.0017774969,1
4.63,0.0017406859,1
4.64,0.0017046396,1
4.65,0.0016693420,1
4.66,0.0016347775,1
4.67,0.0016009310,1
4.68,0.0015677873,1
4.69,0.0015353320,1
4.7,0.0015035505,1
4.71,0.0014724291,1
4.72,0.0014419538,1
4.73,0.0014121112,1
4.74,0.0013828882,1
4.75,0.0013542718,1
4.76,0.0013262495,1
4.77,0.0012988088,1
4.78,0.0012719376,1
4.79,0.0012456242,1
4.8,0.0012198568,1
4.81,0.0011946242,1
4.82,0.0011699152,1
4.83,0.0011457188,1
4.84,0.0011220245,1
4.85,0.0010988218,1
4.86,0.0010761004,1
4.87,0.0010538503,1
4.88,0.0010320618,1
4.89,0.0010107251,1
4.9,0.0009898311,1
4.91,0.0009693703,1
4.92,0.0009493338,1
4.93,0.0009297128,1
4.94,0.0009104986,1
4.95,0.0008916828,1
4.96,0.0008732571,1
4.97,0.0008552134,1
4.98,0.0008375437,1
4.99,0.0008202402,1
5,0.0008032954,1
5.01,0.0007867017,1
5.02,0.0007704520,1
5.03,0.0007545390,1
5.04,0.0007389557,1
5.05,0.0007236952,1
5.06,0.0007087510,1
5.07,0.0006941163,1
5.08,0.0006797848,1
5.09,0.0006657502,1
5.1,0.0006520062,1
5.11,0.0006385469,1
5.12,0.0006253663,1
5.13,0.0006124587,1
5.14,0.0005998184,1
5.15,0.0005874397,1
5.16,0.0005753174,1
5.17,0.0005634460,1
5.18,0.0005518204,1
5.19,0.0005404354,1
5.2,0.0005292861,1
5.21,0.0005183675,1
5.22,0.0005076749,1
5.23,0.0004972035,1
5.24,0.0004869489,1
5.25,0.0004769064,1
5.26,0.0004670717,1
5.27,0.0004574404,1
5.28,0.0004480084,1
5.29,0.0004387715,1
5.3,0.0004297256,1
5.31,0.0004208669,1
5.32,0.0004121913,1
5.33,0.0004036951,1
5.34,0.0003953747,1
5.35,0.0003872263,1
5.36,0.0003792463,1
5.37,0.0003714313,1
5.38,0.0003637779,1
5.39,0.0003562827,1
5.4,0.0003489424,1
5.41,0.0003417538,1
5.42,0.0003347137,1
5.43,0.0003278192,1
5.44,0.0003210671,1
5.45,0.0003144546,1
5.46,0.0003079786,1
5.47,0.0003016365,1
5.48,0.0002954253,1
5.49,0.0002893425,1
5.5,0.0002833853,1
5.51,0.0002775511,1
5.52,0.0002718375,1
5.53,0.0002662418,1
5.54,0.0002607617,1
5.55,0.0002553947,1
5.56,0.0002501385,1
5.57,0.0002449909,1
5.58,0.0002399495,1
5.59,0.0002350122,1
5.6,0.0002301768,1
5.61,0.0002254411,1
5.62,0.0002208033,1
5.63,0.0002162611,1
5.64,0.0002118127,1
5.65,0.0002074560,1
5.66,0.0002031893,1
5.67,0.0001990105,1
5.68,0.0001949180,1
5.69,0.0001909099,1
5.7,0.0001869845,1
5.71,0.0001831400,1
5.72,0.0001793748,1
5.73,0.0001756873,1
5.74,0.0001720758,1
5.75,0.0001685387,1
5.76,0.0001650746,1
5.77,0.0001616820,1
5.78,0.0001583592,1
5.79,0.0001551050,1
5.8,0.0001519178,1
5.81,0.0001487963,1
5.82,0.0001457392,1
5.83,0.0001427451,1
5.84,0.0001398126,1
5.85,0.0001369406,1
5.86,0.0001341278,1
5.87,0.0001313729,1
5.88,0.0001286747,1
5.89,0.0001260322,1
5.9,0.0001234441,1
5.91,0.0001209093,1
5.92,0.0001184267,1
5.93,0.0001159952,1
5.94,0.0001136138,1
5.95,0.0001112814,1
5.96,0.0001089971,1
5.97,0.0001067598,1
5.98,0.0001045685,1
5.99,0.0001024224,1
6,0.0001003204,1
6.01,0.0000982618,1
6.02,0.0000962454,1
6.03,0.0000942706,1
6.04,0.0000923364,1
6.05,0.0000904420,1
6.06,0.0000885866,1
6.07,0.0000867694,1
6.08,0.0000849896,1
6.09,0.0000832464,1
6.1,0.0000815390,1
6.11,0.0000798668,1
6.12,0.0000782289,1
6.13,0.0000766248,1
6.14,0.0000750536,1
6.15,0.0000735147,1
6.16,0.0000720075,1
6.17,0.0000705313,1
6.18,0.0000690854,1
6.19,0.0000676693,1
6.2,0.0000662823,1
6.21,0.0000649238,1
6.22,0.0000635932,1
6.23,0.0000622899,1
6.24,0.0000610135,1
6.25,0.0000597632,1
6.26,0.0000585387,1
6.27,0.0000573393,1
6.28,0.0000561646,1
6.29,0.0000550140,1
6.3,0.0000538871,1
6.31,0.0000527833,1
6.32,0.0000517021,1
6.33,0.0000506432,1
6.34,0.0000496060,1
6.35,0.0000485902,1
6.36,0.0000475952,1
6.37,0.0000466206,1
6.38,0.0000456660,1
6.39,0.0000447311,1
6.4,0.0000438153,1
6.41,0.0000429184,1
6.42,0.0000420398,1
6.43,0.0000411793,1
6.44,0.0000403364,1
6.45,0.0000395109,1
6.46,0.0000387023,1
6.47,0.0000379103,1
6.48,0.0000371345,1
6.49,0.0000363747,1
6.5,0.0000356304,1
6.51,0.0000349015,1
6.52,0.0000341874,1
6.53,0.0000334881,1
6.54,0.0000328030,1
6.55,0.0000321321,1
6.56,0.0000314748,1
6.57,0.0000308311,1
6.58,0.0000302006,1
6.59,0.0000295830,1
6.6,0.0000289780,1
6.61,0.0000283855,1
6.62,0.0000278051,1
6.63,0.0000272366,1
6.64,0.0000266798,1
6.65,0.0000261344,1
6.66,0.0000256002,1
6.67,0.0000250769,1
6.68,0.0000245643,1
6.69,0.0000240623,1
6.7,0.0000235705,1
6.71,0.0000230888,1
6.72,0.0000226170,1
6.73,0.0000221548,1
6.74,0.0000217022,1
6.75,0.0000212588,1
6.76,0.0000208244,1
6.77,0.0000203990,1
6.78,0.0000199823,1
6.79,0.0000195741,1
6.8,0.0000191743,1
6.81,0.0000187827,1
6.82,0.0000183991,1
6.83,0.0000180233,1
6.84,0.0000176553,1
6.85,0.0000172948,1
6.86,0.0000169416,1
6.87,0.0000165957,1
6.88,0.0000162569,1
6.89,0.0000159250,1
6.9,0.0000155999,1
6.91,0.0000152814,1
6.92,0.0000149695,1
6.93,0.0000146640,1
6.94,0.0000143647,1
6.95,0.0000140715,1
6.96,0.0000137844,1
6.97,0.0000135031,1
6.98,0.0000132275,1
6.99,0.0000129576,1
7,0.0000126933,1


==> data/sabre_n31_lns.csv <==
r,SABRE_exact,N
0,1.0000000000,1
0.01,1.0000000000,1
0.02,1.0000000000,1
0.03,1.0000000000,1
0.04,1.0000000000,1
0.05,1.0000000000,1
0.06,1.0000000000,1
0.07,0.9999999999,1
0.08,0.9999999996,1
0.09,0.9999999980,1
0.1,0.9999999917,1
0.11,0.9999999695,1
0.12,0.9999999017,1
0.13,0.9999997159,1
0.14,0.9999992515,1
0.15,0.9999981794,1
0.16,0.9999958713,1
0.17,0.9999911988,1
0.18,0.9999822436,1
0.19,0.9999659012,1
0.2,0.9999373665,1
0.21,0.9998894990,1
0.22,0.9998120761,1
0.23,0.9996909580,1
0.24,0.9995072029,1
0.25,0.9992361839,1
0.26,0.9988467699,1
0.27,0.9983006396,1
0.28,0.9975517999,1
0.29,0.9965463720,1
0.3,0.9952227002,1
0.31,0.9935118207,1
0.32,0.9913383079,1
0.33,0.9886214925,1
0.34,0.9852770227,1
0.35,0.9812187201,1
0.36,0.9763606598,1
0.37,0.9706193935,1
0.38,0.9639162241,1
0.39,0.9561794383,1
0.4,0.9473464050,1
0.41,0.9373654568,1
0.42,0.9261974835,1
0.43,0.9138171815,1
0.44,0.9002139210,1
0.45,0.8853922109,1
0.46,0.8693717594,1
0.47,0.8521871444,1
0.48,0.8338871226,1
0.49,0.8145336176,1
0.5,0.7942004379,1
0.51,0.7729717781,1
0.52,0.7509405624,1
0.53,0.7282066888,1
0.54,0.7048752290,1
0.55,0.6810546367,1
0.56,0.6568550088,1
0.57,0.6323864400,1
0.58,0.6077575021,1
0.59,0.5830738726,1
0.6,0.5584371291,1
0.61,0.5339437210,1
0.62,0.5096841218,1
0.63,0.4857421602,1
0.64,0.4621945250,1
0.65,0.4391104334,1
0.66,0.4165514502,1
0.67,0.3945714431,1
0.68,0.3732166594,1
0.69,0.3525259057,1
0.7,0.3325308158,1
0.71,0.3132561890,1
0.72,0.2947203859,1
0.73,0.2769357640,1
0.74,0.2599091434,1
0.75,0.2436422893,1
0.76,0.2281324000,1
0.77,0.2133725951,1
0.78,0.1993523921,1
0.79,0.1860581691,1
0.8,0.1734736064,1
0.81,0.1615801047,1
0.82,0.1503571765,1
0.83,0.1397828088,1
0.84,0.1298337974,1
0.85,0.1204860505,1
0.86,0.1117148635,1
0.87,0.1034951647,1
0.88,0.0958017335,1
0.89,0.0886093920,1
0.9,0.0818931713,1
0.91,0.0756284552,1
0.92,0.0697911014,1
0.93,0.0643575433,1
0.94,0.0593048736,1
0.95,0.0546109113,1
0.96,0.0502542540,1
0.97,0.0462143170,1
0.98,0.0424713606,1
0.99,0.0390065078,1
1,0.0358017518,1
1.01,0.0328399569,1
1.02,0.0301048523,1
1.03,0.0275810204,1
1.04,0.0252538804,1
1.05,0.0231096680,1
1.06,0.0211354121,1
1.07,0.0193189087,1
1.08,0.0176486937,1
1.09,0.0161140134,1
1.1,0.0147047943,1
1.11,0.0134116133,1
1.12,0.0122256660,1
1.13,0.0111387365,1
1.14,0.0101431669,1
1.15,0.0092318270,1
1.16,0.0083980855,1
1.17,0.0076357809,1
1.18,0.0069391943,1
1.19,0.0063030224,1
1.2,0.0057223521,1
1.21,0.0051926356,1
1.22,0.0047096669,1
1.23,0.0042695598,1
1.24,0.0038687259,1
1.25,0.0035038550,1
1.26,0.0031718954,1
1.27,0.0028700362,1
1.28,0.0025956903,1
1.29,0.0023464779,1
1.3,0.0021202116,1
1.31,0.0019148827,1
1.32,0.0017286470,1
1.33,0.0015598133,1
1.34,0.0014068313,1
1.35,0.0012682807,1
1.36,0.0011428614,1
1.37,0.0010293840,1
1.38,0.0009267610,1
1.39,0.0008339986,1
1.4,0.0007501894,1
1.41,0.0006745052,1
1.42,0.0006061905,1
1.43,0.0005445567,1
1.44,0.0004889765,1
1.45,0.0004388785,1
1.46,0.0003937430,1
1.47,0.0003530972,1
1.48,0.0003165112,1
1.49,0.0002835945,1
1.5,0.0002539927,1
1.51,0.0002273840,1
1.52,0.0002034766,1
1.53,0.0001820058,1
1.54,0.0001627320,1
1.55,0.0001454381,1
1.56,0.0001299276,1
1.57,0.0001160228,1
1.58,0.0001035628,1
1.59,0.0000924026,1
1.6,0.0000824109,1
1.61,0.0000734693,1
1.62,0.0000654708,1
1.63,0.0000583192,1
1.64,0.0000519275,1
1.65,0.0000462174,1
1.66,0.0000411184,1
1.67,0.0000365671,1
1.68,0.0000325064,1
1.69,0.0000288850,1
1.7,0.0000256566,1
1.71,0.0000227799,1
1.72,0.0000202177,1
1.73,0.0000179364,1
1.74,0.0000159062,1
1.75,0.0000141002,1
1.76,0.0000124943,1
1.77,0.0000110669,1
1.78,0.0000097987,1
1.79,0.0000086724,1
1.8,0.0000076725,1
1.81,0.0000067852,1
1.82,0.0000059983,1
1.83,0.0000053005,1
1.84,0.0000046820,1
1.85,0.0000041341,1
1.86,0.0000036489,1
1.87,0.0000032194,1
1.88,0.0000028394,1
1.89,0.0000025033,1
1.9,0.0000022061,1
1.91,0.0000019434,1
1.92,0.0000017114,1
1.93,0.0000015065,1
1.94,0.0000013256,1
1.95,0.0000011660,1
1.96,0.0000010252,1
1.97,0.0000009011,1
1.98,0.0000007917,1
1.99,0.0000006953,1
2,0.0000006104,1
2.01,0.0000005357,1
2.02,0.0000004700,1
2.03,0.0000004121,1
2.04,0.0000003613,1
2.05,0.0000003166,1
2.06,0.0000002773,1
2.07,0.0000002428,1
2.08,0.0000002126,1
2.09,0.0000001860,1
2.1,0.0000001627,1
2.11,0.0000001422,1
2.12,0.0000001243,1
2.13,0.0000001086,1
2.14,0.0000000949,1
2.15,0.0000000828,1
2.16,0.0000000723,1
2.17,0.0000000631,1
2.18,0.0000000550,1
2.19,0.0000000480,1
2.2,0.0000000418,1
2.21,0.0000000364,1
2.22,0.0000000317,1
2.23,0.0000000276,1
2.24,0.0000000240,1
2.25,0.0000000209,1
2.26,0.0000000182,1
2.27,0.0000000158,1
2.28,0.0000000137,1
2.29,0.0000000119,1
2.3,0.0000000104,1
2.31,0.0000000090,1
2.32,0.0000000078,1
2.33,0.0000000068,1
2.34,0.0000000059,1
2.35,0.0000000051,1
2.36,0.0000000044,1
2.37,0.0000000038,1
2.38,0.0000000033,1
2.39,0.0000000029,1
2.4,0.0000000025,1
2.41,0.0000000021,1
2.42,0.0000000019,1
2.43,0.0000000016,1
2.44,0.0000000014,1
2.45,0.0000000012,1
2.46,0.0000000010,1
2.47,0.0000000009,1
2.48,0.0000000008,1
2.49,0.0000000007,1
2.5,0.0000000006,1
2.51,0.0000000005,1
2.52,0.0000000004,1
2.53,0.0000000004,1
2.54,0.0000000003,1
2.55,0.0000000003,1
2.56,0.0000000002,1
2.57,0.0000000002,1
2.58,0.0000000002,1
2.59,0.0000000001,1
2.6,0.0000000001,1
2.61,0.0000000001,1
2.62,0.0000000001,1
2.63,0.0000000001,1
2.64,0.0000000001,1
2.65,0.0000000001,1
2.66,0.0000000001,1
2.67,0.0000000000,1
2.68,0.0000000000,1
2.69,0.0000000000,1
2.7,0.0000000000,1
2.71,0.0000000000,1
2.72,0.0000000000,1
2.73,0.0000000000,1
2.74,0.0000000000,1
2.75,0.0000000000,1
2.76,0.0000000000,1
2.77,0.0000000000,1
2.78,0.0000000000,1
2.79,0.0000000000,1
2.8,0.0000000000,1
2.81,0.0000000000,1
2.82,0.0000000000,1
2.83,0.0000000000,1
2.84,0.0000000000,1
2.85,0.0000000000,1
2.86,0.0000000000,1
2.87,0.0000000000,1
2.88,0.0000000000,1
2.89,0.0000000000,1
2.9,0.0000000000,1
2.91,0.0000000000,1
2.92,0.0000000000,1
2.93,0.0000000000,1
2.94,0.0000000000,1
2.95,0.0000000000,1
2.96,0.0000000000,1
2.97,0.0000000000,1
2.98,0.0000000000,1
2.99,0.0000000000,1
3,0.0000000000,1
3.01,0.0000000000,1
3.02,0.0000000000,1
3.03,0.0000000000,1
3.04,0.0000000000,1
3.05,0.0000000000,1
3.06,0.0000000000,1
3.07,0.0000000000,1
3.08,0.0000000000,1
3.09,0.0000000000,1
3.1,0.0000000000,1
3.11,0.0000000000,1
3.12,0.0000000000,1
3.13,0.0000000000,1
3.14,0.0000000000,1
3.15,0.0000000000,1
3.16,0.0000000000,1
3.17,0.0000000000,1
3.18,0.0000000000,1
3.19,0.0000000000,1
3.2,0.0000000000,1
3.21,0.0000000000,1
3.22,0.0000000000,1
3.23,0.0000000000,1
3.24,0.0000000000,1
3.25,0.0000000000,1
3.26,0.0000000000,1
3.27,0.0000000000,1
3.28,0.0000000000,1
3.29,0.0000000000,1
3.3,0.0000000000,1
3.31,0.0000000000,1
3.32,0.0000000000,1
3.33,0.0000000000,1
3.34,0.0000000000,1
3.35,0.0000000000,1
3.36,0.0000000000,1
3.37,0.0000000000,1
3.38,0.0000000000,1
3.39,0.0000000000,1
3.4,0.0000000000,1
3.41,0.0000000000,1
3.42,0.0000000000,1
3.43,0.0000000000,1
3.44,0.0000000000,1
3.45,0.0000000000,1
3.46,0.0000000000,1
3.47,0.0000000000,1
3.48,0.0000000000,1
3.49,0.0000000000,1
3.5,0.0000000000,1
3.51,0.0000000000,1
3.52,0.0000000000,1
3.53,0.0000000000,1
3.54,0.0000000000,1
3.55,0.0000000000,1
3.56,0.0000000000,1
3.57,0.0000000000,1
3.58,0.0000000000,1
3.59,0.0000000000,1
3.6,0.0000000000,1
3.61,0.0000000000,1
3.62,0.0000000000,1
3.63,0.0000000000,1
3.64,0.0000000000,1
3.65,0.0000000000,1
3.66,0.0000000000,1
3.67,0.0000000000,1
3.68,0.0000000000,1
3.69,0.0000000000,1
3.7,0.0000000000,1
3.71,0.0000000000,1
3.72,0.0000000000,1
3.73,0.0000000000,1
3.74,0.0000000000,1
3.75,0.0000000000,1
3.76,0.0000000000,1
3.77,0.0000000000,1
3.78,0.0000000000,1
3.79,0.0000000000,1
3.8,0.0000000000,1
3.81,0.0000000000,1
3.82,0.0000000000,1
3.83,0.0000000000,1
3.84,0.0000000000,1
3.85,0.0000000000,1
3.86,0.0000000000,1
3.87,0.0000000000,1
3.88,0.0000000000,1
3.89,0.0000000000,1
3.9,0.0000000000,1
3.91,0.0000000000,1
3.92,0.0000000000,1
3.93,0.0000000000,1
3.94,0.0000000000,1
3.95,0.0000000000,1
3.96,0.0000000000,1
3.97,0.0000000000,1
3.98,0.0000000000,1
3.99,0.0000000000,1
4,0.0000000000,1
4.01,0.0000000000,1
4.02,0.0000000000,1
4.03,0.0000000000,1
4.04,0.0000000000,1
4.05,0.0000000000,1
4.06,0.0000000000,1
4.07,0.0000000000,1
4.08,0.0000000000,1
4.09,0.0000000000,1
4.1,0.0000000000,1
4.11,0.0000000000,1
4.12,0.0000000000,1
4.13,0.0000000000,1
4.14,0.0000000000,1
4.15,0.0000000000,1
4.16,0.0000000000,1
4.17,0.0000000000,1
4.18,0.0000000000,1
4.19,0.0000000000,1
4.2,0.0000000000,1
4.21,0.0000000000,1
4.22,0.0000000000,1
4.23,0.0000000000,1
4.24,0.0000000000,1
4.25,0.0000000000,1
4.26,0.0000000000,1
4.27,0.0000000000,1
4.28,0.0000000000,1
4.29,0.0000000000,1
4.3,0.0000000000,1
4.31,0.0000000000,1
4.32,0.0000000000,1
4.33,0.0000000000,1
4.34,0.0000000000,1
4.35,0.0000000000,1
4.36,0.0000000000,1
4.37,0.0000000000,1
4.38,0.0000000000,1
4.39,0.0000000000,1
4.4,0.0000000000,1
4.41,0.0000000000,1
4.42,0.0000000000,1
4.43,0.0000000000,1
4.44,0.0000000000,1
4.45,0.0000000000,1
4.46,0.0000000000,1
4.47,0.0000000000,1
4.48,0.0000000000,1
4.49,0.0000000000,1
4.5,0.0000000000,1
4.51,0.0000000000,1
4.52,0.0000000000,1
4.53,0.0000000000,1
4.54,0.0000000000,1
4.55,0.0000000000,1
4.56,0.0000000000,1
4.57,0.0000000000,1
4.58,0.0000000000,1
4.59,0.0000000000,1
4.6,0.0000000000,1
4.61,0.0000000000,1
4.62,0.0000000000,1
4.63,0.0000000000,1
4.64,0.0000000000,1
4.65,0.0000000000,1
4.66,0.0000000000,1
4.67,0.0000000000,1
4.68,0.0000000000,1
4.69,0.0000000000,1
4.7,0.0000000000,1
4.71,0.0000000000,1
4.72,0.0000000000,1
4.73,0.0000000000,1
4.74,0.0000000000,1
4.75,0.0000000000,1
4.76,0.0000000000,1
4.77,0.0000000000,1
4.78,0.0000000000,1
4.79,0.0000000000,1
4.8,0.0000000000,1
4.81,0.0000000000,1
4.82,0.0000000000,1
4.83,0.0000000000,1
4.84,0.0000000000,1
4.85,0.0000000000,1
4.86,0.0000000000,1
4.87,0.0000000000,1
4.88,0.0000000000,1
4.89,0.0000000000,1
4.9,0.0000000000,1
4.91,0.0000000000,1
4.92,0.0000000000,1
4.93,0.0000000000,1
4.94,0.0000000000,1
4.95,0.0000000000,1
4.96,0.0000000000,1
4.97,0.0000000000,1
4.98,0.0000000000,1
4.99,0.0000000000,1
5,0.0000000000,1
5.01,0.0000000000,1
5.02,0.0000000000,1
5.03,0.0000000000,1
5.04,0.0000000000,1
5.05,0.0000000000,1
5.06,0.0000000000,1
5.07,0.0000000000,1
5.08,0.0000000000,1
5.09,0.0000000000,1
5.1,0.0000000000,1
5.11,0.0000000000,1
5.12,0.0000000000,1
5.13,0.0000000000,1
5.14,0.0000000000,1
5.15,0.0000000000,1
5.16,0.0000000000,1
5.17,0.0000000000,1
5.18,0.0000000000,1
5.19,0.0000000000,1
5.2,0.0000000000,1
5.21,0.0000000000,1
5.22,0.0000000000,1
5.23,0.0000000000,1
5.24,0.0000000000,1
5.25,0.0000000000,1
5.26,0.0000000000,1
5.27,0.0000000000,1
5.28,0.0000000000,1
5.29,0.0000000000,1
5.3,0.0000000000,1
5.31,0.0000000000,1
5.32,0.0000000000,1
5.33,0.0000000000,1
5.34,0.0000000000,1
5.35,0.0000000000,1
5.36,0.0000000000,1
5.37,0.0000000000,1
5.38,0.0000000000,1
5.39,0.0000000000,1
5.4,0.0000000000,1
5.41,0.0000000000,1
5.42,0.0000000000,1
5.43,0.0000000000,1
5.44,0.0000000000,1
5.45,0.0000000000,1
5.46,0.0000000000,1
5.47,0.0000000000,1
5.48,0.0000000000,1
5.49,0.0000000000,1
5.5,0.0000000000,1
5.51,0.0000000000,1
5.52,0.0000000000,1
5.53,0.0000000000,1
5.54,0.0000000000,1
5.55,0.0000000000,1
5.56,0.0000000000,1
5.57,0.0000000000,1
5.58,0.0000000000,1
5.59,0.0000000000,1
5.6,0.0000000000,1
5.61,0.0000000000,1
5.62,0.0000000000,1
5.63,0.0000000000,1
5.64,0.0000000000,1
5.65,0.0000000000,1
5.66,0.0000000000,1
5.67,0.0000000000,1
5.68,0.0000000000,1
5.69,0.0000000000,1
5.7,0.0000000000,1
5.71,0.0000000000,1
5.72,0.0000000000,1
5.73,0.0000000000,1
5.74,0.0000000000,1
5.75,0.0000000000,1
5.76,0.0000000000,1
5.77,0.0000000000,1
5.78,0.0000000000,1
5.79,0.0000000000,1
5.8,0.0000000000,1
5.81,0.0000000000,1
5.82,0.0000000000,1
5.83,0.0000000000,1
5.84,0.0000000000,1
5.85,0.0000000000,1
5.86,0.0000000000,1
5.87,0.0000000000,1
5.88,0.0000000000,1
5.89,0.0000000000,1
5.9,0.0000000000,1
5.91,0.0000000000,1
5.92,0.0000000000,1
5.93,0.0000000000,1
5.94,0.0000000000,1
5.95,0.0000000000,1
5.96,0.0000000000,1
5.97,0.0000000000,1
5.98,0.0000000000,1
5.99,0.0000000000,1
6,0.0000000000,1
6.01,0.0000000000,1
6.02,0.0000000000,1
6.03,0.0000000000,1
6.04,0.0000000000,1
6.05,0.0000000000,1
6.06,0.0000000000,1
6.07,0.0000000000,1
6.08,0.0000000000,1
6.09,0.0000000000,1
6.1,0.0000000000,1
6.11,0.0000000000,1
6.12,0.0000000000,1
6.13,0.0000000000,1
6.14,0.0000000000,1
6.15,0.0000000000,1
6.16,0.0000000000,1
6.17,0.0000000000,1
6.18,0.0000000000,1
6.19,0.0000000000,1
6.2,0.0000000000,1
6.21,0.0000000000,1
6.22,0.0000000000,1
6.23,0.0000000000,1
6.24,0.0000000000,1
6.25,0.0000000000,1
6.26,0.0000000000,1
6.27,0.0000000000,1
6.28,0.0000000000,1
6.29,0.0000000000,1
6.3,0.0000000000,1
6.31,0.0000000000,1
6.32,0.0000000000,1
6.33,0.0000000000,1
6.34,0.0000000000,1
6.35,0.0000000000,1
6.36,0.0000000000,1
6.37,0.0000000000,1
6.38,0.0000000000,1
6.39,0.0000000000,1
6.4,0.0000000000,1
6.41,0.0000000000,1
6.42,0.0000000000,1
6.43,0.0000000000,1
6.44,0.0000000000,1
6.45,0.0000000000,1
6.46,0.0000000000,1
6.47,0.0000000000,1
6.48,0.0000000000,1
6.49,0.0000000000,1
6.5,0.0000000000,1
6.51,0.0000000000,1
6.52,0.0000000000,1
6.53,0.0000000000,1
6.54,0.0000000000,1
6.55,0.0000000000,1
6.56,0.0000000000,1
6.57,0.0000000000,1
6.58,0.0000000000,1
6.59,0.0000000000,1
6.6,0.0000000000,1
6.61,0.0000000000,1
6.62,0.0000000000,1
6.63,0.0000000000,1
6.64,0.0000000000,1
6.65,0.0000000000,1
6.66,0.0000000000,1
6.67,0.0000000000,1
6.68,0.0000000000,1
6.69,0.0000000000,1
6.7,0.0000000000,1
6.71,0.0000000000,1
6.72,0.0000000000,1
6.73,0.0000000000,1
6.74,0.0000000000,1
6.75,0.0000000000,1
6.76,0.0000000000,1
6.77,0.0000000000,1
6.78,0.0000000000,1
6.79,0.0000000000,1
6.8,0.0000000000,1
6.81,0.0000000000,1
6.82,0.0000000000,1
6.83,0.0000000000,1
6.84,0.0000000000,1
6.85,0.0000000000,1
6.86,0.0000000000,1
6.87,0.0000000000,1
6.88,0.0000000000,1
6.89,0.0000000000,1
6.9,0.0000000000,1
6.91,0.0000000000,1
6.92,0.0000000000,1
6.93,0.0000000000,1
6.94,0.0000000000,1
6.95,0.0000000000,1
6.96,0.0000000000,1
6.97,0.0000000000,1
6.98,0.0000000000,1
6.99,0.0000000000,1
7,0.0000000000,1


==> data/sabre_n41_d0.4.csv <==
r,SABRE_exact,N
0,1.0000000000,1
0.01,1.0000000000,1
0.02,1.0000000000,1
0.03,1.0000000000,1
0.04,1.0000000000,1
0.05,1.0000000000,1
0.06,1.0000000000,1
0.07,1.0000000000,1
0.08,1.0000000000,1
0.09,1.0000000000,1
0.1,1.0000000000,1
0.11,1.0000000000,1
0.12,1.0000000000,1
0.13,1.0000000000,1
0.14,1.0000000000,1
0.15,1.0000000000,1
0.16,1.0000000000,1
0.17,1.0000000000,1
0.18,1.0000000000,1
0.19,1.0000000000,1
0.2,1.0000000000,1
0.21,1.0000000000,1
0.22,1.0000000000,1
0.23,1.0000000000,1
0.24,1.0000000000,1
0.25,1.0000000000,1
0.26,1.0000000000,1
0.27,0.9999999999,1
0.28,0.9999999999,1
0.29,0.9999999997,1
0.3,0.9999999994,1
0.31,0.9999999987,1
0.32,0.9999999976,1
0.33,0.9999999954,1
0.34,0.9999999916,1
0.35,0.9999999850,1
0.36,0.9999999737,1
0.37,0.9999999550,1
0.38,0.9999999246,1
0.39,0.9999998759,1
0.4,0.9999997995,1
0.41,0.9999996817,1
0.42,0.9999995028,1
0.43,0.9999992355,1
0.44,0.9999988419,1
0.45,0.9999982704,1
0.46,0.9999974518,1
0.47,0.9999962943,1
0.48,0.9999946776,1
0.49,0.9999924459,1
0.5,0.9999893999,1
0.51,0.9999852873,1
0.52,0.9999797919,1
0.53,0.9999725215,1
0.54,0.9999629945,1
0.55,0.9999506248,1
0.56,0.9999347054,1
0.57,0.9999143914,1
0.58,0.9998886810,1
0.59,0.9998563965,1
0.6,0.9998161640,1
0.61,0.9997663928,1
0.62,0.9997052552,1
0.63,0.9996306660,1
0.64,0.9995402630,1
0.65,0.9994313882,1
0.66,0.9993010706,1
0.67,0.9991460105,1
0.68,0.9989625667,1
0.69,0.9987467454,1
0.7,0.9984941926,1
0.71,0.9982001896,1
0.72,0.9978596517,1
0.73,0.9974671313,1
0.74,0.9970168244,1
0.75,0.9965025815,1
0.76,0.9959179224,1
0.77,0.9952560554,1
0.78,0.9945099001,1
0.79,0.9936721150,1
0.8,0.9927351279,1
0.81,0.9916911703,1
0.82,0.9905323155,1
0.83,0.9892505182,1
0.84,0.9878376581,1
0.85,0.9862855848,1
0.86,0.9845861643,1
0.87,0.9827313266,1
0.88,0.9807131144,1
0.89,0.9785237319,1
0.9,0.9761555923,1
0.91,0.9736013661,1
0.92,0.9708540269,1
0.93,0.9679068961,1
0.94,0.9647536852,1
0.95,0.9613885360,1
0.96,0.9578060575,1
0.97,0.9540013605,1
0.98,0.9499700875,1
0.99,0.9457084409,1
1,0.9412132052,1
1.01,0.9364817675,1
1.02,0.9315121328,1
1.03,0.9263029352,1
1.04,0.9208534464,1
1.05,0.9151635784,1
1.06,0.9092338841,1
1.07,0.9030655533,1
1.08,0.8966604048,1
1.09,0.8900208762,1
1.1,0.8831500090,1
1.11,0.8760514322,1
1.12,0.8687293420,1
1.13,0.8611884793,1
1.14,0.8534341053,1
1.15,0.8454719743,1
1.16,0.8373083057,1
1.17,0.8289497537,1
1.18,0.8204033757,1
1.19,0.8116766010,1
1.2,0.8027771968,1
1.21,0.7937132353,1
1.22,0.7844930602,1
1.23,0.7751252521,1
1.24,0.7656185958,1
1.25,0.7559820464,1
1.26,0.7462246969,1
1.27,0.7363557459,1
1.28,0.7263844667,1
1.29,0.7163201769,1
1.3,0.7061722090,1
1.31,0.6959498828,1
1.32,0.6856624785,1
1.33,0.6753192114,1
1.34,0.6649292077,1
1.35,0.6545014823,1
1.36,0.6440449174,1
1.37,0.6335682431,1
1.38,0.6230800194,1
1.39,0.6125886197,1
1.4,0.6021022151,1
1.41,0.5916287618,1
1.42,0.5811759881,1
1.43,0.5707513842,1
1.44,0.5603621925,1
1.45,0.5500154000,1
1.46,0.5397177311,1
1.47,0.5294756425,1
1.48,0.5192953187,1
1.49,0.5091826688,1
1.5,0.4991433246,1
1.51,0.4891826392,1
1.52,0.4793056873,1
1.53,0.4695172653,1
1.54,0.4598218934,1
1.55,0.4502238177,1
1.56,0.4407270131,1
1.57,0.4313351872,1
1.58,0.4220517844,1
1.59,0.4128799909,1
1.6,0.4038227394,1
1.61,0.3948827155,1
1.62,0.3860623632,1
1.63,0.3773638917,1
1.64,0.3687892817,1
1.65,0.3603402927,1
1.66,0.3520184695,1
1.67,0.3438251502,1
1.68,0.3357614731,1
1.69,0.3278283841,1
1.7,0.3200266448,1
1.71,0.3123568392,1
1.72,0.3048193822,1
1.73,0.2974145262,1
1.74,0.2901423693,1
1.75,0.2830028625,1
1.76,0.2759958168,1
1.77,0.2691209106,1
1.78,0.2623776968,1
1.79,0.2557656100,1
1.8,0.2492839727,1
1.81,0.2429320027,1
1.82,0.2367088190,1
1.83,0.2306134485,1
1.84,0.2246448322,1
1.85,0.2188018307,1
1.86,0.2130832305,1
1.87,0.2074877494,1
1.88,0.2020140417,1
1.89,0.1966607037,1
1.9,0.1914262787,1
1.91,0.1863092615,1
1.92,0.1813081033,1
1.93,0.1764212161,1
1.94,0.1716469767,1
1.95,0.1669837311,1
1.96,0.1624297980,1
1.97,0.1579834729,1
1.98,0.1536430311,1
1.99,0.1494067314,1
2,0.1452728191,1
2.01,0.1412395290,1
2.02,0.1373050881,1
2.03,0.1334677187,1
2.04,0.1297256403,1
2.05,0.1260770725,1
2.06,0.1225202368,1
2.07,0.1190533589,1
2.08,0.1156746708,1
2.09,0.1123824121,1
2.1,0.1091748325,1
2.11,0.1060501925,1
2.12,0.1030067654,1
2.13,0.1000428386,1
2.14,0.0971567148,1
2.15,0.0943467130,1
2.16,0.0916111697,1
2.17,0.0889484400,1
2.18,0.0863568981,1
2.19,0.0838349385,1
2.2,0.0813809765,1
2.21,0.0789934488,1
2.22,0.0766708141,1
2.23,0.0744115538,1
2.24,0.0722141721,1
2.25,0.0700771968,1
2.26,0.0679991792,1
2.27,0.0659786945,1
2.28,0.0640143423,1
2.29,0.0621047464,1
2.3,0.0602485550,1
2.31,0.0584444412,1
2.32,0.0566911022,1
2.33,0.0549872602,1
2.34,0.0533316619,1
2.35,0.0517230785,1
2.36,0.0501603057,1
2.37,0.0486421636,1
2.38,0.0471674963,1
2.39,0.0457351723,1
2.4,0.0443440836,1
2.41,0.0429931461,1
2.42,0.0416812991,1
2.43,0.0404075051,1
2.44,0.0391707496,1
2.45,0.0379700408,1
2.46,0.0368044093,1
2.47,0.0356729079,1
2.48,0.0345746110,1
2.49,0.0335086149,1
2.5,0.0324740369,1
2.51,0.0314700152,1
2.52,0.0304957087,1
2.53,0.0295502963,1
2.54,0.0286329771,1
2.55,0.0277429696,1
2.56,0.0268795115,1
2.57,0.0260418594,1
2.58,0.0252292885,1
2.59,0.0244410923,1
2.6,0.0236765818,1
2.61,0.0229350857,1
2.62,0.0222159500,1
2.63,0.0215185372,1
2.64,0.0208422265,1
2.65,0.0201864131,1
2.66,0.0195505082,1
2.67,0.0189339380,1
2.68,0.0183361444,1
2.69,0.0177565836,1
2.7,0.0171947265,1
2.71,0.0166500582,1
2.72,0.0161220774,1
2.73,0.0156102966,1
2.74,0.0151142411,1
2.75,0.0146334495,1
2.76,0.0141674728,1
2.77,0.0137158743,1
2.78,0.0132782293,1
2.79,0.0128541247,1
2.8,0.0124431592,1
2.81,0.0120449422,1
2.82,0.0116590942,1
2.83,0.0112852463,1
2.84,0.0109230400,1
2.85,0.0105721267,1
2.86,0.0102321678,1
2.87,0.0099028341,1
2.88,0.0095838060,1
2.89,0.0092747729,1
2.9,0.0089754328,1
2.91,0.0086854926,1
2.92,0.0084046677,1
2.93,0.0081326814,1
2.94,0.0078692652,1
2.95,0.0076141581,1
2.96,0.0073671070,1
2.97,0.0071278659,1
2.98,0.0068961960,1
2.99,0.0066718656,1
3,0.0064546495,1
3.01,0.0062443295,1
3.02,0.0060406933,1
3.03,0.0058435353,1
3.04,0.0056526557,1
3.05,0.0054678607,1
3.06,0.0052889621,1
3.07,0.0051157776,1
3.08,0.0049481299,1
3.09,0.0047858473,1
3.1,0.0046287630,1
3.11,0.0044767153,1
3.12,0.0043295474,1
3.13,0.0041871071,1
3.14,0.0040492467,1
3.15,0.0039158231,1
3.16,0.0037866974,1
3.17,0.0036617349,1
3.18,0.0035408051,1
3.19,0.0034237813,1
3.2,0.0033105407,1
3.21,0.0032009642,1
3.22,0.0030949363,1
3.23,0.0029923452,1
3.24,0.0028930823,1
3.25,0.0027970423,1
3.26,0.0027041233,1
3.27,0.0026142265,1
3.28,0.0025272559,1
3.29,0.0024431187,1
3.3,0.0023617248,1
3.31,0.0022829871,1
3.32,0.0022068208,1
3.33,0.0021331441,1
3.34,0.0020618776,1
3.35,0.0019929442,1
3.36,0.0019262694,1
3.37,0.0018617809,1
3.38,0.0017994087,1
3.39,0.0017390849,1
3.4,0.0016807439,1
3.41,0.0016243219,1
3.42,0.0015697572,1
3.43,0.0015169902,1
3.44,0.0014659629,1
3.45,0.0014166191,1
3.46,0.0013689047,1
3.47,0.0013227670,1
3.48,0.0012781550,1
3.49,0.0012350193,1
3.5,0.0011933123,1
3.51,0.0011529875,1
3.52,0.0011140001,1
3.53,0.0010763068,1
3.54,0.0010398655,1
3.55,0.0010046355,1
3.56,0.0009705773,1
3.57,0.0009376529,1
3.58,0.0009058251,1
3.59,0.0008750583,1
3.6,0.0008453179,1
3.61,0.0008165702,1
3.62,0.0007887829,1
3.63,0.0007619244,1
3.64,0.0007359643,1
3.65,0.0007108733,1
3.66,0.0006866228,1
3.67,0.0006631852,1
3.68,0.0006405337,1
3.69,0.0006186426,1
3.7,0.0005974867,1
3.71,0.0005770420,1
3.72,0.0005572849,1
3.73,0.0005381928,1
3.74,0.0005197437,1
3.75,0.0005019163,1
3.76,0.0004846902,1
3.77,0.0004680454,1
3.78,0.0004519627,1
3.79,0.0004364234,1
3.8,0.0004214095,1
3.81,0.0004069037,1
3.82,0.0003928889,1
3.83,0.0003793490,1
3.84,0.0003662680,1
3.85,0.0003536308,1
3.86,0.0003414226,1
3.87,0.0003296290,1
3.88,0.0003182362,1
3.89,0.0003072309,1
3.9,0.0002966001,1
3.91,0.0002863313,1
3.92,0.0002764124,1
3.93,0.0002668317,1
3.94,0.0002575778,1
3.95,0.0002486398,1
3.96,0.0002400070,1
3.97,0.0002316694,1
3.98,0.0002236169,1
3.99,0.0002158399,1
4,0.0002083292,1
4.01,0.0002010759,1
4.02,0.0001940712,1
4.03,0.0001873068,1
4.04,0.0001807746,1
4.05,0.0001744668,1
4.06,0.0001683757,1
4.07,0.0001624940,1
4.08,0.0001568148,1
4.09,0.0001513310,1
4.1,0.0001460361,1
4.11,0.0001409238,1
4.12,0.0001359877,1
4.13,0.0001312220,1
4.14,0.0001266208,1
4.15,0.0001221786,1
4.16,0.0001178900,1
4.17,0.0001137497,1
4.18,0.0001097526,1
4.19,0.0001058940,1
4.2,0.0001021691,1
4.21,0.0000985733,1
4.22,0.0000951022,1
4.23,0.0000917517,1
4.24,0.0000885174,1
4.25,0.0000853956,1
4.26,0.0000823823,1
4.27,0.0000794738,1
4.28,0.0000766665,1
4.29,0.0000739570,1
4.3,0.0000713419,1
4.31,0.0000688180,1
4.32,0.0000663821,1
4.33,0.0000640313,1
4.34,0.0000617625,1
4.35,0.0000595730,1
4.36,0.0000574601,1
4.37,0.0000554210,1
4.38,0.0000534534,1
4.39,0.0000515546,1
4.4,0.0000497224,1
4.41,0.0000479543,1
4.42,0.0000462483,1
4.43,0.0000446022,1
4.44,0.0000430139,1
4.45,0.0000414814,1
4.46,0.0000400027,1
4.47,0.0000385761,1
4.48,0.0000371996,1
4.49,0.0000358716,1
4.5,0.0000345904,1
4.51,0.0000333543,1
4.52,0.0000321619,1
4.53,0.0000310114,1
4.54,0.0000299017,1
4.55,0.0000288311,1
4.56,0.0000277983,1
4.57,0.0000268020,1
4.58,0.0000258410,1
4.59,0.0000249140,1
4.6,0.0000240198,1
4.61,0.0000231573,1
4.62,0.0000223254,1
4.63,0.0000215230,1
4.64,0.0000207491,1
4.65,0.0000200026,1
4.66,0.0000192826,1
4.67,0.0000185882,1
4.68,0.0000179186,1
4.69,0.0000172727,1
4.7,0.0000166498,1
4.71,0.0000160491,1
4.72,0.0000154698,1
4.73,0.0000149112,1
4.74,0.0000143725,1
4.75,0.0000138530,1
4.76,0.0000133520,1
4.77,0.0000128689,1
4.78,0.0000124031,1
4.79,0.0000119540,1
4.8,0.0000115209,1
4.81,0.0000111033,1
4.82,0.0000107007,1
4.83,0.0000103125,1
4.84,0.0000099382,1
4.85,0.0000095773,1
4.86,0.0000092294,1
4.87,0.0000088939,1
4.88,0.0000085705,1
4.89,0.0000082588,1
4.9,0.0000079582,1
4.91,0.0000076684,1
4.92,0.0000073891,1
4.93,0.0000071198,1
4.94,0.0000068602,1
4.95,0.0000066100,1
4.96,0.0000063688,1
4.97,0.0000061363,1
4.98,0.0000059121,1
4.99,0.0000056961,1
5,0.0000054879,1
5.01,0.0000052872,1
5.02,0.0000050937,1
5.03,0.0000049072,1
5.04,0.0000047275,1
5.05,0.0000045543,1
5.06,0.0000043874,1
5.07,0.0000042265,1
5.08,0.0000040715,1
5.09,0.0000039220,1
5.1,0.0000037780,1
5.11,0.0000036393,1
5.12,0.0000035055,1
5.13,0.0000033766,1
5.14,0.0000032524,1
5.15,0.0000031328,1
5.16,0.0000030174,1
5.17,0.0000029063,1
5.18,0.0000027992,1
5.19,0.0000026961,1
5.2,0.0000025967,1
5.21,0.0000025009,1
5.22,0.0000024086,1
5.23,0.0000023196,1
5.24,0.0000022340,1
5.25,0.0000021514,1
5.26,0.0000020719,1
5.27,0.0000019953,1
5.28,0.0000019214,1
5.29,0.0000018503,1
5.3,0.0000017818,1
5.31,0.0000017158,1
5.32,0.0000016522,1
5.33,0.0000015909,1
5.34,0.0000015319,1
5.35,0.0000014751,1
5.36,0.0000014203,1
5.37,0.0000013676,1
5.38,0.0000013168,1
5.39,0.0000012678,1
5.4,0.0000012207,1
5.41,0.0000011753,1
5.42,0.0000011315,1
5.43,0.0000010894,1
5.44,0.0000010489,1
5.45,0.0000010098,1
5.46,0.0000009721,1
5.47,0.0000009359,1
5.48,0.0000009010,1
5.49,0.0000008674,1
5.5,0.0000008350,1
5.51,0.0000008038,1
5.52,0.0000007738,1
5.53,0.0000007448,1
5.54,0.0000007170,1
5.55,0.0000006902,1
5.56,0.0000006643,1
5.57,0.0000006395,1
5.58,0.0000006155,1
5.59,0.0000005925,1
5.6,0.0000005702,1
5.61,0.0000005489,1
5.62,0.0000005283,1
5.63,0.0000005085,1
5.64,0.0000004894,1
5.65,0.0000004710,1
5.66,0.0000004533,1
5.67,0.0000004363,1
5.68,0.0000004199,1
5.69,0.0000004041,1
5.7,0.0000003889,1
5.71,0.0000003742,1
5.72,0.0000003601,1
5.73,0.0000003466,1
5.74,0.0000003335,1
5.75,0.0000003209,1
5.76,0.0000003088,1
5.77,0.0000002972,1
5.78,0.0000002860,1
5.79,0.0000002752,1
5.8,0.0000002648,1
5.81,0.0000002548,1
5.82,0.0000002451,1
5.83,0.0000002359,1
5.84,0.0000002269,1
5.85,0.0000002183,1
5.86,0.0000002101,1
5.87,0.0000002021,1
5.88,0.0000001945,1
5.89,0.0000001871,1
5.9,0.0000001800,1
5.91,0.0000001732,1
5.92,0.0000001666,1
5.93,0.0000001603,1
5.94,0.0000001542,1
5.95,0.0000001483,1
5.96,0.0000001427,1
5.97,0.0000001373,1
5.98,0.0000001321,1
5.99,0.0000001270,1
6,0.0000001222,1
6.01,0.0000001175,1
6.02,0.0000001131,1
6.03,0.0000001088,1
6.04,0.0000001046,1
6.05,0.0000001006,1
6.06,0.0000000968,1
6.07,0.0000000931,1
6.08,0.0000000895,1
6.09,0.0000000861,1
6.1,0.0000000828,1
6.11,0.0000000797,1
6.12,0.0000000766,1
6.13,0.0000000737,1
6.14,0.0000000709,1
6.15,0.0000000682,1
6.16,0.0000000656,1
6.17,0.0000000630,1
6.18,0.0000000606,1
6.19,0.0000000583,1
6.2,0.0000000561,1
6.21,0.0000000539,1
6.22,0.0000000519,1
6.23,0.0000000499,1
6.24,0.0000000479,1
6.25,0.0000000461,1
6.26,0.0000000443,1
6.27,0.0000000426,1
6.28,0.0000000410,1
6.29,0.0000000394,1
6.3,0.0000000379,1
6.31,0.0000000364,1
6.32,0.0000000350,1
6.33,0.0000000337,1
6.34,0.0000000324,1
6.35,0.0000000311,1
6.36,0.0000000299,1
6.37,0.0000000288,1
6.38,0.0000000277,1
6.39,0.0000000266,1
6.4,0.0000000256,1
6.41,0.0000000246,1
6.42,0.0000000236,1
6.43,0.0000000227,1
6.44,0.0000000219,1
6.45,0.0000000210,1
6.46,0.0000000202,1
6.47,0.0000000194,1
6.48,0.0000000187,1
6.49,0.0000000179,1
6.5,0.0000000172,1
6.51,0.0000000166,1
6.52,0.0000000159,1
6.53,0.0000000153,1
6.54,0.0000000147,1
6.55,0.0000000142,1
6.56,0.0000000136,1
6.57,0.0000000131,1
6.58,0.0000000126,1
6.59,0.0000000121,1
6.6,0.0000000116,1
6.61,0.0000000112,1
6.62,0.0000000107,1
6.63,0.0000000103,1
6.64,0.0000000099,1
6.65,0.0000000095,1
6.66,0.0000000091,1
6.67,0.0000000088,1
6.68,0.0000000085,1
6.69,0.0000000081,1
6.7,0.0000000078,1
6.71,0.0000000075,1
6.72,0.0000000072,1
6.73,0.0000000069,1
6.74,0.0000000067,1
6.75,0.0000000064,1
6.76,0.0000000061,1
6.77,0.0000000059,1
6.78,0.0000000057,1
6.79,0.0000000055,1
6.8,0.0000000052,1
6.81,0.0000000050,1
6.82,0.0000000048,1
6.83,0.0000000046,1
6.84,0.0000000045,1
6.85,0.0000000043,1
6.86,0.0000000041,1
6.87,0.0000000040,1
6.88,0.0000000038,1
6.89,0.0000000037,1
6.9,0.0000000035,1
6.91,0.0000000034,1
6.92,0.0000000032,1
6.93,0.0000000031,1
6.94,0.0000000030,1
6.95,0.0000000029,1
6.96,0.0000000028,1
6.97,0.0000000027,1
6.98,0.0000000025,1
6.99,0.0000000024,1
7,0.0000000024,1


==> data/sabre_n41_lns.csv <==
r,SABRE_exact,N
0,1.0000000000,1
0.01,1.0000000000,1
0.02,1.0000000000,1
0.03,1.0000000000,1
0.04,1.0000000000,1
0.05,1.0000000000,1
0.06,1.0000000000,1
0.07,0.9999999999,1
0.08,0.9999999992,1
0.09,0.9999999954,1
0.1,0.9999999787,1
0.11,0.9999999161,1
0.12,0.9999997111,1
0.13,0.9999991153,1
0.14,0.9999975487,1
0.15,0.9999937742,1
0.16,0.9999853504,1
0.17,0.9999677834,1
0.18,0.9999333001,1
0.19,0.9998691952,1
0.2,0.9997557445,1
0.21,0.9995637471,1
0.22,0.9992518346,1
0.23,0.9987637655,1
0.24,0.9980259866,1
0.25,0.9969457872,1
0.26,0.9954103726,1
0.27,0.9932871438,1
0.28,0.9904253921,1
0.29,0.9866594997,1
0.3,0.9818136046,1
0.31,0.9757075459,1
0.32,0.9681637786,1
0.33,0.9590148485,1
0.34,0.9481109547,1
0.35,0.9353271127,1
0.36,0.9205694603,1
0.37,0.9037803133,1
0.38,0.8849416815,1
0.39,0.8640770683,1
0.4,0.8412515029,1
0.41,0.8165698702,1
0.42,0.7901737074,1
0.43,0.7622367139,1
0.44,0.7329592767,1
0.45,0.7025623415,1
0.46,0.6712809588,1
0.47,0.6393578162,1
0.48,0.6070370335,1
0.49,0.5745584445,1
0.5,0.5421525403,1
0.51,0.5100361901,1
0.52,0.4784092036,1
0.53,0.4474517507,1
0.54,0.4173226159,1
0.55,0.3881582295,1
0.56,0.3600723970,1
0.57,0.3331566333,1
0.58,0.3074809980,1
0.59,0.2830953290,1
0.6,0.2600307744,1
0.61,0.2383015293,1
0.62,0.2179066949,1
0.63,0.1988321877,1
0.64,0.1810526389,1
0.65,0.1645332357,1
0.66,0.1492314671,1
0.67,0.1350987483,1
0.68,0.1220819043,1
0.69,0.1101245033,1
0.7,0.0991680366,1
0.71,0.0891529445,1
0.72,0.0800194954,1
0.73,0.0717085243,1
0.74,0.0641620428,1
0.75,0.0573237301,1
0.76,0.0511393179,1
0.77,0.0455568811,1
0.78,0.0405270471,1
0.79,0.0360031324,1
0.8,0.0319412209,1
0.81,0.0283001902,1
0.82,0.0250416968,1
0.83,0.0221301274,1
0.84,0.0195325239,1
0.85,0.0172184871,1
0.86,0.0151600657,1
0.87,0.0133316344,1
0.88,0.0117097644,1
0.89,0.0102730909,1
0.9,0.0090021791,1
0.91,0.0078793909,1
0.92,0.0068887540,1
0.93,0.0060158357,1
0.94,0.0052476207,1
0.95,0.0045723948,1
0.96,0.0039796345,1
0.97,0.0034599035,1
0.98,0.0030047548,1
0.99,0.0026066401,1
1,0.0022588253,1
1.01,0.0019553124,1
1.02,0.0016907673,1
1.03,0.0014604538,1
1.04,0.0012601728,1
1.05,0.0010862068,1
1.06,0.0009352698,1
1.07,0.0008044610,1
1.08,0.0006912232,1
1.09,0.0005933057,1
1.1,0.0005087296,1
1.11,0.0004357578,1
1.12,0.0003728675,1
1.13,0.0003187250,1
1.14,0.0002721646,1
1.15,0.0002321678,1
1.16,0.0001978465,1
1.17,0.0001684271,1
1.18,0.0001432367,1
1.19,0.0001216903,1
1.2,0.0001032804,1
1.21,0.0000875673,1
1.22,0.0000741700,1
1.23,0.0000627594,1
1.24,0.0000530510,1
1.25,0.0000447996,1
1.26,0.0000377939,1
1.27,0.0000318520,1
1.28,0.0000268176,1
1.29,0.0000225566,1
1.3,0.0000189538,1
1.31,0.0000159107,1
1.32,0.0000133431,1
1.33,0.0000111788,1
1.34,0.0000093564,1
1.35,0.0000078235,1
1.36,0.0000065353,1
1.37,0.0000054538,1
1.38,0.0000045469,1
1.39,0.0000037872,1
1.4,0.0000031513,1
1.41,0.0000026197,1
1.42,0.0000021756,1
1.43,0.0000018051,1
1.44,0.0000014962,1
1.45,0.0000012390,1
1.46,0.0000010250,1
1.47,0.0000008472,1
1.48,0.0000006995,1
1.49,0.0000005771,1
1.5,0.0000004756,1
1.51,0.0000003916,1
1.52,0.0000003221,1
1.53,0.0000002647,1
1.54,0.0000002173,1
1.55,0.0000001783,1
1.56,0.0000001461,1
1.57,0.0000001196,1
1.58,0.0000000978,1
1.59,0.0000000799,1
1.6,0.0000000653,1
1.61,0.0000000532,1
1.62,0.0000000434,1
1.63,0.0000000353,1
1.64,0.0000000287,1
1.65,0.0000000233,1
1.66,0.0000000190,1
1.67,0.0000000154,1
1.68,0.0000000125,1
1.69,0.0000000101,1
1.7,0.0000000082,1
1.71,0.0000000066,1
1.72,0.0000000053,1
1.73,0.0000000043,1
1.74,0.0000000035,1
1.75,0.0000000028,1
1.76,0.0000000022,1
1.77,0.0000000018,1
1.78,0.0000000014,1
1.79,0.0000000012,1
1.8,0.0000000009,1
1.81,0.0000000007,1
1.82,0.0000000006,1
1.83,0.0000000005,1
1.84,0.0000000004,1
1.85,0.0000000003,1
1.86,0.0000000002,1
1.87,0.0000000002,1
1.88,0.0000000002,1
1.89,0.0000000001,1
1.9,0.0000000001,1
1.91,0.0000000001,1
1.92,0.0000000001,1
1.93,0.0000000000,1
1.94,0.0000000000,1
1.95,0.0000000000,1
1.96,0.0000000000,1
1.97,0.0000000000,1
1.98,0.0000000000,1
1.99,0.0000000000,1
2,0.0000000000,1
2.01,0.0000000000,1
2.02,0.0000000000,1
2.03,0.0000000000,1
2.04,0.0000000000,1
2.05,0.0000000000,1
2.06,0.0000000000,1
2.07,0.0000000000,1
2.08,0.0000000000,1
2.09,0.0000000000,1
2.1,0.0000000000,1
2.11,0.0000000000,1
2.12,0.0000000000,1
2.13,0.0000000000,1
2.14,0.0000000000,1
2.15,0.0000000000,1
2.16,0.0000000000,1
2.17,0.0000000000,1
2.18,0.0000000000,1
2.19,0.0000000000,1
2.2,0.0000000000,1
2.21,0.0000000000,1
2.22,0.0000000000,1
2.23,0.0000000000,1
2.24,0.0000000000,1
2.25,0.0000000000,1
2.26,0.0000000000,1
2.27,0.0000000000,1
2.28,0.0000000000,1
2.29,0.0000000000,1
2.3,0.0000000000,1
2.31,0.0000000000,1
2.32,0.0000000000,1
2.33,0.0000000000,1
2.34,0.0000000000,1
2.35,0.0000000000,1
2.36,0.0000000000,1
2.37,0.0000000000,1
2.38,0.0000000000,1
2.39,0.0000000000,1
2.4,0.0000000000,1
2.41,0.0000000000,1
2.42,0.0000000000,1
2.43,0.0000000000,1
2.44,0.0000000000,1
2.45,0.0000000000,1
2.46,0.0000000000,1
2.47,0.0000000000,1
2.48,0.0000000000,1
2.49,0.0000000000,1
2.5,0.0000000000,1
2.51,0.0000000000,1
2.52,0.0000000000,1
2.53,0.0000000000,1
2.54,0.0000000000,1
2.55,0.0000000000,1
2.56,0.0000000000,1
2.57,0.0000000000,1
2.58,0.0000000000,1
2.59,0.0000000000,1
2.6,0.0000000000,1
2.61,0.0000000000,1
2.62,0.0000000000,1
2.63,0.0000000000,1
2.64,0.0000000000,1
2.65,0.0000000000,1
2.66,0.0000000000,1
2.67,0.0000000000,1
2.68,0.0000000000,1
2.69,0.0000000000,1
2.7,0.0000000000,1
2.71,0.0000000000,1
2.72,0.0000000000,1
2.73,0.0000000000,1
2.74,0.0000000000,1
2.75,0.0000000000,1
2.76,0.0000000000,1
2.77,0.0000000000,1
2.78,0.0000000000,1
2.79,0.0000000000,1
2.8,0.0000000000,1
2.81,0.0000000000,1
2.82,0.0000000000,1
2.83,0.0000000000,1
2.84,0.0000000000,1
2.85,0.0000000000,1
2.86,0.0000000000,1
2.87,0.0000000000,1
2.88,0.0000000000,1
2.89,0.0000000000,1
2.9,0.0000000000,1
2.91,0.0000000000,1
2.92,0.0000000000,1
2.93,0.0000000000,1
2.94,0.0000000000,1
2.95,0.0000000000,1
2.96,0.0000000000,1
2.97,0.0000000000,1
2.98,0.0000000000,1
2.99,0.0000000000,1
3,0.0000000000,1
3.01,0.0000000000,1
3.02,0.0000000000,1
3.03,0.0000000000,1
3.04,0.0000000000,1
3.05,0.0000000000,1
3.06,0.0000000000,1
3.07,0.0000000000,1
3.08,0.0000000000,1
3.09,0.0000000000,1
3.1,0.0000000000,1
3.11,0.0000000000,1
3.12,0.0000000000,1
3.13,0.0000000000,1
3.14,0.0000000000,1
3.15,0.0000000000,1
3.16,0.0000000000,1
3.17,0.0000000000,1
3.18,0.0000000000,1
3.19,0.0000000000,1
3.2,0.0000000000,1
3.21,0.0000000000,1
3.22,0.0000000000,1
3.23,0.0000000000,1
3.24,0.0000000000,1
3.25,0.0000000000,1
3.26,0.0000000000,1
3.27,0.0000000000,1
3.28,0.0000000000,1
3.29,0.0000000000,1
3.3,0.0000000000,1
3.31,0.0000000000,1
3.32,0.0000000000,1
3.33,0.0000000000,1
3.34,0.0000000000,1
3.35,0.0000000000,1
3.36,0.0000000000,1
3.37,0.0000000000,1
3.38,0.0000000000,1
3.39,0.0000000000,1
3.4,0.0000000000,1
3.41,0.0000000000,1
3.42,0.0000000000,1
3.43,0.0000000000,1
3.44,0.0000000000,1
3.45,0.0000000000,1
3.46,0.0000000000,1
3.47,0.0000000000,1
3.48,0.0000000000,1
3.49,0.0000000000,1
3.5,0.0000000000,1
3.51,0.0000000000,1
3.52,0.0000000000,1
3.53,0.0000000000,1
3.54,0.0000000000,1
3.55,0.0000000000,1
3.56,0.0000000000,1
3.57,0.0000000000,1
3.58,0.0000000000,1
3.59,0.0000000000,1
3.6,0.0000000000,1
3.61,0.0000000000,1
3.62,0.0000000000,1
3.63,0.0000000000,1
3.64,0.0000000000,1
3.65,0.0000000000,1
3.66,0.0000000000,1
3.67,0.0000000000,1
3.68,0.0000000000,1
3.69,0.0000000000,1
3.7,0.0000000000,1
3.71,0.0000000000,1
3.72,0.0000000000,1
3.73,0.0000000000,1
3.74,0.0000000000,1
3.75,0.0000000000,1
3.76,0.0000000000,1
3.77,0.0000000000,1
3.78,0.0000000000,1
3.79,0.0000000000,1
3.8,0.0000000000,1
3.81,0.0000000000,1
3.82,0.0000000000,1
3.83,0.0000000000,1
3.84,0.0000000000,1
3.85,0.0000000000,1
3.86,0.0000000000,1
3.87,0.0000000000,1
3.88,0.0000000000,1
3.89,0.0000000000,1
3.9,0.0000000000,1
3.91,0.0000000000,1
3.92,0.0000000000,1
3.93,0.0000000000,1
3.94,0.0000000000,1
3.95,0.0000000000,1
3.96,0.0000000000,1
3.97,0.0000000000,1
3.98,0.0000000000,1
3.99,0.0000000000,1
4,0.0000000000,1
4.01,0.0000000000,1
4.02,0.0000000000,1
4.03,0.0000000000,1
4.04,0.0000000000,1
4.05,0.0000000000,1
4.06,0.0000000000,1
4.07,0.0000000000,1
4.08,0.0000000000,1
4.09,0.0000000000,1
4.1,0.0000000000,1
4.11,0.0000000000,1
4.12,0.0000000000,1
4.13,0.0000000000,1
4.14,0.0000000000,1
4.15,0.0000000000,1
4.16,0.0000000000,1
4.17,0.0000000000,1
4.18,0.0000000000,1
4.19,0.0000000000,1
4.2,0.0000000000,1
4.21,0.0000000000,1
4.22,0.0000000000,1
4.23,0.0000000000,1
4.24,0.0000000000,1
4.25,0.0000000000,1
4.26,0.0000000000,1
4.27,0.0000000000,1
4.28,0.0000000000,1
4.29,0.0000000000,1
4.3,0.0000000000,1
4.31,0.0000000000,1
4.32,0.0000000000,1
4.33,0.0000000000,1
4.34,0.0000000000,1
4.35,0.0000000000,1
4.36,0.0000000000,1
4.37,0.0000000000,1
4.38,0.0000000000,1
4.39,0.0000000000,1
4.4,0.0000000000,1
4.41,0.0000000000,1
4.42,0.0000000000,1
4.43,0.0000000000,1
4.44,0.0000000000,1
4.45,0.0000000000,1
4.46,0.0000000000,1
4.47,0.0000000000,1
4.48,0.0000000000,1
4.49,0.0000000000,1
4.5,0.0000000000,1
4.51,0.0000000000,1
4.52,0.0000000000,1
4.53,0.0000000000,1
4.54,0.0000000000,1
4.55,0.0000000000,1
4.56,0.0000000000,1
4.57,0.0000000000,1
4.58,0.0000000000,1
4.59,0.0000000000,1
4.6,0.0000000000,1
4.61,0.0000000000,1
4.62,0.0000000000,1
4.63,0.0000000000,1
4.64,0.0000000000,1
4.65,0.0000000000,1
4.66,0.0000000000,1
4.67,0.0000000000,1
4.68,0.0000000000,1
4.69,0.0000000000,1
4.7,0.0000000000,1
4.71,0.0000000000,1
4.72,0.0000000000,1
4.73,0.0000000000,1
4.74,0.0000000000,1
4.75,0.0000000000,1
4.76,0.0000000000,1
4.77,0.0000000000,1
4.78,0.0000000000,1
4.79,0.0000000000,1
4.8,0.0000000000,1
4.81,0.0000000000,1
4.82,0.0000000000,1
4.83,0.0000000000,1
4.84,0.0000000000,1
4.85,0.0000000000,1
4.86,0.0000000000,1
4.87,0.0000000000,1
4.88,0.0000000000,1
4.89,0.0000000000,1
4.9,0.0000000000,1
4.91,0.0000000000,1
4.92,0.0000000000,1
4.93,0.0000000000,1
4.94,0.0000000000,1
4.95,0.0000000000,1
4.96,0.0000000000,1
4.97,0.0000000000,1
4.98,0.0000000000,1
4.99,0.0000000000,1
5,0.0000000000,1
5.01,0.0000000000,1
5.02,0.0000000000,1
5.03,0.0000000000,1
5.04,0.0000000000,1
5.05,0.0000000000,1
5.06,0.0000000000,1
5.07,0.0000000000,1
5.08,0.0000000000,1
5.09,0.0000000000,1
5.1,0.0000000000,1
5.11,0.0000000000,1
5.12,0.0000000000,1
5.13,0.0000000000,1
5.14,0.0000000000,1
5.15,0.0000000000,1
5.16,0.0000000000,1
5.17,0.0000000000,1
5.18,0.0000000000,1
5.19,0.0000000000,1
5.2,0.0000000000,1
5.21,0.0000000000,1
5.22,0.0000000000,1
5.23,0.0000000000,1
5.24,0.0000000000,1
5.25,0.0000000000,1
5.26,0.0000000000,1
5.27,0.0000000000,1
5.28,0.0000000000,1
5.29,0.0000000000,1
5.3,0.0000000000,1
5.31,0.0000000000,1
5.32,0.0000000000,1
5.33,0.0000000000,1
5.34,0.0000000000,1
5.35,0.0000000000,1
5.36,0.0000000000,1
5.37,0.0000000000,1
5.38,0.0000000000,1
5.39,0.0000000000,1
5.4,0.0000000000,1
5.41,0.0000000000,1
5.42,0.0000000000,1
5.43,0.0000000000,1
5.44,0.0000000000,1
5.45,0.0000000000,1
5.46,0.0000000000,1
5.47,0.0000000000,1
5.48,0.0000000000,1
5.49,0.0000000000,1
5.5,0.0000000000,1
5.51,0.0000000000,1
5.52,0.0000000000,1
5.53,0.0000000000,1
5.54,0.0000000000,1
5.55,0.0000000000,1
5.56,0.0000000000,1
5.57,0.0000000000,1
5.58,0.0000000000,1
5.59,0.0000000000,1
5.6,0.0000000000,1
5.61,0.0000000000,1
5.62,0.0000000000,1
5.63,0.0000000000,1
5.64,0.0000000000,1
5.65,0.0000000000,1
5.66,0.0000000000,1
5.67,0.0000000000,1
5.68,0.0000000000,1
5.69,0.0000000000,1
5.7,0.0000000000,1
5.71,0.0000000000,1
5.72,0.0000000000,1
5.73,0.0000000000,1
5.74,0.0000000000,1
5.75,0.0000000000,1
5.76,0.0000000000,1
5.77,0.0000000000,1
5.78,0.0000000000,1
5.79,0.0000000000,1
5.8,0.0000000000,1
5.81,0.0000000000,1
5.82,0.0000000000,1
5.83,0.0000000000,1
5.84,0.0000000000,1
5.85,0.0000000000,1
5.86,0.0000000000,1
5.87,0.0000000000,1
5.88,0.0000000000,1
5.89,0.0000000000,1
5.9,0.0000000000,1
5.91,0.0000000000,1
5.92,0.0000000000,1
5.93,0.0000000000,1
5.94,0.0000000000,1
5.95,0.0000000000,1
5.96,0.0000000000,1
5.97,0.0000000000,1
5.98,0.0000000000,1
5.99,0.0000000000,1
6,0.0000000000,1
6.01,0.0000000000,1
6.02,0.0000000000,1
6.03,0.0000000000,1
6.04,0.0000000000,1
6.05,0.0000000000,1
6.06,0.0000000000,1
6.07,0.0000000000,1
6.08,0.0000000000,1
6.09,0.0000000000,1
6.1,0.0000000000,1
6.11,0.0000000000,1
6.12,0.0000000000,1
6.13,0.0000000000,1
6.14,0.0000000000,1
6.15,0.0000000000,1
6.16,0.0000000000,1
6.17,0.0000000000,1
6.18,0.0000000000,1
6.19,0.0000000000,1
6.2,0.0000000000,1
6.21,0.0000000000,1
6.22,0.0000000000,1
6.23,0.0000000000,1
6.24,0.0000000000,1
6.25,0.0000000000,1
6.26,0.0000000000,1
6.27,0.0000000000,1
6.28,0.0000000000,1
6.29,0.0000000000,1
6.3,0.0000000000,1
6.31,0.0000000000,1
6.32,0.0000000000,1
6.33,0.0000000000,1
6.34,0.0000000000,1
6.35,0.0000000000,1
6.36,0.0000000000,1
6.37,0.0000000000,1
6.38,0.0000000000,1
6.39,0.0000000000,1
6.4,0.0000000000,1
6.41,0.0000000000,1
6.42,0.0000000000,1
6.43,0.0000000000,1
6.44,0.0000000000,1
6.45,0.0000000000,1
6.46,0.0000000000,1
6.47,0.0000000000,1
6.48,0.0000000000,1
6.49,0.0000000000,1
6.5,0.0000000000,1
6.51,0.0000000000,1
6.52,0.0000000000,1
6.53,0.0000000000,1
6.54,0.0000000000,1
6.55,0.0000000000,1
6.56,0.0000000000,1
6.57,0.0000000000,1
6.58,0.0000000000,1
6.59,0.0000000000,1
6.6,0.0000000000,1
6.61,0.0000000000,1
6.62,0.0000000000,1
6.63,0.0000000000,1
6.64,0.0000000000,1
6.65,0.0000000000,1
6.66,0.0000000000,1
6.67,0.0000000000,1
6.68,0.0000000000,1
6.69,0.0000000000,1
6.7,0.0000000000,1
6.71,0.0000000000,1
6.72,0.0000000000,1
6.73,0.0000000000,1
6.74,0.0000000000,1
6.75,0.0000000000,1
6.76,0.0000000000,1
6.77,0.0000000000,1
6.78,0.0000000000,1
6.79,0.0000000000,1
6.8,0.0000000000,1
6.81,0.0000000000,1
6.82,0.0000000000,1
6.83,0.0000000000,1
6.84,0.0000000000,1
6.85,0.0000000000,1
6.86,0.0000000000,1
6.87,0.0000000000,1
6.88,0.0000000000,1
6.89,0.0000000000,1
6.9,0.0000000000,1
6.91,0.0000000000,1
6.92,0.0000000000,1
6.93,0.0000000000,1
6.94,0.0000000000,1
6.95,0.0000000000,1
6.96,0.0000000000,1
6.97,0.0000000000,1
6.98,0.0000000000,1
6.99,0.0000000000,1
7,0.0000000000,1


==> data/sabre_n51_d0.4.csv <==
r,SABRE_exact,N
0,1.0000000000,1
0.01,1.0000000000,1
0.02,1.0000000000,1
0.03,1.0000000000,1
0.04,1.0000000000,1
0.05,1.0000000000,1
0.06,1.0000000000,1
0.07,1.0000000000,1
0.08,1.0000000000,1
0.09,1.0000000000,1
0.1,1.0000000000,1
0.11,1.0000000000,1
0.12,1.0000000000,1
0.13,1.0000000000,1
0.14,1.0000000000,1
0.15,1.0000000000,1
0.16,1.0000000000,1
0.17,1.0000000000,1
0.18,1.0000000000,1
0.19,1.0000000000,1
0.2,1.0000000000,1
0.21,1.0000000000,1
0.22,1.0000000000,1
0.23,1.0000000000,1
0.24,1.0000000000,1
0.25,0.9999999999,1
0.26,0.9999999998,1
0.27,0.9999999996,1
0.28,0.9999999991,1
0.29,0.9999999981,1
0.3,0.9999999960,1
0.31,0.9999999921,1
0.32,0.9999999848,1
0.33,0.9999999716,1
0.34,0.9999999480,1
0.35,0.9999999073,1
0.36,0.9999998386,1
0.37,0.9999997250,1
0.38,0.9999995411,1
0.39,0.9999992494,1
0.4,0.9999987948,1
0.41,0.9999980993,1
0.42,0.9999970527,1
0.43,0.9999955032,1
0.44,0.9999932437,1
0.45,0.9999899968,1
0.46,0.9999853960,1
0.47,0.9999789629,1
0.48,0.9999700819,1
0.49,0.9999579708,1
0.5,0.9999416469,1
0.51,0.9999198906,1
0.52,0.9998912048,1
0.53,0.9998537716,1
0.54,0.9998054065,1
0.55,0.9997435109,1
0.56,0.9996650237,1
0.57,0.9995663729,1
0.58,0.9994434285,1
0.59,0.9992914580,1
0.6,0.9991050850,1
0.61,0.9988782540,1
0.62,0.9986042000,1
0.63,0.9982754265,1
0.64,0.9978836922,1
0.65,0.9974200068,1
0.66,0.9968746375,1
0.67,0.9962371272,1
0.68,0.9954963236,1
0.69,0.9946404201,1
0.7,0.9936570095,1
0.71,0.9925331477,1
0.72,0.9912554298,1
0.73,0.9898100751,1
0.74,0.9881830226,1
0.75,0.9863600337,1
0.76,0.9843268016,1
0.77,0.9820690667,1
0.78,0.9795727347,1
0.79,0.9768239973,1
0.8,0.9738094531,1
0.81,0.9705162270,1
0.82,0.9669320869,1
0.83,0.9630455553,1
0.84,0.9588460157,1
0.85,0.9543238107,1
0.86,0.9494703326,1
0.87,0.9442781030,1
0.88,0.9387408439,1
0.89,0.9328535357,1
0.9,0.9266124647,1
0.91,0.9200152588,1
0.92,0.9130609105,1
0.93,0.9057497882,1
0.94,0.8980836361,1
0.95,0.8900655622,1
0.96,0.8817000154,1
0.97,0.8729927529,1
0.98,0.8639507970,1
0.99,0.8545823842,1
1,0.8448969059,1
1.01,0.8349048416,1
1.02,0.8246176872,1
1.03,0.8140478771,1
1.04,0.8032087030,1
1.05,0.7921142290,1
1.06,0.7807792048,1
1.07,0.7692189771,1
1.08,0.7574494012,1
1.09,0.7454867525,1
1.1,0.7333476387,1
1.11,0.7210489141,1
1.12,0.7086075966,1
1.13,0.6960407865,1
1.14,0.6833655898,1
1.15,0.6705990442,1
1.16,0.6577580499,1
1.17,0.6448593045,1
1.18,0.6319192421,1
1.19,0.6189539779,1
1.2,0.6059792567,1
1.21,0.5930104068,1
1.22,0.5800622987,1
1.23,0.5671493082,1
1.24,0.5542852848,1
1.25,0.5414835241,1
1.26,0.5287567450,1
1.27,0.5161170710,1
1.28,0.5035760160,1
1.29,0.4911444731,1
1.3,0.4788327080,1
1.31,0.4666503554,1
1.32,0.4546064183,1
1.33,0.4427092709,1
1.34,0.4309666635,1
1.35,0.4193857305,1
1.36,0.4079730003,1
1.37,0.3967344073,1
1.38,0.3856753051,1
1.39,0.3748004827,1
1.4,0.3641141803,1
1.41,0.3536201076,1
1.42,0.3433214619,1
1.43,0.3332209486,1
1.44,0.3233208004,1
1.45,0.3136227984,1
1.46,0.3041282928,1
1.47,0.2948382242,1
1.48,0.2857531447,1
1.49,0.2768732389,1
1.5,0.2681983451,1
1.51,0.2597279761,1
1.52,0.2514613395,1
1.53,0.2433973578,1
1.54,0.2355346880,1
1.55,0.2278717411,1
1.56,0.2204067003,1
1.57,0.2131375392,1
1.58,0.2060620393,1
1.59,0.1991778067,1
1.6,0.1924822884,1
1.61,0.1859727876,1
1.62,0.1796464786,1
1.63,0.1735004210,1
1.64,0.1675315731,1
1.65,0.1617368049,1
1.66,0.1561129098,1
1.67,0.1506566164,1
1.68,0.1453645993,1
1.69,0.1402334893,1
1.7,0.1352598826,1
1.71,0.1304403503,1
1.72,0.1257714465,1
1.73,0.1212497159,1
1.74,0.1168717016,1
1.75,0.1126339513,1
1.76,0.1085330240,1
1.77,0.1045654952,1
1.78,0.1007279628,1
1.79,0.0970170513,1
1.8,0.0934294167,1
1.81,0.0899617504,1
1.82,0.0866107827,1
1.83,0.0833732861,1
1.84,0.0802460784,1
1.85,0.0772260250,1
1.86,0.0743100417,1
1.87,0.0714950960,1
1.88,0.0687782095,1
1.89,0.0661564591,1
1.9,0.0636269785,1
1.91,0.0611869588,1
1.92,0.0588336497,1
1.93,0.0565643601,1
1.94,0.0543764585,1
1.95,0.0522673735,1
1.96,0.0502345936,1
1.97,0.0482756676,1
1.98,0.0463882044,1
1.99,0.0445698725,1
2,0.0428184002,1
2.01,0.0411315746,1
2.02,0.0395072416,1
2.03,0.0379433051,1
2.04,0.0364377263,1
2.05,0.0349885228,1
2.06,0.0335937683,1
2.07,0.0322515914,1
2.08,0.0309601750,1
2.09,0.0297177549,1
2.1,0.0285226193,1
2.11,0.0273731079,1
2.12,0.0262676104,1
2.13,0.0252045660,1
2.14,0.0241824619,1
2.15,0.0231998327,1
2.16,0.0222552590,1
2.17,0.0213473667,1
2.18,0.0204748254,1
2.19,0.0196363478,1
2.2,0.0188306885,1
2.21,0.0180566429,1
2.22,0.0173130461,1
2.23,0.0165987721,1
2.24,0.0159127324,1
2.25,0.0152538752,1
2.26,0.0146211845,1
2.27,0.0140136787,1
2.28,0.0134304101,1
2.29,0.0128704635,1
2.3,0.0123329556,1
2.31,0.0118170339,1
2.32,0.0113218756,1
2.33,0.0108466870,1
2.34,0.0103907026,1
2.35,0.0099531840,1
2.36,0.0095334191,1
2.37,0.0091307217,1
2.38,0.0087444298,1
2.39,0.0083739059,1
2.4,0.0080185354,1
2.41,0.0076777261,1
2.42,0.0073509076,1
2.43,0.0070375305,1
2.44,0.0067370655,1
2.45,0.0064490031,1
2.46,0.0061728527,1
2.47,0.0059081421,1
2.48,0.0056544164,1
2.49,0.0054112383,1
2.5,0.0051781866,1
2.51,0.0049548561,1
2.52,0.0047408572,1
2.53,0.0045358149,1
2.54,0.0043393684,1
2.55,0.0041511710,1
2.56,0.0039708892,1
2.57,0.0037982021,1
2.58,0.0036328016,1
2.59,0.0034743911,1
2.6,0.0033226859,1
2.61,0.0031774121,1
2.62,0.0030383065,1
2.63,0.0029051163,1
2.64,0.0027775987,1
2.65,0.0026555201,1
2.66,0.0025386565,1
2.67,0.0024267924,1
2.68,0.0023197210,1
2.69,0.0022172438,1
2.7,0.0021191699,1
2.71,0.0020253164,1
2.72,0.0019355073,1
2.73,0.0018495740,1
2.74,0.0017673543,1
2.75,0.0016886929,1
2.76,0.0016134405,1
2.77,0.0015414538,1
2.78,0.0014725955,1
2.79,0.0014067338,1
2.8,0.0013437421,1
2.81,0.0012834990,1
2.82,0.0012258883,1
2.83,0.0011707982,1
2.84,0.0011181218,1
2.85,0.0010677562,1
2.86,0.0010196030,1
2.87,0.0009735679,1
2.88,0.0009295602,1
2.89,0.0008874933,1
2.9,0.0008472839,1
2.91,0.0008088523,1
2.92,0.0007721221,1
2.93,0.0007370199,1
2.94,0.0007034756,1
2.95,0.0006714220,1
2.96,0.0006407946,1
2.97,0.0006115315,1
2.98,0.0005835737,1
2.99,0.0005568645,1
3,0.0005313495,1
3.01,0.0005069769,1
3.02,0.0004836966,1
3.03,0.0004614611,1
3.04,0.0004402247,1
3.05,0.0004199437,1
3.06,0.0004005760,1
3.07,0.0003820817,1
3.08,0.0003644224,1
3.09,0.0003475612,1
3.1,0.0003314631,1
3.11,0.0003160943,1
3.12,0.0003014226,1
3.13,0.0002874171,1
3.14,0.0002740484,1
3.15,0.0002612881,1
3.16,0.0002491094,1
3.17,0.0002374862,1
3.18,0.0002263938,1
3.19,0.0002158087,1
3.2,0.0002057080,1
3.21,0.0001960703,1
3.22,0.0001868747,1
3.23,0.0001781015,1
3.24,0.0001697316,1
3.25,0.0001617470,1
3.26,0.0001541304,1
3.27,0.0001468651,1
3.28,0.0001399353,1
3.29,0.0001333260,1
3.3,0.0001270225,1
3.31,0.0001210111,1
3.32,0.0001152785,1
3.33,0.0001098122,1
3.34,0.0001045999,1
3.35,0.0000996301,1
3.36,0.0000948918,1
3.37,0.0000903745,1
3.38,0.0000860681,1
3.39,0.0000819629,1
3.4,0.0000780497,1
3.41,0.0000743198,1
3.42,0.0000707647,1
3.43,0.0000673764,1
3.44,0.0000641473,1
3.45,0.0000610701,1
3.46,0.0000581377,1
3.47,0.0000553434,1
3.48,0.0000526809,1
3.49,0.0000501442,1
3.5,0.0000477273,1
3.51,0.0000454248,1
3.52,0.0000432313,1
3.53,0.0000411418,1
3.54,0.0000391515,1
3.55,0.0000372557,1
3.56,0.0000354500,1
3.57,0.0000337303,1
3.58,0.0000320925,1
3.59,0.0000305328,1
3.6,0.0000290476,1
3.61,0.0000276333,1
3.62,0.0000262867,1
3.63,0.0000250045,1
3.64,0.0000237838,1
3.65,0.0000226216,1
3.66,0.0000215152,1
3.67,0.0000204620,1
3.68,0.0000194595,1
3.69,0.0000185053,1
3.7,0.0000175970,1
3.71,0.0000167325,1
3.72,0.0000159098,1
3.73,0.0000151269,1
3.74,0.0000143818,1
3.75,0.0000136728,1
3.76,0.0000129982,1
3.77,0.0000123563,1
3.78,0.0000117456,1
3.79,0.0000111646,1
3.8,0.0000106118,1
3.81,0.0000100860,1
3.82,0.0000095857,1
3.83,0.0000091099,1
3.84,0.0000086573,1
3.85,0.0000082269,1
3.86,0.0000078175,1
3.87,0.0000074281,1
3.88,0.0000070578,1
3.89,0.0000067057,1
3.9,0.0000063709,1
3.91,0.0000060525,1
3.92,0.0000057498,1
3.93,0.0000054619,1
3.94,0.0000051883,1
3.95,0.0000049282,1
3.96,0.0000046809,1
3.97,0.0000044458,1
3.98,0.0000042223,1
3.99,0.0000040099,1
4,0.0000038080,1
4.01,0.0000036161,1
4.02,0.0000034338,1
4.03,0.0000032605,1
4.04,0.0000030958,1
4.05,0.0000029393,1
4.06,0.0000027906,1
4.07,0.0000026493,1
4.08,0.0000025150,1
4.09,0.0000023875,1
4.1,0.0000022663,1
4.11,0.0000021512,1
4.12,0.0000020419,1
4.13,0.0000019380,1
4.14,0.0000018393,1
4.15,0.0000017456,1
4.16,0.0000016566,1
4.17,0.0000015720,1
4.18,0.0000014917,1
4.19,0.0000014155,1
4.2,0.0000013431,1
4.21,0.0000012743,1
4.22,0.0000012090,1
4.23,0.0000011470,1
4.24,0.0000010882,1
4.25,0.0000010323,1
4.26,0.0000009792,1
4.27,0.0000009289,1
4.28,0.0000008811,1
4.29,0.0000008357,1
4.3,0.0000007926,1
4.31,0.0000007517,1
4.32,0.0000007129,1
4.33,0.0000006761,1
4.34,0.0000006411,1
4.35,0.0000006080,1
4.36,0.0000005765,1
4.37,0.0000005466,1
4.38,0.0000005183,1
4.39,0.0000004914,1
4.4,0.0000004658,1
4.41,0.0000004416,1
4.42,0.0000004187,1
4.43,0.0000003969,1
4.44,0.0000003762,1
4.45,0.0000003566,1
4.46,0.0000003380,1
4.47,0.0000003203,1
4.48,0.0000003036,1
4.49,0.0000002877,1
4.5,0.0000002727,1
4.51,0.0000002584,1
4.52,0.0000002449,1
4.53,0.0000002320,1
4.54,0.0000002198,1
4.55,0.0000002083,1
4.56,0.0000001974,1
4.57,0.0000001870,1
4.58,0.0000001771,1
4.59,0.0000001678,1
4.6,0.0000001590,1
4.61,0.0000001506,1
4.62,0.0000001426,1
4.63,0.0000001351,1
4.64,0.0000001280,1
4.65,0.0000001212,1
4.66,0.0000001148,1
4.67,0.0000001087,1
4.68,0.0000001030,1
4.69,0.0000000975,1
4.7,0.0000000923,1
4.71,0.0000000874,1
4.72,0.0000000828,1
4.73,0.0000000784,1
4.74,0.0000000742,1
4.75,0.0000000702,1
4.76,0.0000000665,1
4.77,0.0000000630,1
4.78,0.0000000596,1
4.79,0.0000000564,1
4.8,0.0000000534,1
4.81,0.0000000505,1
4.82,0.0000000478,1
4.83,0.0000000453,1
4.84,0.0000000429,1
4.85,0.0000000406,1
4.86,0.0000000384,1
4.87,0.0000000363,1
4.88,0.0000000344,1
4.89,0.0000000325,1
4.9,0.0000000308,1
4.91,0.0000000291,1
4.92,0.0000000275,1
4.93,0.0000000261,1
4.94,0.0000000247,1
4.95,0.0000000233,1
4.96,0.0000000221,1
4.97,0.0000000209,1
4.98,0.0000000197,1
4.99,0.0000000187,1
5,0.0000000177,1
5.01,0.0000000167,1
5.02,0.0000000158,1
5.03,0.0000000149,1
5.04,0.0000000141,1
5.05,0.0000000134,1
5.06,0.0000000126,1
5.07,0.0000000120,1
5.08,0.0000000113,1
5.09,0.0000000107,1
5.1,0.0000000101,1
5.11,0.0000000096,1
5.12,0.0000000090,1
5.13,0.0000000085,1
5.14,0.0000000081,1
5.15,0.0000000076,1
5.16,0.0000000072,1
5.17,0.0000000068,1
5.18,0.0000000064,1
5.19,0.0000000061,1
5.2,0.0000000058,1
5.21,0.0000000054,1
5.22,0.0000000051,1
5.23,0.0000000049,1
5.24,0.0000000046,1
5.25,0.0000000043,1
5.26,0.0000000041,1
5.27,0.0000000039,1
5.28,0.0000000037,1
5.29,0.0000000035,1
5.3,0.0000000033,1
5.31,0.0000000031,1
5.32,0.0000000029,1
5.33,0.0000000028,1
5.34,0.0000000026,1
5.35,0.0000000025,1
5.36,0.0000000023,1
5.37,0.0000000022,1
5.38,0.0000000021,1
5.39,0.0000000020,1
5.4,0.0000000018,1
5.41,0.0000000017,1
5.42,0.0000000016,1
5.43,0.0000000016,1
5.44,0.0000000015,1
5.45,0.0000000014,1
5.46,0.0000000013,1
5.47,0.0000000012,1
5.48,0.0000000012,1
5.49,0.0000000011,1
5.5,0.0000000010,1
5.51,0.0000000010,1
5.52,0.0000000009,1
5.53,0.0000000009,1
5.54,0.0000000008,1
5.55,0.0000000008,1
5.56,0.0000000007,1
5.57,0.0000000007,1
5.58,0.0000000007,1
5.59,0.0000000006,1
5.6,0.0000000006,1
5.61,0.0000000006,1
5.62,0.0000000005,1
5.63,0.0000000005,1
5.64,0.0000000005,1
5.65,0.0000000004,1
5.66,0.0000000004,1
5.67,0.0000000004,1
5.68,0.0000000004,1
5.69,0.0000000003,1
5.7,0.0000000003,1
5.71,0.0000000003,1
5.72,0.0000000003,1
5.73,0.0000000003,1
5.74,0.0000000003,1
5.75,0.0000000002,1
5.76,0.0000000002,1
5.77,0.0000000002,1
5.78,0.0000000002,1
5.79,0.0000000002,1
5.8,0.0000000002,1
5.81,0.0000000002,1
5.82,0.0000000002,1
5.83,0.0000000002,1
5.84,0.0000000001,1
5.85,0.0000000001,1
5.86,0.0000000001,1
5.87,0.0000000001,1
5.88,0.0000000001,1
5.89,0.0000000001,1
5.9,0.0000000001,1
5.91,0.0000000001,1
5.92,0.0000000001,1
5.93,0.0000000001,1
5.94,0.0000000001,1
5.95,0.0000000001,1
5.96,0.0000000001,1
5.97,0.0000000001,1
5.98,0.0000000001,1
5.99,0.0000000001,1
6,0.0000000001,1
6.01,0.0000000001,1
6.02,0.0000000001,1
6.03,0.0000000000,1
6.04,0.0000000000,1
6.05,0.0000000000,1
6.06,0.0000000000,1
6.07,0.0000000000,1
6.08,0.0000000000,1
6.09,0.0000000000,1
6.1,0.0000000000,1
6.11,0.0000000000,1
6.12,0.0000000000,1
6.13,0.0000000000,1
6.14,0.0000000000,1
6.15,0.0000000000,1
6.16,0.0000000000,1
6.17,0.0000000000,1
6.18,0.0000000000,1
6.19,0.0000000000,1
6.2,0.0000000000,1
6.21,0.0000000000,1
6.22,0.0000000000,1
6.23,0.0000000000,1
6.24,0.0000000000,1
6.25,0.0000000000,1
6.26,0.0000000000,1
6.27,0.0000000000,1
6.28,0.0000000000,1
6.29,0.0000000000,1
6.3,0.0000000000,1
6.31,0.0000000000,1
6.32,0.0000000000,1
6.33,0.0000000000,1
6.34,0.0000000000,1
6.35,0.0000000000,1
6.36,0.0000000000,1
6.37,0.0000000000,1
6.38,0.0000000000,1
6.39,0.0000000000,1
6.4,0.0000000000,1
6.41,0.0000000000,1
6.42,0.0000000000,1
6.43,0.0000000000,1
6.44,0.0000000000,1
6.45,0.0000000000,1
6.46,0.0000000000,1
6.47,0.0000000000,1
6.48,0.0000000000,1
6.49,0.0000000000,1
6.5,0.0000000000,1
6.51,0.0000000000,1
6.52,0.0000000000,1
6.53,0.0000000000,1
6.54,0.0000000000,1
6.55,0.0000000000,1
6.56,0.0000000000,1
6.57,0.0000000000,1
6.58,0.0000000000,1
6.59,0.0000000000,1
6.6,0.0000000000,1
6.61,0.0000000000,1
6.62,0.0000000000,1
6.63,0.0000000000,1
6.64,0.0000000000,1
6.65,0.0000000000,1
6.66,0.0000000000,1
6.67,0.0000000000,1
6.68,0.0000000000,1
6.69,0.0000000000,1
6.7,0.0000000000,1
6.71,0.0000000000,1
6.72,0.0000000000,1
6.73,0.0000000000,1
6.74,0.0000000000,1
6.75,0.0000000000,1
6.76,0.0000000000,1
6.77,0.0000000000,1
6.78,0.0000000000,1
6.79,0.0000000000,1
6.8,0.0000000000,1
6.81,0.0000000000,1
6.82,0.0000000000,1
6.83,0.0000000000,1
6.84,0.0000000000,1
6.85,0.0000000000,1
6.86,0.0000000000,1
6.87,0.0000000000,1
6.88,0.0000000000,1
6.89,0.0000000000,1
6.9,0.0000000000,1
6.91,0.0000000000,1
6.92,0.0000000000,1
6.93,0.0000000000,1
6.94,0.0000000000,1
6.95,0.0000000000,1
6.96,0.0000000000,1
6.97,0.0000000000,1
6.98,0.0000000000,1
6.99,0.0000000000,1
7,0.0000000000,1


==> data/sabre_n51_lns.csv <==
r,SABRE_exact,N
0,1.0000000000,1
0.01,1.0000000000,1
0.02,1.0000000000,1
0.03,1.0000000000,1
0.04,1.0000000000,1
0.05,1.0000000000,1
0.06,1.0000000000,1
0.07,0.9999999996,1
0.08,0.9999999968,1
0.09,0.9999999816,1
0.1,0.9999999145,1
0.11,0.9999996641,1
0.12,0.9999988504,1
0.13,0.9999965030,1
0.14,0.9999903876,1
0.15,0.9999758123,1
0.16,0.9999436908,1
0.17,0.9998776630,1
0.18,0.9997501510,1
0.19,0.9995173897,1
0.2,0.9991136920,1
0.21,0.9984454699,1
0.22,0.9973857699,1
0.23,0.9957702541,1
0.24,0.9933955963,1
0.25,0.9900211427,1
0.26,0.9853744066,1
0.27,0.9791605469,1
0.28,0.9710754961,1
0.29,0.9608219130,1
0.3,0.9481267363,1
0.31,0.9327588548,1
0.32,0.9145453386,1
0.33,0.8933847943,1
0.34,0.8692566969,1
0.35,0.8422259568,1
0.36,0.8124424536,1
0.37,0.7801357292,1
0.38,0.7456054422,1
0.39,0.7092084902,1
0.4,0.6713438918,1
0.41,0.6324365805,1
0.42,0.5929212107,1
0.43,0.5532269345,1
0.44,0.5137639082,1
0.45,0.4749120578,1
0.46,0.4370123987,1
0.47,0.4003609951,1
0.48,0.3652054620,1
0.49,0.3317437791,1
0.5,0.3001250905,1
0.51,0.2704521151,1
0.52,0.2427847765,1
0.53,0.2171446746,1
0.54,0.1935200569,1
0.55,0.1718709916,1
0.56,0.1521345016,1
0.57,0.1342294717,1
0.58,0.1180611919,1
0.59,0.1035254501,1
0.6,0.0905121237,1
0.61,0.0789082527,1
0.62,0.0686006051,1
0.63,0.0594777578,1
0.64,0.0514317346,1
0.65,0.0443592465,1
0.66,0.0381625832,1
0.67,0.0327502079,1
0.68,0.0280371024,1
0.69,0.0239449073,1
0.7,0.0204018998,1
0.71,0.0173428441,1
0.72,0.0147087459,1
0.73,0.0124465381,1
0.74,0.0105087209,1
0.75,0.0088529726,1
0.76,0.0074417480,1
0.77,0.0062418748,1
0.78,0.0052241575,1
0.79,0.0043629947,1
0.8,0.0036360160,1
0.81,0.0030237399,1
0.82,0.0025092559,1
0.83,0.0020779316,1
0.84,0.0017171443,1
0.85,0.0014160373,1
0.86,0.0011653001,1
0.87,0.0009569706,1
0.88,0.0007842588,1
0.89,0.0006413902,1
0.9,0.0005234669,1
0.91,0.0004263458,1
0.92,0.0003465310,1
0.93,0.0002810807,1
0.94,0.0002275256,1
0.95,0.0001837982,1
0.96,0.0001481716,1
0.97,0.0001192072,1
0.98,0.0000957096,1
0.99,0.0000766875,1
1,0.0000613212,1
1.01,0.0000489345,1
1.02,0.0000389707,1
1.03,0.0000309729,1
1.04,0.0000245667,1
1.05,0.0000194461,1
1.06,0.0000153618,1
1.07,0.0000121109,1
1.08,0.0000095287,1
1.09,0.0000074820,1
1.1,0.0000058630,1
1.11,0.0000045852,1
1.12,0.0000035787,1
1.13,0.0000027875,1
1.14,0.0000021669,1
1.15,0.0000016811,1
1.16,0.0000013016,1
1.17,0.0000010057,1
1.18,0.0000007756,1
1.19,0.0000005969,1
1.2,0.0000004585,1
1.21,0.0000003514,1
1.22,0.0000002689,1
1.23,0.0000002053,1
1.24,0.0000001564,1
1.25,0.0000001190,1
1.26,0.0000000903,1
1.27,0.0000000684,1
1.28,0.0000000517,1
1.29,0.0000000390,1
1.3,0.0000000294,1
1.31,0.0000000221,1
1.32,0.0000000166,1
1.33,0.0000000124,1
1.34,0.0000000093,1
1.35,0.0000000069,1
1.36,0.0000000051,1
1.37,0.0000000038,1
1.38,0.0000000028,1
1.39,0.0000000021,1
1.4,0.0000000015,1
1.41,0.0000000011,1
1.42,0.0000000008,1
1.43,0.0000000006,1
1.44,0.0000000004,1
1.45,0.0000000003,1
1.46,0.0000000002,1
1.47,0.0000000002,1
1.48,0.0000000001,1
1.49,0.0000000001,1
1.5,0.0000000001,1
1.51,0.0000000000,1
1.52,0.0000000000,1
1.53,0.0000000000,1
1.54,0.0000000000,1
1.55,0.0000000000,1
1.56,0.0000000000,1
1.57,0.0000000000,1
1.58,0.0000000000,1
1.59,0.0000000000,1
1.6,0.0000000000,1
1.61,0.0000000000,1
1.62,0.0000000000,1
1.63,0.0000000000,1
1.64,0.0000000000,1
1.65,0.0000000000,1
1.66,0.0000000000,1
1.67,0.0000000000,1
1.68,0.0000000000,1
1.69,0.0000000000,1
1.7,0.0000000000,1
1.71,0.0000000000,1
1.72,0.0000000000,1
1.73,0.0000000000,1
1.74,0.0000000000,1
1.75,0.0000000000,1
1.76,0.0000000000,1
1.77,0.0000000000,1
1.78,0.0000000000,1
1.79,0.0000000000,1
1.8,0.0000000000,1
1.81,0.0000000000,1
1.82,0.0000000000,1
1.83,0.0000000000,1
1.84,0.0000000000,1
1.85,0.0000000000,1
1.86,0.0000000000,1
1.87,0.0000000000,1
1.88,0.0000000000,1
1.89,0.0000000000,1
1.9,0.0000000000,1
1.91,0.0000000000,1
1.92,0.0000000000,1
1.93,0.0000000000,1
1.94,0.0000000000,1
1.95,0.0000000000,1
1.96,0.0000000000,1
1.97,0.0000000000,1
1.98,0.0000000000,1
1.99,0.0000000000,1
2,0.0000000000,1
2.01,0.0000000000,1
2.02,0.0000000000,1
2.03,0.0000000000,1
2.04,0.0000000000,1
2.05,0.0000000000,1
2.06,0.0000000000,1
2.07,0.0000000000,1
2.08,0.0000000000,1
2.09,0.0000000000,1
2.1,0.0000000000,1
2.11,0.0000000000,1
2.12,0.0000000000,1
2.13,0.0000000000,1
2.14,0.0000000000,1
2.15,0.0000000000,1
2.16,0.0000000000,1
2.17,0.0000000000,1
2.18,0.0000000000,1
2.19,0.0000000000,1
2.2,0.0000000000,1
2.21,0.0000000000,1
2.22,0.0000000000,1
2.23,0.0000000000,1
2.24,0.0000000000,1
2.25,0.0000000000,1
2.26,0.0000000000,1
2.27,0.0000000000,1
2.28,0.0000000000,1
2.29,0.0000000000,1
2.3,0.0000000000,1
2.31,0.0000000000,1
2.32,0.0000000000,1
2.33,0.0000000000,1
2.34,0.0000000000,1
2.35,0.0000000000,1
2.36,0.0000000000,1
2.37,0.0000000000,1
2.38,0.0000000000,1
2.39,0.0000000000,1
2.4,0.0000000000,1
2.41,0.0000000000,1
2.42,0.0000000000,1
2.43,0.0000000000,1
2.44,0.0000000000,1
2.45,0.0000000000,1
2.46,0.0000000000,1
2.47,0.0000000000,1
2.48,0.0000000000,1
2.49,0.0000000000,1
2.5,0.0000000000,1
2.51,0.0000000000,1
2.52,0.0000000000,1
2.53,0.0000000000,1
2.54,0.0000000000,1
2.55,0.0000000000,1
2.56,0.0000000000,1
2.57,0.0000000000,1
2.58,0.0000000000,1
2.59,0.0000000000,1
2.6,0.0000000000,1
2.61,0.0000000000,1
2.62,0.0000000000,1
2.63,0.0000000000,1
2.64,0.0000000000,1
2.65,0.0000000000,1
2.66,0.0000000000,1
2.67,0.0000000000,1
2.68,0.0000000000,1
2.69,0.0000000000,1
2.7,0.0000000000,1
2.71,0.0000000000,1
2.72,0.0000000000,1
2.73,0.0000000000,1
2.74,0.0000000000,1
2.75,0.0000000000,1
2.76,0.0000000000,1
2.77,0.0000000000,1
2.78,0.0000000000,1
2.79,0.0000000000,1
2.8,0.0000000000,1
2.81,0.0000000000,1
2.82,0.0000000000,1
2.83,0.0000000000,1
2.84,0.0000000000,1
2.85,0.0000000000,1
2.86,0.0000000000,1
2.87,0.0000000000,1
2.88,0.0000000000,1
2.89,0.0000000000,1
2.9,0.0000000000,1
2.91,0.0000000000,1
2.92,0.0000000000,1
2.93,0.0000000000,1
2.94,0.0000000000,1
2.95,0.0000000000,1
2.96,0.0000000000,1
2.97,0.0000000000,1
2.98,0.0000000000,1
2.99,0.0000000000,1
3,0.0000000000,1
3.01,0.0000000000,1
3.02,0.0000000000,1
3.03,0.0000000000,1
3.04,0.0000000000,1
3.05,0.0000000000,1
3.06,0.0000000000,1
3.07,0.0000000000,1
3.08,0.0000000000,1
3.09,0.0000000000,1
3.1,0.0000000000,1
3.11,0.0000000000,1
3.12,0.0000000000,1
3.13,0.0000000000,1
3.14,0.0000000000,1
3.15,0.0000000000,1
3.16,0.0000000000,1
3.17,0.0000000000,1
3.18,0.0000000000,1
3.19,0.0000000000,1
3.2,0.0000000000,1
3.21,0.0000000000,1
3.22,0.0000000000,1
3.23,0.0000000000,1
3.24,0.0000000000,1
3.25,0.0000000000,1
3.26,0.0000000000,1
3.27,0.0000000000,1
3.28,0.0000000000,1
3.29,0.0000000000,1
3.3,0.0000000000,1
3.31,0.0000000000,1
3.32,0.0000000000,1
3.33,0.0000000000,1
3.34,0.0000000000,1
3.35,0.0000000000,1
3.36,0.0000000000,1
3.37,0.0000000000,1
3.38,0.0000000000,1
3.39,0.0000000000,1
3.4,0.0000000000,1
3.41,0.0000000000,1
3.42,0.0000000000,1
3.43,0.0000000000,1
3.44,0.0000000000,1
3.45,0.0000000000,1
3.46,0.0000000000,1
3.47,0.0000000000,1
3.48,0.0000000000,1
3.49,0.0000000000,1
3.5,0.0000000000,1
3.51,0.0000000000,1
3.52,0.0000000000,1
3.53,0.0000000000,1
3.54,0.0000000000,1
3.55,0.0000000000,1
3.56,0.0000000000,1
3.57,0.0000000000,1
3.58,0.0000000000,1
3.59,0.0000000000,1
3.6,0.0000000000,1
3.61,0.0000000000,1
3.62,0.0000000000,1
3.63,0.0000000000,1
3.64,0.0000000000,1
3.65,0.0000000000,1
3.66,0.0000000000,1
3.67,0.0000000000,1
3.68,0.0000000000,1
3.69,0.0000000000,1
3.7,0.0000000000,1
3.71,0.0000000000,1
3.72,0.0000000000,1
3.73,0.0000000000,1
3.74,0.0000000000,1
3.75,0.0000000000,1
3.76,0.0000000000,1
3.77,0.0000000000,1
3.78,0.0000000000,1
3.79,0.0000000000,1
3.8,0.0000000000,1
3.81,0.0000000000,1
3.82,0.0000000000,1
3.83,0.0000000000,1
3.84,0.0000000000,1
3.85,0.0000000000,1
3.86,0.0000000000,1
3.87,0.0000000000,1
3.88,0.0000000000,1
3.89,0.0000000000,1
3.9,0.0000000000,1
3.91,0.0000000000,1
3.92,0.0000000000,1
3.93,0.0000000000,1
3.94,0.0000000000,1
3.95,0.0000000000,1
3.96,0.0000000000,1
3.97,0.0000000000,1
3.98,0.0000000000,1
3.99,0.0000000000,1
4,0.0000000000,1
4.01,0.0000000000,1
4.02,0.0000000000,1
4.03,0.0000000000,1
4.04,0.0000000000,1
4.05,0.0000000000,1
4.06,0.0000000000,1
4.07,0.0000000000,1
4.08,0.0000000000,1
4.09,0.0000000000,1
4.1,0.0000000000,1
4.11,0.0000000000,1
4.12,0.0000000000,1
4.13,0.0000000000,1
4.14,0.0000000000,1
4.15,0.0000000000,1
4.16,0.0000000000,1
4.17,0.0000000000,1
4.18,0.0000000000,1
4.19,0.0000000000,1
4.2,0.0000000000,1
4.21,0.0000000000,1
4.22,0.0000000000,1
4.23,0.0000000000,1
4.24,0.0000000000,1
4.25,0.0000000000,1
4.26,0.0000000000,1
4.27,0.0000000000,1
4.28,0.0000000000,1
4.29,0.0000000000,1
4.3,0.0000000000,1
4.31,0.0000000000,1
4.32,0.0000000000,1
4.33,0.0000000000,1
4.34,0.0000000000,1
4.35,0.0000000000,1
4.36,0.0000000000,1
4.37,0.0000000000,1
4.38,0.0000000000,1
4.39,0.0000000000,1
4.4,0.0000000000,1
4.41,0.0000000000,1
4.42,0.0000000000,1
4.43,0.0000000000,1
4.44,0.0000000000,1
4.45,0.0000000000,1
4.46,0.0000000000,1
4.47,0.0000000000,1
4.48,0.0000000000,1
4.49,0.0000000000,1
4.5,0.0000000000,1
4.51,0.0000000000,1
4.52,0.0000000000,1
4.53,0.0000000000,1
4.54,0.0000000000,1
4.55,0.0000000000,1
4.56,0.0000000000,1
4.57,0.0000000000,1
4.58,0.0000000000,1
4.59,0.0000000000,1
4.6,0.0000000000,1
4.61,0.0000000000,1
4.62,0.0000000000,1
4.63,0.0000000000,1
4.64,0.0000000000,1
4.65,0.0000000000,1
4.66,0.0000000000,1
4.67,0.0000000000,1
4.68,0.0000000000,1
4.69,0.0000000000,1
4.7,0.0000000000,1
4.71,0.0000000000,1
4.72,0.0000000000,1
4.73,0.0000000000,1
4.74,0.0000000000,1
4.75,0.0000000000,1
4.76,0.0000000000,1
4.77,0.0000000000,1
4.78,0.0000000000,1
4.79,0.0000000000,1
4.8,0.0000000000,1
4.81,0.0000000000,1
4.82,0.0000000000,1
4.83,0.0000000000,1
4.84,0.0000000000,1
4.85,0.0000000000,1
4.86,0.0000000000,1
4.87,0.0000000000,1
4.88,0.0000000000,1
4.89,0.0000000000,1
4.9,0.0000000000,1
4.91,0.0000000000,1
4.92,0.0000000000,1
4.93,0.0000000000,1
4.94,0.0000000000,1
4.95,0.0000000000,1
4.96,0.0000000000,1
4.97,0.0000000000,1
4.98,0.0000000000,1
4.99,0.0000000000,1
5,0.0000000000,1
5.01,0.0000000000,1
5.02,0.0000000000,1
5.03,0.0000000000,1
5.04,0.0000000000,1
5.05,0.0000000000,1
5.06,0.0000000000,1
5.07,0.0000000000,1
5.08,0.0000000000,1
5.09,0.0000000000,1
5.1,0.0000000000,1
5.11,0.0000000000,1
5.12,0.0000000000,1
5.13,0.0000000000,1
5.14,0.0000000000,1
5.15,0.0000000000,1
5.16,0.0000000000,1
5.17,0.0000000000,1
5.18,0.0000000000,1
5.19,0.0000000000,1
5.2,0.0000000000,1
5.21,0.0000000000,1
5.22,0.0000000000,1
5.23,0.0000000000,1
5.24,0.0000000000,1
5.25,0.0000000000,1
5.26,0.0000000000,1
5.27,0.0000000000,1
5.28,0.0000000000,1
5.29,0.0000000000,1
5.3,0.0000000000,1
5.31,0.0000000000,1
5.32,0.0000000000,1
5.33,0.0000000000,1
5.34,0.0000000000,1
5.35,0.0000000000,1
5.36,0.0000000000,1
5.37,0.0000000000,1
5.38,0.0000000000,1
5.39,0.0000000000,1
5.4,0.0000000000,1
5.41,0.0000000000,1
5.42,0.0000000000,1
5.43,0.0000000000,1
5.44,0.0000000000,1
5.45,0.0000000000,1
5.46,0.0000000000,1
5.47,0.0000000000,1
5.48,0.0000000000,1
5.49,0.0000000000,1
5.5,0.0000000000,1
5.51,0.0000000000,1
5.52,0.0000000000,1
5.53,0.0000000000,1
5.54,0.0000000000,1
5.55,0.0000000000,1
5.56,0.0000000000,1
5.57,0.0000000000,1
5.58,0.0000000000,1
5.59,0.0000000000,1
5.6,0.0000000000,1
5.61,0.0000000000,1
5.62,0.0000000000,1
5.63,0.0000000000,1
5.64,0.0000000000,1
5.65,0.0000000000,1
5.66,0.0000000000,1
5.67,0.0000000000,1
5.68,0.0000000000,1
5.69,0.0000000000,1
5.7,0.0000000000,1
5.71,0.0000000000,1
5.72,0.0000000000,1
5.73,0.0000000000,1
5.74,0.0000000000,1
5.75,0.0000000000,1
5.76,0.0000000000,1
5.77,0.0000000000,1
5.78,0.0000000000,1
5.79,0.0000000000,1
5.8,0.0000000000,1
5.81,0.0000000000,1
5.82,0.0000000000,1
5.83,0.0000000000,1
5.84,0.0000000000,1
5.85,0.0000000000,1
5.86,0.0000000000,1
5.87,0.0000000000,1
5.88,0.0000000000,1
5.89,0.0000000000,1
5.9,0.0000000000,1
5.91,0.0000000000,1
5.92,0.0000000000,1
5.93,0.0000000000,1
5.94,0.0000000000,1
5.95,0.0000000000,1
5.96,0.0000000000,1
5.97,0.0000000000,1
5.98,0.0000000000,1
5.99,0.0000000000,1
6,0.0000000000,1
6.01,0.0000000000,1
6.02,0.0000000000,1
6.03,0.0000000000,1
6.04,0.0000000000,1
6.05,0.0000000000,1
6.06,0.0000000000,1
6.07,0.0000000000,1
6.08,0.0000000000,1
6.09,0.0000000000,1
6.1,0.0000000000,1
6.11,0.0000000000,1
6.12,0.0000000000,1
6.13,0.0000000000,1
6.14,0.0000000000,1
6.15,0.0000000000,1
6.16,0.0000000000,1
6.17,0.0000000000,1
6.18,0.0000000000,1
6.19,0.0000000000,1
6.2,0.0000000000,1
6.21,0.0000000000,1
6.22,0.0000000000,1
6.23,0.0000000000,1
6.24,0.0000000000,1
6.25,0.0000000000,1
6.26,0.0000000000,1
6.27,0.0000000000,1
6.28,0.0000000000,1
6.29,0.0000000000,1
6.3,0.0000000000,1
6.31,0.0000000000,1
6.32,0.0000000000,1
6.33,0.0000000000,1
6.34,0.0000000000,1
6.35,0.0000000000,1
6.36,0.0000000000,1
6.37,0.0000000000,1
6.38,0.0000000000,1
6.39,0.0000000000,1
6.4,0.0000000000,1
6.41,0.0000000000,1
6.42,0.0000000000,1
6.43,0.0000000000,1
6.44,0.0000000000,1
6.45,0.0000000000,1
6.46,0.0000000000,1
6.47,0.0000000000,1
6.48,0.0000000000,1
6.49,0.0000000000,1
6.5,0.0000000000,1
6.51,0.0000000000,1
6.52,0.0000000000,1
6.53,0.0000000000,1
6.54,0.0000000000,1
6.55,0.0000000000,1
6.56,0.0000000000,1
6.57,0.0000000000,1
6.58,0.0000000000,1
6.59,0.0000000000,1
6.6,0.0000000000,1
6.61,0.0000000000,1
6.62,0.0000000000,1
6.63,0.0000000000,1
6.64,0.0000000000,1
6.65,0.0000000000,1
6.66,0.0000000000,1
6.67,0.0000000000,1
6.68,0.0000000000,1
6.69,0.0000000000,1
6.7,0.0000000000,1
6.71,0.0000000000,1
6.72,0.0000000000,1
6.73,0.0000000000,1
6.74,0.0000000000,1
6.75,0.0000000000,1
6.76,0.0000000000,1
6.77,0.0000000000,1
6.78,0.0000000000,1
6.79,0.0000000000,1
6.8,0.0000000000,1
6.81,0.0000000000,1
6.82,0.0000000000,1
6.83,0.0000000000,1
6.84,0.0000000000,1
6.85,0.0000000000,1
6.86,0.0000000000,1
6.87,0.0000000000,1
6.88,0.0000000000,1
6.89,0.0000000000,1
6.9,0.0000000000,1
6.91,0.0000000000,1
6.92,0.0000000000,1
6.93,0.0000000000,1
6.94,0.0000000000,1
6.95,0.0000000000,1
6.96,0.0000000000,1
6.97,0.0000000000,1
6.98,0.0000000000,1
6.99,0.0000000000,1
7,0.0000000000,1


==> data/sabre_n9_d0.4.csv <==
r,SABRE_exact,N
0,1.0000000000,1
0.01,1.0000000000,1
0.02,1.0000000000,1
0.03,1.0000000000,1
0.04,1.0000000000,1
0.05,1.0000000000,1
0.06,1.0000000000,1
0.07,1.0000000000,1
0.08,1.0000000000,1
0.09,1.0000000000,1
0.1,1.0000000000,1
0.11,1.0000000000,1
0.12,1.0000000000,1
0.13,1.0000000000,1
0.14,1.0000000000,1
0.15,1.0000000000,1
0.16,1.0000000000,1
0.17,1.0000000000,1
0.18,1.0000000000,1
0.19,1.0000000000,1
0.2,1.0000000000,1
0.21,1.0000000000,1
0.22,1.0000000000,1
0.23,1.0000000000,1
0.24,1.0000000000,1
0.25,1.0000000000,1
0.26,1.0000000000,1
0.27,1.0000000000,1
0.28,1.0000000000,1
0.29,1.0000000000,1
0.3,1.0000000000,1
0.31,1.0000000000,1
0.32,1.0000000000,1
0.33,1.0000000000,1
0.34,1.0000000000,1
0.35,1.0000000000,1
0.36,1.0000000000,1
0.37,1.0000000000,1
0.38,1.0000000000,1
0.39,1.0000000000,1
0.4,1.0000000000,1
0.41,1.0000000000,1
0.42,1.0000000000,1
0.43,1.0000000000,1
0.44,1.0000000000,1
0.45,1.0000000000,1
0.46,1.0000000000,1
0.47,1.0000000000,1
0.48,1.0000000000,1
0.49,1.0000000000,1
0.5,1.0000000000,1
0.51,1.0000000000,1
0.52,1.0000000000,1
0.53,1.0000000000,1
0.54,1.0000000000,1
0.55,1.0000000000,1
0.56,1.0000000000,1
0.57,1.0000000000,1
0.58,1.0000000000,1
0.59,1.0000000000,1
0.6,1.0000000000,1
0.61,1.0000000000,1
0.62,0.9999999999,1
0.63,0.9999999999,1
0.64,0.9999999998,1
0.65,0.9999999997,1
0.66,0.9999999996,1
0.67,0.9999999994,1
0.68,0.9999999992,1
0.69,0.9999999989,1
0.7,0.9999999984,1
0.71,0.9999999977,1
0.72,0.9999999968,1
0.73,0.9999999956,1
0.74,0.9999999940,1
0.75,0.9999999918,1
0.76,0.9999999890,1
0.77,0.9999999852,1
0.78,0.9999999803,1
0.79,0.9999999739,1
0.8,0.9999999658,1
0.81,0.9999999553,1
0.82,0.9999999419,1
0.83,0.9999999250,1
0.84,0.9999999037,1
0.85,0.9999998771,1
0.86,0.9999998439,1
0.87,0.9999998028,1
0.88,0.9999997520,1
0.89,0.9999996897,1
0.9,0.9999996136,1
0.91,0.9999995210,1
0.92,0.9999994088,1
0.93,0.9999992735,1
0.94,0.9999991109,1
0.95,0.9999989164,1
0.96,0.9999986845,1
0.97,0.9999984092,1
0.98,0.9999980834,1
0.99,0.9999976993,1
1,0.9999972480,1
1.01,0.9999967195,1
1.02,0.9999961027,1
1.03,0.9999953851,1
1.04,0.9999945527,1
1.05,0.9999935902,1
1.06,0.9999924804,1
1.07,0.9999912046,1
1.08,0.9999897419,1
1.09,0.9999880695,1
1.1,0.9999861625,1
1.11,0.9999839936,1
1.12,0.9999815329,1
1.13,0.9999787482,1
1.14,0.9999756044,1
1.15,0.9999720634,1
1.16,0.9999680843,1
1.17,0.9999636227,1
1.18,0.9999586311,1
1.19,0.9999530584,1
1.2,0.9999468499,1
1.21,0.9999399472,1
1.22,0.9999322878,1
1.23,0.9999238053,1
1.24,0.9999144291,1
1.25,0.9999040841,1
1.26,0.9998926910,1
1.27,0.9998801658,1
1.28,0.9998664199,1
1.29,0.9998513597,1
1.3,0.9998348871,1
1.31,0.9998168988,1
1.32,0.9997972864,1
1.33,0.9997759364,1
1.34,0.9997527302,1
1.35,0.9997275439,1
1.36,0.9997002484,1
1.37,0.9996707091,1
1.38,0.9996387860,1
1.39,0.9996043340,1
1.4,0.9995672025,1
1.41,0.9995272353,1
1.42,0.9994842712,1
1.43,0.9994381434,1
1.44,0.9993886800,1
1.45,0.9993357036,1
1.46,0.9992790320,1
1.47,0.9992184775,1
1.48,0.9991538477,1
1.49,0.9990849449,1
1.5,0.9990115669,1
1.51,0.9989335066,1
1.52,0.9988505523,1
1.53,0.9987624879,1
1.54,0.9986690929,1
1.55,0.9985701428,1
1.56,0.9984654087,1
1.57,0.9983546582,1
1.58,0.9982376551,1
1.59,0.9981141598,1
1.6,0.9979839292,1
1.61,0.9978467172,1
1.62,0.9977022748,1
1.63,0.9975503503,1
1.64,0.9973906896,1
1.65,0.9972230361,1
1.66,0.9970471314,1
1.67,0.9968627153,1
1.68,0.9966695257,1
1.69,0.9964672996,1
1.7,0.9962557724,1
1.71,0.9960346791,1
1.72,0.9958037537,1
1.73,0.9955627300,1
1.74,0.9953113416,1
1.75,0.9950493221,1
1.76,0.9947764056,1
1.77,0.9944923266,1
1.78,0.9941968205,1
1.79,0.9938896236,1
1.8,0.9935704737,1
1.81,0.9932391100,1
1.82,0.9928952735,1
1.83,0.9925387069,1
1.84,0.9921691555,1
1.85,0.9917863667,1
1.86,0.9913900906,1
1.87,0.9909800804,1
1.88,0.9905560919,1
1.89,0.9901178844,1
1.9,0.9896652207,1
1.91,0.9891978671,1
1.92,0.9887155939,1
1.93,0.9882181751,1
1.94,0.9877053891,1
1.95,0.9871770188,1
1.96,0.9866328512,1
1.97,0.9860726783,1
1.98,0.9854962968,1
1.99,0.9849035084,1
2,0.9842941197,1
2.01,0.9836679429,1
2.02,0.9830247953,1
2.03,0.9823644996,1
2.04,0.9816868843,1
2.05,0.9809917834,1
2.06,0.9802790368,1
2.07,0.9795484902,1
2.08,0.9787999952,1
2.09,0.9780334096,1
2.1,0.9772485970,1
2.11,0.9764454275,1
2.12,0.9756237771,1
2.13,0.9747835283,1
2.14,0.9739245698,1
2.15,0.9730467966,1
2.16,0.9721501102,1
2.17,0.9712344184,1
2.18,0.9702996354,1
2.19,0.9693456819,1
2.2,0.9683724851,1
2.21,0.9673799783,1
2.22,0.9663681016,1
2.23,0.9653368015,1
2.24,0.9642860307,1
2.25,0.9632157483,1
2.26,0.9621259200,1
2.27,0.9610165176,1
2.28,0.9598875194,1
2.29,0.9587389097,1
2.3,0.9575706792,1
2.31,0.9563828248,1
2.32,0.9551753494,1
2.33,0.9539482620,1
2.34,0.9527015776,1
2.35,0.9514353172,1
2.36,0.9501495076,1
2.37,0.9488441815,1
2.38,0.9475193772,1
2.39,0.9461751387,1
2.4,0.9448115156,1
2.41,0.9434285631,1
2.42,0.9420263416,1
2.43,0.9406049171,1
2.44,0.9391643605,1
2.45,0.9377047481,1
2.46,0.9362261613,1
2.47,0.9347286863,1
2.48,0.9332124141,1
2.49,0.9316774408,1
2.5,0.9301238669,1
2.51,0.9285517976,1
2.52,0.9269613425,1
2.53,0.9253526156,1
2.54,0.9237257351,1
2.55,0.9220808236,1
2.56,0.9204180075,1
2.57,0.9187374174,1
2.58,0.9170391874,1
2.59,0.9153234557,1
2.6,0.9135903641,1
2.61,0.9118400577,1
2.62,0.9100726852,1
2.63,0.9082883987,1
2.64,0.9064873533,1
2.65,0.9046697075,1
2.66,0.9028356225,1
2.67,0.9009852626,1
2.68,0.8991187950,1
2.69,0.8972363892,1
2.7,0.8953382177,1
2.71,0.8934244554,1
2.72,0.8914952793,1
2.73,0.8895508692,1
2.74,0.8875914066,1
2.75,0.8856170753,1
2.76,0.8836280612,1
2.77,0.8816245519,1
2.78,0.8796067368,1
2.79,0.8775748072,1
2.8,0.8755289559,1
2.81,0.8734693770,1
2.82,0.8713962664,1
2.83,0.8693098211,1
2.84,0.8672102393,1
2.85,0.8650977205,1
2.86,0.8629724652,1
2.87,0.8608346749,1
2.88,0.8586845520,1
2.89,0.8565222997,1
2.9,0.8543481219,1
2.91,0.8521622231,1
2.92,0.8499648086,1
2.93,0.8477560841,1
2.94,0.8455362555,1
2.95,0.8433055293,1
2.96,0.8410641123,1
2.97,0.8388122113,1
2.98,0.8365500333,1
2.99,0.8342777855,1
3,0.8319956750,1
3.01,0.8297039089,1
3.02,0.8274026939,1
3.03,0.8250922369,1
3.04,0.8227727443,1
3.05,0.8204444222,1
3.06,0.8181074765,1
3.07,0.8157621125,1
3.08,0.8134085351,1
3.09,0.8110469486,1
3.1,0.8086775567,1
3.11,0.8063005626,1
3.12,0.8039161687,1
3.13,0.8015245767,1
3.14,0.7991259875,1
3.15,0.7967206012,1
3.16,0.7943086169,1
3.17,0.7918902331,1
3.18,0.7894656470,1
3.19,0.7870350550,1
3.2,0.7845986524,1
3.21,0.7821566334,1
3.22,0.7797091913,1
3.23,0.7772565180,1
3.24,0.7747988044,1
3.25,0.7723362401,1
3.26,0.7698690135,1
3.27,0.7673973117,1
3.28,0.7649213206,1
3.29,0.7624412246,1
3.3,0.7599572071,1
3.31,0.7574694497,1
3.32,0.7549781330,1
3.33,0.7524834358,1
3.34,0.7499855357,1
3.35,0.7474846089,1
3.36,0.7449808299,1
3.37,0.7424743718,1
3.38,0.7399654062,1
3.39,0.7374541033,1
3.4,0.7349406314,1
3.41,0.7324251576,1
3.42,0.7299078472,1
3.43,0.7273888640,1
3.44,0.7248683701,1
3.45,0.7223465262,1
3.46,0.7198234911,1
3.47,0.7172994222,1
3.48,0.7147744750,1
3.49,0.7122488036,1
3.5,0.7097225604,1
3.51,0.7071958960,1
3.52,0.7046689593,1
3.53,0.7021418978,1
3.54,0.6996148571,1
3.55,0.6970879811,1
3.56,0.6945614120,1
3.57,0.6920352905,1
3.58,0.6895097555,1
3.59,0.6869849440,1
3.6,0.6844609917,1
3.61,0.6819380323,1
3.62,0.6794161978,1
3.63,0.6768956188,1
3.64,0.6743764238,1
3.65,0.6718587400,1
3.66,0.6693426926,1
3.67,0.6668284054,1
3.68,0.6643160001,1
3.69,0.6618055972,1
3.7,0.6592973152,1
3.71,0.6567912711,1
3.72,0.6542875801,1
3.73,0.6517863558,1
3.74,0.6492877103,1
3.75,0.6467917537,1
3.76,0.6442985948,1
3.77,0.6418083407,1
3.78,0.6393210966,1
3.79,0.6368369664,1
3.8,0.6343560524,1
3.81,0.6318784549,1
3.82,0.6294042731,1
3.83,0.6269336043,1
3.84,0.6244665443,1
3.85,0.6220031875,1
3.86,0.6195436263,1
3.87,0.6170879521,1
3.88,0.6146362543,1
3.89,0.6121886212,1
3.9,0.6097451391,1
3.91,0.6073058932,1
3.92,0.6048709670,1
3.93,0.6024404426,1
3.94,0.6000144005,1
3.95,0.5975929199,1
3.96,0.5951760783,1
3.97,0.5927639522,1
3.98,0.5903566161,1
3.99,0.5879541436,1
4,0.5855566065,1
4.01,0.5831640755,1
4.02,0.5807766197,1
4.03,0.5783943069,1
4.04,0.5760172036,1
4.05,0.5736453750,1
4.06,0.5712788847,1
4.07,0.5689177952,1
4.08,0.5665621677,1
4.09,0.5642120620,1
4.1,0.5618675367,1
4.11,0.5595286491,1
4.12,0.5571954551,1
4.13,0.5548680096,1
4.14,0.5525463662,1
4.15,0.5502305771,1
4.16,0.5479206934,1
4.17,0.5456167652,1
4.18,0.5433188410,1
4.19,0.5410269685,1
4.2,0.5387411941,1
4.21,0.5364615631,1
4.22,0.5341881196,1
4.23,0.5319209065,1
4.24,0.5296599659,1
4.25,0.5274053384,1
4.26,0.5251570639,1
4.27,0.5229151809,1
4.28,0.5206797272,1
4.29,0.5184507392,1
4.3,0.5162282524,1
4.31,0.5140123014,1
4.32,0.5118029196,1
4.33,0.5096001396,1
4.34,0.5074039929,1
4.35,0.5052145100,1
4.36,0.5030317205,1
4.37,0.5008556531,1
4.38,0.4986863355,1
4.39,0.4965237944,1
4.4,0.4943680557,1
4.41,0.4922191445,1
4.42,0.4900770847,1
4.43,0.4879418998,1
4.44,0.4858136119,1
4.45,0.4836922426,1
4.46,0.4815778125,1
4.47,0.4794703416,1
4.48,0.4773698488,1
4.49,0.4752763524,1
4.5,0.4731898697,1
4.51,0.4711104174,1
4.52,0.4690380115,1
4.53,0.4669726669,1
4.54,0.4649143981,1
4.55,0.4628632186,1
4.56,0.4608191414,1
4.57,0.4587821786,1
4.58,0.4567523418,1
4.59,0.4547296416,1
4.6,0.4527140882,1
4.61,0.4507056910,1
4.62,0.4487044586,1
4.63,0.4467103993,1
4.64,0.4447235204,1
4.65,0.4427438288,1
4.66,0.4407713306,1
4.67,0.4388060314,1
4.68,0.4368479362,1
4.69,0.4348970493,1
4.7,0.4329533746,1
4.71,0.4310169151,1
4.72,0.4290876735,1
4.73,0.4271656520,1
4.74,0.4252508520,1
4.75,0.4233432746,1
4.76,0.4214429201,1
4.77,0.4195497885,1
4.78,0.4176638792,1
4.79,0.4157851911,1
4.8,0.4139137227,1
4.81,0.4120494719,1
4.82,0.4101924360,1
4.83,0.4083426121,1
4.84,0.4064999968,1
4.85,0.4046645859,1
4.86,0.4028363752,1
4.87,0.4010153599,1
4.88,0.3992015346,1
4.89,0.3973948936,1
4.9,0.3955954310,1
4.91,0.3938031401,1
4.92,0.3920180140,1
4.93,0.3902400456,1
4.94,0.3884692269,1
4.95,0.3867055501,1
4.96,0.3849490066,1
4.97,0.3831995877,1
4.98,0.3814572842,1
4.99,0.3797220865,1
5,0.3779939849,1
5.01,0.3762729692,1
5.02,0.3745590287,1
5.03,0.3728521527,1
5.04,0.3711523301,1
5.05,0.3694595492,1
5.06,0.3677737985,1
5.07,0.3660950657,1
5.08,0.3644233386,1
5.09,0.3627586045,1
5.1,0.3611008504,1
5.11,0.3594500631,1
5.12,0.3578062293,1
5.13,0.3561693350,1
5.14,0.3545393664,1
5.15,0.3529163092,1
5.16,0.3513001490,1
5.17,0.3496908709,1
5.18,0.3480884601,1
5.19,0.3464929013,1
5.2,0.3449041792,1
5.21,0.3433222781,1
5.22,0.3417471821,1
5.23,0.3401788753,1
5.24,0.3386173413,1
5.25,0.3370625637,1
5.26,0.3355145258,1
5.27,0.3339732109,1
5.28,0.3324386019,1
5.29,0.3309106815,1
5.3,0.3293894325,1
5.31,0.3278748373,1
5.32,0.3263668782,1
5.33,0.3248655373,1
5.34,0.3233707965,1
5.35,0.3218826377,1
5.36,0.3204010426,1
5.37,0.3189259927,1
5.38,0.3174574693,1
5.39,0.3159954538,1
5.4,0.3145399272,1
5.41,0.3130908705,1
5.42,0.3116482646,1
5.43,0.3102120903,1
5.44,0.3087823280,1
5.45,0.3073589585,1
5.46,0.3059419620,1
5.47,0.3045313189,1
5.48,0.3031270093,1
5.49,0.3017290134,1
5.5,0.3003373111,1
5.51,0.2989518823,1
5.52,0.2975727069,1
5.53,0.2961997645,1
5.54,0.2948330349,1
5.55,0.2934724976,1
5.56,0.2921181320,1
5.57,0.2907699176,1
5.58,0.2894278337,1
5.59,0.2880918597,1
5.6,0.2867619746,1
5.61,0.2854381577,1
5.62,0.2841203880,1
5.63,0.2828086446,1
5.64,0.2815029064,1
5.65,0.2802031524,1
5.66,0.2789093614,1
5.67,0.2776215123,1
5.68,0.2763395838,1
5.69,0.2750635547,1
5.7,0.2737934038,1
5.71,0.2725291096,1
5.72,0.2712706508,1
5.73,0.2700180060,1
5.74,0.2687711538,1
5.75,0.2675300727,1
5.76,0.2662947412,1
5.77,0.2650651379,1
5.78,0.2638412412,1
5.79,0.2626230296,1
5.8,0.2614104815,1
5.81,0.2602035753,1
5.82,0.2590022895,1
5.83,0.2578066024,1
5.84,0.2566164925,1
5.85,0.2554319381,1
5.86,0.2542529177,1
5.87,0.2530794095,1
5.88,0.2519113920,1
5.89,0.2507488436,1
5.9,0.2495917426,1
5.91,0.2484400674,1
5.92,0.2472937964,1
5.93,0.2461529080,1
5.94,0.2450173805,1
5.95,0.2438871925,1
5.96,0.2427623223,1
5.97,0.2416427484,1
5.98,0.2405284491,1
5.99,0.2394194031,1
6,0.2383155887,1
6.01,0.2372169844,1
6.02,0.2361235689,1
6.03,0.2350353205,1
6.04,0.2339522180,1
6.05,0.2328742398,1
6.06,0.2318013645,1
6.07,0.2307335709,1
6.08,0.2296708376,1
6.09,0.2286131433,1
6.1,0.2275604667,1
6.11,0.2265127865,1
6.12,0.2254700815,1
6.13,0.2244323307,1
6.14,0.2233995127,1
6.15,0.2223716065,1
6.16,0.2213485911,1
6.17,0.2203304454,1
6.18,0.2193171483,1
6.19,0.2183086789,1
6.2,0.2173050164,1
6.21,0.2163061397,1
6.22,0.2153120281,1
6.23,0.2143226608,1
6.24,0.2133380170,1
6.25,0.2123580760,1
6.26,0.2113828171,1
6.27,0.2104122197,1
6.28,0.2094462633,1
6.29,0.2084849273,1
6.3,0.2075281911,1
6.31,0.2065760345,1
6.32,0.2056284370,1
6.33,0.2046853782,1
6.34,0.2037468380,1
6.35,0.2028127959,1
6.36,0.2018832320,1
6.37,0.2009581259,1
6.38,0.2000374578,1
6.39,0.1991212075,1
6.4,0.1982093550,1
6.41,0.1973018805,1
6.42,0.1963987641,1
6.43,0.1954999860,1
6.44,0.1946055264,1
6.45,0.1937153656,1
6.46,0.1928294841,1
6.47,0.1919478622,1
6.48,0.1910704804,1
6.49,0.1901973193,1
6.5,0.1893283594,1
6.51,0.1884635814,1
6.52,0.1876029661,1
6.53,0.1867464941,1
6.54,0.1858941464,1
6.55,0.1850459038,1
6.56,0.1842017472,1
6.57,0.1833616578,1
6.58,0.1825256165,1
6.59,0.1816936046,1
6.6,0.1808656031,1
6.61,0.1800415935,1
6.62,0.1792215570,1
6.63,0.1784054750,1
6.64,0.1775933289,1
6.65,0.1767851003,1
6.66,0.1759807708,1
6.67,0.1751803219,1
6.68,0.1743837355,1
6.69,0.1735909933,1
6.7,0.1728020771,1
6.71,0.1720169688,1
6.72,0.1712356504,1
6.73,0.1704581039,1
6.74,0.1696843114,1
6.75,0.1689142551,1
6.76,0.1681479173,1
6.77,0.1673852801,1
6.78,0.1666263260,1
6.79,0.1658710374,1
6.8,0.1651193967,1
6.81,0.1643713866,1
6.82,0.1636269897,1
6.83,0.1628861886,1
6.84,0.1621489660,1
6.85,0.1614153050,1
6.86,0.1606851882,1
6.87,0.1599585987,1
6.88,0.1592355195,1
6.89,0.1585159336,1
6.9,0.1577998243,1
6.91,0.1570871747,1
6.92,0.1563779682,1
6.93,0.1556721880,1
6.94,0.1549698177,1
6.95,0.1542708406,1
6.96,0.1535752404,1
6.97,0.1528830007,1
6.98,0.1521941051,1
6.99,0.1515085375,1
7,0.1508262815,1


==> data/sabre_n9_lns.csv <==
r,SABRE_exact,N
0,1.0000000000,1
0.01,1.0000000000,1
0.02,1.0000000000,1
0.03,1.0000000000,1
0.04,1.0000000000,1
0.05,1.0000000000,1
0.06,1.0000000000,1
0.07,1.0000000000,1
0.08,1.0000000000,1
0.09,1.0000000000,1
0.1,1.0000000000,1
0.11,1.0000000000,1
0.12,1.0000000000,1
0.13,1.0000000000,1
0.14,1.0000000000,1
0.15,1.0000000000,1
0.16,1.0000000000,1
0.17,1.0000000000,1
0.18,1.0000000000,1
0.19,0.9999999999,1
0.2,0.9999999997,1
0.21,0.9999999992,1
0.22,0.9999999979,1
0.23,0.9999999948,1
0.24,0.9999999878,1
0.25,0.9999999728,1
0.26,0.9999999423,1
0.27,0.9999998833,1
0.28,0.9999997739,1
0.29,0.9999995788,1
0.3,0.9999992428,1
0.31,0.9999986832,1
0.32,0.9999977787,1
0.33,0.9999963574,1
0.34,0.9999941806,1
0.35,0.9999909258,1
0.36,0.9999861661,1
0.37,0.9999793482,1
0.38,0.9999697684,1
0.39,0.9999565478,1
0.4,0.9999386066,1
0.41,0.9999146388,1
0.42,0.9998830880,1
0.43,0.9998421248,1
0.44,0.9997896266,1
0.45,0.9997231608,1
0.46,0.9996399716,1
0.47,0.9995369713,1
0.48,0.9994107361,1
0.49,0.9992575074,1
0.5,0.9990731978,1
0.51,0.9988534022,1
0.52,0.9985934143,1
0.53,0.9982882481,1
0.54,0.9979326629,1
0.55,0.9975211936,1
0.56,0.9970481833,1
0.57,0.9965078201,1
0.58,0.9958941748,1
0.59,0.9952012417,1
0.6,0.9944229800,1
0.61,0.9935533551,1
0.62,0.9925863808,1
0.63,0.9915161601,1
0.64,0.9903369254,1
0.65,0.9890430765,1
0.66,0.9876292170,1
0.67,0.9860901883,1
0.68,0.9844211005,1
0.69,0.9826173611,1
0.7,0.9806746999,1
0.71,0.9785891915,1
0.72,0.9763572735,1
0.73,0.9739757626,1
0.74,0.9714418665,1
0.75,0.9687531934,1
0.76,0.9659077577,1
0.77,0.9629039833,1
0.78,0.9597407036,1
0.79,0.9564171597,1
0.8,0.9529329948,1
0.81,0.9492882478,1
0.82,0.9454833442,1
0.83,0.9415190845,1
0.84,0.9373966324,1
0.85,0.9331175004,1
0.86,0.9286835346,1
0.87,0.9240968984,1
0.88,0.9193600555,1
0.89,0.9144757523,1
0.9,0.9094469992,1
0.91,0.9042770523,1
0.92,0.8989693945,1
0.93,0.8935277169,1
0.94,0.8879558994,1
0.95,0.8822579928,1
0.96,0.8764381999,1
0.97,0.8705008581,1
0.98,0.8644504211,1
0.99,0.8582914426,1
1,0.8520285594,1
1.01,0.8456664758,1
1.02,0.8392099480,1
1.03,0.8326637702,1
1.04,0.8260327603,1
1.05,0.8193217471,1
1.06,0.8125355577,1
1.07,0.8056790061,1
1.08,0.7987568822,1
1.09,0.7917739419,1
1.1,0.7847348971,1
1.11,0.7776444078,1
1.12,0.7705070735,1
1.13,0.7633274262,1
1.14,0.7561099233,1
1.15,0.7488589423,1
1.16,0.7415787747,1
1.17,0.7342736213,1
1.18,0.7269475884,1
1.19,0.7196046834,1
1.2,0.7122488123,1
1.21,0.7048837761,1
1.22,0.6975132695,1
1.23,0.6901408782,1
1.24,0.6827700780,1
1.25,0.6754042336,1
1.26,0.6680465978,1
1.27,0.6607003111,1
1.28,0.6533684020,1
1.29,0.6460537866,1
1.3,0.6387592695,1
1.31,0.6314875447,1
1.32,0.6242411959,1
1.33,0.6170226982,1
1.34,0.6098344192,1
1.35,0.6026786202,1
1.36,0.5955574586,1
1.37,0.5884729887,1
1.38,0.5814271643,1
1.39,0.5744218403,1
1.4,0.5674587749,1
1.41,0.5605396318,1
1.42,0.5536659821,1
1.43,0.5468393069,1
1.44,0.5400609993,1
1.45,0.5333323671,1
1.46,0.5266546348,1
1.47,0.5200289460,1
1.48,0.5134563661,1
1.49,0.5069378844,1
1.5,0.5004744165,1
1.51,0.4940668067,1
1.52,0.4877158305,1
1.53,0.4814221967,1
1.54,0.4751865499,1
1.55,0.4690094728,1
1.56,0.4628914881,1
1.57,0.4568330613,1
1.58,0.4508346024,1
1.59,0.4448964683,1
1.6,0.4390189648,1
1.61,0.4332023488,1
1.62,0.4274468301,1
1.63,0.4217525737,1
1.64,0.4161197012,1
1.65,0.4105482933,1
1.66,0.4050383912,1
1.67,0.3995899986,1
1.68,0.3942030834,1
1.69,0.3888775792,1
1.7,0.3836133873,1
1.71,0.3784103779,1
1.72,0.3732683920,1
1.73,0.3681872427,1
1.74,0.3631667167,1
1.75,0.3582065755,1
1.76,0.3533065571,1
1.77,0.3484663772,1
1.78,0.3436857302,1
1.79,0.3389642910,1
1.8,0.3343017155,1
1.81,0.3296976421,1
1.82,0.3251516929,1
1.83,0.3206634744,1
1.84,0.3162325789,1
1.85,0.3118585852,1
1.86,0.3075410595,1
1.87,0.3032795567,1
1.88,0.2990736208,1
1.89,0.2949227859,1
1.9,0.2908265771,1
1.91,0.2867845112,1
1.92,0.2827960974,1
1.93,0.2788608378,1
1.94,0.2749782285,1
1.95,0.2711477599,1
1.96,0.2673689176,1
1.97,0.2636411824,1
1.98,0.2599640318,1
1.99,0.2563369395,1
2,0.2527593768,1
2.01,0.2492308123,1
2.02,0.2457507130,1
2.03,0.2423185444,1
2.04,0.2389337711,1
2.05,0.2355958568,1
2.06,0.2323042652,1
2.07,0.2290584601,1
2.08,0.2258579056,1
2.09,0.2227020668,1
2.1,0.2195904096,1
2.11,0.2165224015,1
2.12,0.2134975114,1
2.13,0.2105152103,1
2.14,0.2075749711,1
2.15,0.2046762692,1
2.16,0.2018185826,1
2.17,0.1990013917,1
2.18,0.1962241804,1
2.19,0.1934864352,1
2.2,0.1907876461,1
2.21,0.1881273065,1
2.22,0.1855049135,1
2.23,0.1829199676,1
2.24,0.1803719734,1
2.25,0.1778604393,1
2.26,0.1753848778,1
2.27,0.1729448054,1
2.28,0.1705397431,1
2.29,0.1681692159,1
2.3,0.1658327534,1
2.31,0.1635298894,1
2.32,0.1612601625,1
2.33,0.1590231157,1
2.34,0.1568182966,1
2.35,0.1546452574,1
2.36,0.1525035551,1
2.37,0.1503927513,1
2.38,0.1483124125,1
2.39,0.1462621097,1
2.4,0.1442414190,1
2.41,0.1422499210,1
2.42,0.1402872013,1
2.43,0.1383528502,1
2.44,0.1364464628,1
2.45,0.1345676390,1
2.46,0.1327159837,1
2.47,0.1308911064,1
2.48,0.1290926213,1
2.49,0.1273201476,1
2.5,0.1255733091,1
2.51,0.1238517344,1
2.52,0.1221550568,1
2.53,0.1204829143,1
2.54,0.1188349496,1
2.55,0.1172108099,1
2.56,0.1156101473,1
2.57,0.1140326182,1
2.58,0.1124778837,1
2.59,0.1109456093,1
2.6,0.1094354653,1
2.61,0.1079471261,1
2.62,0.1064802707,1
2.63,0.1050345824,1
2.64,0.1036097491,1
2.65,0.1022054626,1
2.66,0.1008214192,1
2.67,0.0994573196,1
2.68,0.0981128683,1
2.69,0.0967877742,1
2.7,0.0954817503,1
2.71,0.0941945136,1
2.72,0.0929257851,1
2.73,0.0916752900,1
2.74,0.0904427570,1
2.75,0.0892279192,1
2.76,0.0880305131,1
2.77,0.0868502793,1
2.78,0.0856869621,1
2.79,0.0845403095,1
2.8,0.0834100731,1
2.81,0.0822960082,1
2.82,0.0811978738,1
2.83,0.0801154322,1
2.84,0.0790484493,1
2.85,0.0779966946,1
2.86,0.0769599408,1
2.87,0.0759379642,1
2.88,0.0749305441,1
2.89,0.0739374633,1
2.9,0.0729585079,1
2.91,0.0719934671,1
2.92,0.0710421332,1
2.93,0.0701043016,1
2.94,0.0691797710,1
2.95,0.0682683428,1
2.96,0.0673698217,1
2.97,0.0664840150,1
2.98,0.0656107334,1
2.99,0.0647497899,1
3,0.0639010006,1
3.01,0.0630641846,1
3.02,0.0622391633,1
3.03,0.0614257612,1
3.04,0.0606238051,1
3.05,0.0598331248,1
3.06,0.0590535525,1
3.07,0.0582849229,1
3.08,0.0575270733,1
3.09,0.0567798435,1
3.1,0.0560430758,1
3.11,0.0553166147,1
3.12,0.0546003073,1
3.13,0.0538940029,1
3.14,0.0531975532,1
3.15,0.0525108120,1
3.16,0.0518336355,1
3.17,0.0511658822,1
3.18,0.0505074125,1
3.19,0.0498580890,1
3.2,0.0492177767,1
3.21,0.0485863422,1
3.22,0.0479636545,1
3.23,0.0473495846,1
3.24,0.0467440052,1
3.25,0.0461467913,1
3.26,0.0455578195,1
3.27,0.0449769685,1
3.28,0.0444041189,1
3.29,0.0438391529,1
3.3,0.0432819548,1
3.31,0.0427324104,1
3.32,0.0421904075,1
3.33,0.0416558355,1
3.34,0.0411285853,1
3.35,0.0406085499,1
3.36,0.0400956237,1
3.37,0.0395897026,1
3.38,0.0390906844,1
3.39,0.0385984682,1
3.4,0.0381129548,1
3.41,0.0376340465,1
3.42,0.0371616469,1
3.43,0.0366956615,1
3.44,0.0362359969,1
3.45,0.0357825611,1
3.46,0.0353352638,1
3.47,0.0348940159,1
3.48,0.0344587296,1
3.49,0.0340293186,1
3.5,0.0336056978,1
3.51,0.0331877834,1
3.52,0.0327754931,1
3.53,0.0323687455,1
3.54,0.0319674607,1
3.55,0.0315715599,1
3.56,0.0311809657,1
3.57,0.0307956015,1
3.58,0.0304153923,1
3.59,0.0300402639,1
3.6,0.0296701434,1
3.61,0.0293049590,1
3.62,0.0289446400,1
3.63,0.0285891166,1
3.64,0.0282383203,1
3.65,0.0278921836,1
3.66,0.0275506398,1
3.67,0.0272136235,1
3.68,0.0268810702,1
3.69,0.0265529162,1
3.7,0.0262290990,1
3.71,0.0259095569,1
3.72,0.0255942293,1
3.73,0.0252830562,1
3.74,0.0249759789,1
3.75,0.0246729393,1
3.76,0.0243738803,1
3.77,0.0240787456,1
3.78,0.0237874798,1
3.79,0.0235000283,1
3.8,0.0232163373,1
3.81,0.0229363539,1
3.82,0.0226600258,1
3.83,0.0223873018,1
3.84,0.0221181311,1
3.85,0.0218524640,1
3.86,0.0215902513,1
3.87,0.0213314446,1
3.88,0.0210759963,1
3.89,0.0208238595,1
3.9,0.0205749879,1
3.91,0.0203293359,1
3.92,0.0200868587,1
3.93,0.0198475121,1
3.94,0.0196112525,1
3.95,0.0193780370,1
3.96,0.0191478233,1
3.97,0.0189205699,1
3.98,0.0186962357,1
3.99,0.0184747803,1
4,0.0182561639,1
4.01,0.0180403472,1
4.02,0.0178272916,1
4.03,0.0176169590,1
4.04,0.0174093120,1
4.05,0.0172043135,1
4.06,0.0170019271,1
4.07,0.0168021170,1
4.08,0.0166048478,1
4.09,0.0164100847,1
4.1,0.0162177933,1
4.11,0.0160279399,1
4.12,0.0158404911,1
4.13,0.0156554140,1
4.14,0.0154726764,1
4.15,0.0152922463,1
4.16,0.0151140923,1
4.17,0.0149381835,1
4.18,0.0147644894,1
4.19,0.0145929798,1
4.2,0.0144236252,1
4.21,0.0142563963,1
4.22,0.0140912645,1
4.23,0.0139282013,1
4.24,0.0137671788,1
4.25,0.0136081694,1
4.26,0.0134511461,1
4.27,0.0132960821,1
4.28,0.0131429509,1
4.29,0.0129917267,1
4.3,0.0128423838,1
4.31,0.0126948970,1
4.32,0.0125492414,1
4.33,0.0124053925,1
4.34,0.0122633262,1
4.35,0.0121230185,1
4.36,0.0119844461,1
4.37,0.0118475858,1
4.38,0.0117124148,1
4.39,0.0115789106,1
4.4,0.0114470510,1
4.41,0.0113168142,1
4.42,0.0111881787,1
4.43,0.0110611232,1
4.44,0.0109356268,1
4.45,0.0108116689,1
4.46,0.0106892291,1
4.47,0.0105682874,1
4.48,0.0104488241,1
4.49,0.0103308196,1
4.5,0.0102142548,1
4.51,0.0100991107,1
4.52,0.0099853686,1
4.53,0.0098730102,1
4.54,0.0097620173,1
4.55,0.0096523719,1
4.56,0.0095440565,1
4.57,0.0094370537,1
4.58,0.0093313464,1
4.59,0.0092269175,1
4.6,0.0091237505,1
4.61,0.0090218290,1
4.62,0.0089211366,1
4.63,0.0088216575,1
4.64,0.0087233759,1
4.65,0.0086262762,1
4.66,0.0085303431,1
4.67,0.0084355616,1
4.68,0.0083419166,1
4.69,0.0082493937,1
4.7,0.0081579781,1
4.71,0.0080676557,1
4.72,0.0079784124,1
4.73,0.0078902343,1
4.74,0.0078031077,1
4.75,0.0077170191,1
4.76,0.0076319551,1
4.77,0.0075479026,1
4.78,0.0074648487,1
4.79,0.0073827805,1
4.8,0.0073016855,1
4.81,0.0072215513,1
4.82,0.0071423655,1
4.83,0.0070641161,1
4.84,0.0069867912,1
4.85,0.0069103789,1
4.86,0.0068348678,1
4.87,0.0067602463,1
4.88,0.0066865031,1
4.89,0.0066136272,1
4.9,0.0065416075,1
4.91,0.0064704332,1
4.92,0.0064000936,1
4.93,0.0063305782,1
4.94,0.0062618765,1
4.95,0.0061939784,1
4.96,0.0061268737,1
4.97,0.0060605524,1
4.98,0.0059950047,1
4.99,0.0059302208,1
5,0.0058661912,1
5.01,0.0058029064,1
5.02,0.0057403571,1
5.03,0.0056785341,1
5.04,0.0056174283,1
5.05,0.0055570308,1
5.06,0.0054973327,1
5.07,0.0054383253,1
5.08,0.0053800000,1
5.09,0.0053223483,1
5.1,0.0052653619,1
5.11,0.0052090325,1
5.12,0.0051533519,1
5.13,0.0050983121,1
5.14,0.0050439051,1
5.15,0.0049901232,1
5.16,0.0049369586,1
5.17,0.0048844037,1
5.18,0.0048324509,1
5.19,0.0047810929,1
5.2,0.0047303223,1
5.21,0.0046801319,1
5.22,0.0046305145,1
5.23,0.0045814632,1
5.24,0.0045329709,1
5.25,0.0044850309,1
5.26,0.0044376363,1
5.27,0.0043907806,1
5.28,0.0043444570,1
5.29,0.0042986591,1
5.3,0.0042533805,1
5.31,0.0042086149,1
5.32,0.0041643560,1
5.33,0.0041205976,1
5.34,0.0040773337,1
5.35,0.0040345582,1
5.36,0.0039922652,1
5.37,0.0039504490,1
5.38,0.0039091036,1
5.39,0.0038682234,1
5.4,0.0038278028,1
5.41,0.0037878362,1
5.42,0.0037483182,1
5.43,0.0037092433,1
5.44,0.0036706062,1
5.45,0.0036324016,1
5.46,0.0035946243,1
5.47,0.0035572693,1
5.48,0.0035203313,1
5.49,0.0034838054,1
5.5,0.0034476868,1
5.51,0.0034119704,1
5.52,0.0033766515,1
5.53,0.0033417253,1
5.54,0.0033071872,1
5.55,0.0032730325,1
5.56,0.0032392567,1
5.57,0.0032058552,1
5.58,0.0031728235,1
5.59,0.0031401573,1
5.6,0.0031078523,1
5.61,0.0030759041,1
5.62,0.0030443085,1
5.63,0.0030130614,1
5.64,0.0029821586,1
5.65,0.0029515960,1
5.66,0.0029213697,1
5.67,0.0028914756,1
5.68,0.0028619098,1
5.69,0.0028326685,1
5.7,0.0028037478,1
5.71,0.0027751440,1
5.72,0.0027468533,1
5.73,0.0027188721,1
5.74,0.0026911968,1
5.75,0.0026638236,1
5.76,0.0026367492,1
5.77,0.0026099700,1
5.78,0.0025834825,1
5.79,0.0025572834,1
5.8,0.0025313692,1
5.81,0.0025057367,1
5.82,0.0024803826,1
5.83,0.0024553036,1
5.84,0.0024304965,1
5.85,0.0024059582,1
5.86,0.0023816855,1
5.87,0.0023576754,1
5.88,0.0023339247,1
5.89,0.0023104306,1
5.9,0.0022871900,1
5.91,0.0022642000,1
5.92,0.0022414578,1
5.93,0.0022189603,1
5.94,0.0021967049,1
5.95,0.0021746887,1
5.96,0.0021529090,1
5.97,0.0021313630,1
5.98,0.0021100480,1
5.99,0.0020889615,1
6,0.0020681008,1
6.01,0.0020474632,1
6.02,0.0020270463,1
6.03,0.0020068475,1
6.04,0.0019868643,1
6.05,0.0019670942,1
6.06,0.0019475348,1
6.07,0.0019281838,1
6.08,0.0019090386,1
6.09,0.0018900970,1
6.1,0.0018713567,1
6.11,0.0018528154,1
6.12,0.0018344708,1
6.13,0.0018163206,1
6.14,0.0017983627,1
6.15,0.0017805949,1
6.16,0.0017630150,1
6.17,0.0017456209,1
6.18,0.0017284105,1
6.19,0.0017113817,1
6.2,0.0016945325,1
6.21,0.0016778608,1
6.22,0.0016613647,1
6.23,0.0016450421,1
6.24,0.0016288911,1
6.25,0.0016129099,1
6.26,0.0015970963,1
6.27,0.0015814487,1
6.28,0.0015659650,1
6.29,0.0015506436,1
6.3,0.0015354825,1
6.31,0.0015204800,1
6.32,0.0015056342,1
6.33,0.0014909435,1
6.34,0.0014764061,1
6.35,0.0014620203,1
6.36,0.0014477845,1
6.37,0.0014336968,1
6.38,0.0014197557,1
6.39,0.0014059596,1
6.4,0.0013923068,1
6.41,0.0013787957,1
6.42,0.0013654248,1
6.43,0.0013521926,1
6.44,0.0013390974,1
6.45,0.0013261378,1
6.46,0.0013133122,1
6.47,0.0013006192,1
6.48,0.0012880574,1
6.49,0.0012756251,1
6.5,0.0012633212,1
6.51,0.0012511440,1
6.52,0.0012390923,1
6.53,0.0012271646,1
6.54,0.0012153596,1
6.55,0.0012036759,1
6.56,0.0011921122,1
6.57,0.0011806672,1
6.58,0.0011693395,1
6.59,0.0011581280,1
6.6,0.0011470313,1
6.61,0.0011360481,1
6.62,0.0011251772,1
6.63,0.0011144175,1
6.64,0.0011037676,1
6.65,0.0010932264,1
6.66,0.0010827927,1
6.67,0.0010724654,1
6.68,0.0010622432,1
6.69,0.0010521250,1
6.7,0.0010421097,1
6.71,0.0010321962,1
6.72,0.0010223834,1
6.73,0.0010126702,1
6.74,0.0010030554,1
6.75,0.0009935381,1
6.76,0.0009841172,1
6.77,0.0009747916,1
6.78,0.0009655603,1
6.79,0.0009564223,1
6.8,0.0009473766,1
6.81,0.0009384222,1
6.82,0.0009295580,1
6.83,0.0009207833,1
6.84,0.0009120968,1
6.85,0.0009034978,1
6.86,0.0008949853,1
6.87,0.0008865584,1
6.88,0.0008782161,1
6.89,0.0008699575,1
6.9,0.0008617817,1
6.91,0.0008536879,1
6.92,0.0008456752,1
6.93,0.0008377427,1
6.94,0.0008298895,1
6.95,0.0008221148,1
6.96,0.0008144178,1
6.97,0.0008067976,1
6.98,0.0007992534,1
6.99,0.0007917845,1
7,0.0007843899,1

